Column Generation with Domain-Independent Dynamic Programming

Column generation and branch-and-price (B&P) are leading mathematical optimization methods for large-scale exact optimization, iterating between solving a master problem and a pricing problem. Due to the difficulty of discrete optimization, high-performance column generation often relies on a custom pricing algorithm built specifically to exploit the problem's structure. This bespoke nature of the pricing solver makes column generation a problem-specific method and hinders the use of generic implementations across a wide range of problems. We show that domain-independent dynamic programming (DIDP), a model-based paradigm for dynamic programming, can be used as a generic pricing solver. We develop new modeling features and a solving algorithm for DIDP to achieve better performance in typical pricing problems. We demonstrate that in four problem classes, our implementations of B&P, with pricing by DIDP, empirically outperform an existing automated B&P solver and B&P with pricing by mixed-integer programming or constraint programming.

==> pricing_comparisons/mrasp_comparison.csv <==
Problem,Instance,caasdy-reduce Average Pricing Columns,caasdy-reduce Average Pricing Time,cabs-reduce Average Pricing Columns,cabs-reduce Average Pricing Time,cp Average Pricing Columns,cp Average Pricing Time,labeling-reduce Average Pricing Columns,labeling-reduce Average Pricing Time,mip Average Pricing Columns,mip Average Pricing Time
mrasp,instance_0,0.9840425531914894,0.4470484754060732,3.104761904761905,1.7304722453157106,5.3559322033898304,10.002713323949632,5.223880597014926,0.06641150518918215,3.0655737704918034,5.8754925783570915
mrasp,instance_1,0.9895833333333334,0.07485619580256753,3.5918367346938775,0.6639674527532592,5.791666666666667,74.99979399288229,6.983606557377049,0.09205770368886287,3.576923076923077,69.23055976167178
mrasp,instance_10,0.9875,0.01669986613560468,2.74468085106383,0.027705445469535413,4.513513513513513,12.60338460820148,4.03030303030303,0.015857318952453858,3.4871794871794872,22.599407294502434
mrasp,instance_11,0.9875,0.018478917283937336,2.577777777777778,0.03178926426917315,4.447368421052632,16.56799764102815,4.428571428571429,0.018298532175166266,3.522727272727273,28.31257686965083
mrasp,instance_13,0.9759036144578314,0.01292267577520695,2.8125,0.012118591441928098,4.538461538461538,4.256899615176595,5.78125,0.014079414948355407,4.048780487804878,8.287181069915432
mrasp,instance_14,0.9866666666666667,0.012942611277103423,2.6739130434782608,0.013184869054542936,4.682926829268292,4.492455320955232,5.121212121212121,0.014742151636517408,3.5853658536585367,13.698960632948976
mrasp,instance_16,0.9918032786885246,29.507464868703583,3.8421052631578947,27.066032244711835,4.803921568627451,70.58815503043725,10.64367816091954,24.524403422032538,2.955223880597015,53.731179614078755
mrasp,instance_17,0.9917355371900827,5.73880778955034,3.4,0.3642190434925613,7.169491525423729,61.016781277733585,8.463157894736842,0.11186980659044103,3.236842105263158,47.368199348461964
mrasp,instance_18,0.994475138121547,0.06584144479373871,2.9310344827586206,0.14349192653076145,7.491525423728813,61.01682907745432,8.914285714285715,0.7626105035433457,2.9523809523809526,57.14270269094656
mrasp,instance_19,0.9946236559139785,0.033081101368792276,3.1724137931034484,0.07552718886591751,7.71875,56.248543867317494,9.347368421052632,0.20665822710449758,3.753086419753086,44.44337913814794
mrasp,instance_21,0.9659863945578231,24.49152484505127,3.3703703703703702,44.44434145311423,6.586956521739131,78.25849023833871,6.565,8.09160472040996,3.30188679245283,67.92309654860775
mrasp,instance_22,0.9809523809523809,17.14169330780084,3.2666666666666666,47.9996440138792,7.069767441860465,83.72171767268243,8.34920634920635,0.2928902743798163,3.9464285714285716,64.28551449041281
mrasp,instance_23,0.9867549668874173,0.08005504521683154,3.4523809523809526,0.07626346861278373,6.869565217391305,78.25941457135765,8.870967741935484,0.38219548270647086,3.824561403508772,63.15653716753188
mrasp,instance_24,0.9931972789115646,0.1689234808796928,3.493827160493827,0.27896026533418966,6.463414634146342,87.80458176360897,7.597222222222222,0.6151216123641158,3.2083333333333335,74.9999232890356
mrasp,instance_25,0.990990990990991,0.03191648693839172,3.1857142857142855,0.09796467416786722,7.368421052631579,94.73661862296592,6.6,0.034683801140636204,4.363636363636363,81.81807431591336
mrasp,instance_26,0.974025974025974,0.05743548465747531,3.6551724137931036,0.17182447952378926,7.666666666666667,99.9969745416246,7.58,0.05928242100402713,4.146341463414634,87.80317031678449
mrasp,instance_27,0.9907407407407407,0.05566442888057618,3.7288135593220337,0.16437733942106114,7.2368421052631575,94.7338749902372,7.625,0.066892688764104,3.6341463414634148,87.80321289112837
mrasp,instance_28,0.9736842105263158,0.5361695006089449,3.3711340206185567,0.2098596489498603,8.368421052631579,94.73393759364262,7.571428571428571,0.025513056741685282,4.095238095238095,85.71261209349281
mrasp,instance_29,0.967391304347826,2.3257674750436665,3.253012048192771,0.14637163656213917,6.55,89.99713220768608,7.808510638297872,76.5994623148259,4.260869565217392,78.25933427400078
mrasp,instance_3,0.9886363636363636,0.028007698933255266,2.734375,0.03318864970060531,5.051724137931035,27.463322753664748,7.052631578947368,0.07553089937816064,3.6166666666666667,27.01764599758511
mrasp,instance_30,0.991869918699187,0.09020232581117046,3.303030303030303,0.16250341141483549,6.2444444444444445,79.99738802119262,5.9772727272727275,0.023588198321786793,4.12280701754386,56.10105172922149
mrasp,instance_31,0.9577464788732394,0.08372859434473892,2.9397590361445785,0.12370475162808077,7.341463414634147,87.80201823082639,6.333333333333333,0.08721952907120188,4.0,87.80318576392786
mrasp,instance_32,0.991304347826087,0.05943976089196361,3.4642857142857144,0.4377608397543164,2.75,149.99637755056997,6.8,0.5664684164409454,4.05,89.99823731088546
mrasp,instance_33,0.9915254237288136,0.050564945193986265,3.0757575757575757,0.33550306758137816,2.25,150.00037434130596,6.183673469387755,0.051937024907342026,4.086956521739131,78.26075154700843
mrasp,instance_34,0.9747899159663865,0.02997090748096464,3.126984126984127,0.0841797428235175,2.5416666666666665,150.00156051878972,6.136363636363637,0.033197250344197855,4.12,71.99976764926687
mrasp,instance_35,0.9902642559109874,3.7589848110055932,4.142857142857143,21.426717500335403,6.7926829268292686,43.900863271842645,9.682926829268293,3.327943281174024,4.007462686567164,26.864802746894533
mrasp,instance_36,0.980969642048029,1.6140012329851083,4.0,17.13955284350862,7.7215189873417724,45.567973099967254,9.188755020080322,0.6607251834483391,3.5294117647058822,35.29317222707266
mrasp,instance_37,0.996,0.027001409970223905,4.021739130434782,0.1572834087225298,6.342105263157895,47.366711742232404,8.559322033898304,0.06245549828192945,4.006944444444445,24.99914921553702
mrasp,instance_38,0.9970059880239521,0.05799215332978589,3.8653846153846154,0.2136391052343429,6.7682926829268295,43.90091466182479,9.301775147928995,0.2584823223282776,4.00763358778626,27.480061222891543
mrasp,instance_4,0.9880952380952381,2.440970978799409,3.3209876543209877,1.1674233444586948,5.581081081081081,40.414692288466,7.775280898876405,2.9709993146171563,3.515625,41.68442558069364
mrasp,instance_40,0.9893617021276596,19.14760893655624,3.879432624113475,25.52763882369886,7.684210526315789,63.15584922112982,8.64179104477612,26.74438617996343,3.272727272727273,54.54428318752484
mrasp,instance_42,0.9958847736625515,0.2952941643963319,3.7636363636363637,0.050798019123348324,3.3260869565217392,78.25880934071282,6.369565217391305,1.2076936259433844,4.075,44.99894122055266
mrasp,instance_43,0.9798657718120806,12.078566107092637,3.78,0.2905200628004968,7.461538461538462,69.22852110090808,8.919354838709678,2.6761352163964824,3.8219178082191783,49.31395311265776
mrasp,instance_44,0.9950248756218906,0.026638115589409622,3.1965811965811968,0.08763734658017881,7.0508474576271185,61.014893841187835,9.392857142857142,1.965364812119376,4.073170731707317,43.90139296932555
mrasp,instance_45,0.9846625766871165,4.579540570972179,3.64,28.799395732268692,7.738095238095238,85.71414735361135,8.046153846153846,0.16183351412988625,4.491803278688525,59.01617868488929
mrasp,instance_46,0.9913419913419913,0.7949947789956481,3.792452830188679,0.90641186383711,8.238095238095237,85.71160778376672,6.887640449438202,40.44947230807516,4.5,59.99871591163489
mrasp,instance_47,0.9951456310679612,0.3218536814403476,1.5666666666666667,120.00743776190406,3.875,112.50347376792342,8.05,0.0880040715332143,4.574074074074074,66.66647265611768
mrasp,instance_48,0.9696969696969697,10.906864264082502,3.081818181818182,16.351925185648724,8.761904761904763,85.71155051090976,5.560885608856089,5.753514164495127,4.754098360655738,59.015122085687565
mrasp,instance_49,0.9863636363636363,0.34630740617232564,3.6458333333333335,37.50008702038516,8.783783783783784,97.29718732657666,6.790697674418604,0.059269357115290196,2.5,94.736736941666
mrasp,instance_5,0.9880952380952381,0.021632532034778877,2.857142857142857,0.026930400056346337,5.6521739130434785,57.50447371020994,5.177777777777778,0.03373898451940881,3.6956521739130435,54.21101675091473
mrasp,instance_50,0.9938271604938271,0.453931024591266,3.8588235294117648,12.229746755157763,6.0606060606060606,109.08877788176478,6.548387096774194,0.049230967077516744,1.2413793103448276,124.13567253041627
mrasp,instance_51,0.9939024390243902,0.5917068575111377,3.9058823529411764,12.108782475507434,2.103448275862069,124.13460545078048,7.868852459016393,0.0668651565420823,1.1724137931034482,124.13568385346825
mrasp,instance_52,0.9760765550239234,1.0064637936277396,3.3873873873873874,1.13724058785115,6.542857142857143,102.85414355080574,6.1625,0.12859086552634835,1.1379310344827587,124.13565502107015
mrasp,instance_53,0.9764705882352941,21.176937579637503,3.7241379310344827,41.37836326944545,6.714285714285714,102.85451272779278,6.903614457831325,43.37338340617941,1.1379310344827587,124.13564953574075
mrasp,instance_54,0.8977272727272727,3.4351154845567757,3.1020408163265305,24.479986539123214,5.235294117647059,105.87930384267341,4.898305084745763,20.184591497168324,3.128205128205128,92.30585996541552
mrasp,instance_55,0.9989373007438895,1.9086820419613513,6.299632352941177,6.610220266184221,5.3765432098765435,22.22386081179857,10.249835634451019,2.349104375759094,2.758793969849246,18.089325761810954
mrasp,instance_56,0.9988137603795967,2.1314632635495117,6.677938808373591,5.792081861176353,5.628048780487805,21.94978372293252,12.017587939698492,2.9931135511078826,2.331578947368421,18.94625588046191
mrasp,instance_57,0.9989310529128808,1.9204603521952746,7.210242587601078,4.843548267143414,6.5,21.426702358693415,8.821037253469687,2.6166779853252544,2.348717948717949,18.460479674985013
mrasp,instance_58,0.9987775061124694,2.196824617302478,7.006299212598425,5.6604783188463665,5.577639751552795,22.358646112962724,8.270910436713546,2.651857232068321,2.2233502538071064,18.27306844959234
mrasp,instance_59,0.9988262910798122,2.109106361698753,6.761120263591433,2.924699117911326,4.993827160493828,22.220881619473435,9.739602169981916,3.241119667071728,2.4328358208955225,17.909355244126672
mrasp,instance_60,0.9975369458128078,4.43059198766043,6.325503355704698,12.075209562438571,4.1875,37.50207161403765,16.056561085972852,8.133755751424026,1.2523364485981308,33.64402708773301
mrasp,instance_61,0.9962825278810409,2.226494510792533,4.539358600583091,10.491362660786587,4.794117647058823,35.293577311642686,10.763610315186247,1.7971375260267268,3.4965034965034967,25.173652875549777
mrasp,instance_62,0.9969902182091799,2.705169438631845,5.341954022988506,10.340485384883145,4.696969696969697,36.363936775269906,10.634375,3.7058779715337247,1.2380952380952381,34.285448507920265
mrasp,instance_63,0.9961636828644501,4.6008705240031205,5.4743589743589745,11.534416980969791,4.8316831683168315,35.64345548653256,15.063636363636364,8.165167226595804,2.795275590551181,28.345894023416726
mrasp,instance_64,0.9977578475336323,4.033316956874768,6.11271676300578,10.40193875211781,4.67,35.999635230777784,10.557632398753894,5.597867341767242,3.079136690647482,25.898212366590023
mrasp,instance_65,0.9973190348525469,4.824065579743132,4.715355805243446,13.479786683941322,4.25,45.00057021760149,10.852803738317757,8.400126366671524,1.271604938271605,44.44430340493075
mrasp,instance_66,0.9963547995139733,4.37161851289002,4.028301886792453,11.317212496184212,3.6666666666666665,44.44312975413086,8.987249544626593,3.726854258172811,1.5232558139534884,41.859567257683985
mrasp,instance_67,0.9964601769911504,6.369572178465603,5.809523809523809,14.281748497729293,3.902439024390244,43.90059638039277,14.73263888888889,12.491008406621404,1.5542168674698795,43.372605457879516
mrasp,instance_68,0.9975550122249389,4.398600359375573,4.880281690140845,12.672438727632741,3.9240506329113924,45.569379422094535,12.052763819095478,9.035585395877142,1.3950617283950617,44.44353863059968
mrasp,instance_69,0.996005326231691,4.791208110990302,5.077399380804954,11.141924741888424,4.390243902439025,43.90197999151878,9.989224137931034,7.750208632450486,1.558139534883721,41.85956622599516
mrasp,instance_70,0.9861111111111112,50.00138748483732,1.6944444444444444,50.0022347177146,4.544117647058823,52.94018686460057,11.050228310502282,16.433447004827464,1.5671641791044777,53.73030782414517
mrasp,instance_71,0.9859154929577465,50.707353263345716,1.676923076923077,55.3864853667955,2.764705882352941,52.94019058378249,8.753424657534246,49.314426052422355,1.36,47.999039106058575
mrasp,instance_72,0.9904942965779467,6.841037855772195,3.8037974683544302,22.781393412742293,4.852941176470588,52.939805901691535,18.086021505376344,12.848425548894191,1.1805555555555556,49.99900989559117
mrasp,instance_73,0.9861111111111112,50.00167054940377,1.7424242424242424,54.54481773307039,3.5806451612903225,58.06325431527089,10.734126984126984,0.6945318817308853,1.2535211267605635,50.7033288364338
mrasp,instance_74,0.9848484848484849,54.54608682445674,1.3823529411764706,52.94127936007948,2.6785714285714284,64.2855259942423,9.748427672955975,1.6193219427072074,1.6307692307692307,55.38357179262317
mrasp,instance_toy,0.9868421052631579,0.012921376766538933,2.4468085106382977,0.01044353678267687,4.3023255813953485,0.710106075329836,4.5813953488372094,0.011687535792589188,2.8125,0.21241534328631437


==> pricing_comparisons/pdptw_comparison.csv <==
Problem,Instance,caasdy-knapsack Average Pricing Columns,caasdy-knapsack Average Pricing Time,cabs-knapsack Average Pricing Columns,cabs-knapsack Average Pricing Time,cp Average Pricing Columns,cp Average Pricing Time,labeling-knapsack Average Pricing Columns,labeling-knapsack Average Pricing Time,mip Average Pricing Columns,mip Average Pricing Time
pdptw,lc101,0.9931972789115646,0.05283951917726572,3.25,0.11476395909267012,3.7457627118644066,1.6888078862832765,7.528301886792453,0.06864970978700889,5.223684210526316,0.7072822224520343
pdptw,lc102,0.8366751731680642,1.288168712258692,2.062645011600928,4.167588050930983,6.0,3600.3945232573897,1.3859060402684564,0.9842008139789146,0.0,3601.624193618074
pdptw,lc103,0.9537366548042705,12.784625135574265,3.7555555555555555,39.99008015493552,0.0,3600.3635199368,30.714285714285715,514.8689259866785,0.0,3601.7701296480373
pdptw,lc105,0.9948186528497409,0.1685463565840854,4.30188679245283,0.4243428360249074,7.7,38.58236180284992,10.26923076923077,0.2849795145448297,7.181818181818182,81.81273943894881
pdptw,lc106,0.9846153846153847,0.5591623221058398,3.7419354838709675,1.5523139761300178,17.0,3600.0900937737897,9.722222222222221,1.292187799544384,6.0,3601.528221670538
pdptw,lc107,0.9961389961389961,0.9820506417634807,4.6,1.8104383783663314,13.0,3600.097953993827,10.938461538461539,1.476531837737331,10.0,3601.596969090402
pdptw,lc108,0.9385342789598109,8.477008618255878,3.984732824427481,27.471597770207655,10.0,3600.128985516727,4.02317880794702,11.90321633371136,0.0,3601.70101998467
pdptw,lc109,0.9927536231884058,26.028288007349424,6.384615384615385,69.2273599005555,0.0,3600.2152986805886,20.818181818181817,81.85066890272059,0.0,3601.825566112995
pdptw,lc201,0.9875,44.9893315382069,6.0,211.95378079632405,18.74074074074074,133.3308169858323,35.2,240.60231379456818,10.0,3601.486365816556
pdptw,lc205,0.9852941176470589,52.93536211320144,5.222222222222222,200.00202573556453,61.0,3600.0919153876603,48.94444444444444,200.10458029035686,0.0,3601.517344028689
pdptw,lr101,0.9846153846153847,0.0350132776137728,3.129032258064516,0.04124660489539946,2.0,0.5583313846339782,6.0,0.04228976555168629,1.9019607843137254,0.12857079652010225
pdptw,lr102,0.993006993006993,0.18180058160601378,4.216666666666667,0.7412720140690605,10.0,3600.0730558605865,9.28125,0.3650155783398077,10.0,3601.554357354529
pdptw,lr103,0.9945945945945946,0.6560780038805427,4.428571428571429,2.16028824738626,0.0,3600.110930783674,10.609756097560975,1.5231594317933408,7.0,3601.680012308061
pdptw,lr104,0.9956331877729258,15.677260273485953,4.7534246575342465,46.107615337860196,0.0,3600.167428407818,16.847826086956523,78.22727788622369,0.0,3601.786569222808
pdptw,lr105,0.9922480620155039,0.04023866973413053,4.1063829787234045,0.05952191709520969,5.4,5.411447913316079,8.129032258064516,0.04905732450706343,4.809523809523809,3.740362350208064
pdptw,lr106,0.9930555555555556,0.09073426107513821,4.09433962264151,0.2433966567985854,14.0,3600.063329421915,8.534883720930232,0.13940186950183192,10.0,3601.490099934861
pdptw,lr107,0.8097631012203876,0.890811772963563,1.769119769119769,3.97494459317387,0.0,3600.407880121842,3.1923847695390783,1.854720610701563,0.0,3601.6793372547254
pdptw,lr108,0.990990990990991,19.975726637469084,4.484848484848484,49.724532157662466,0.0,3600.1806735135615,11.280701754385966,50.82531428113253,0.0,3601.8160918541253
pdptw,lr109,0.9644970414201184,0.21623793940925035,3.5194805194805197,0.7432646517605557,14.0,3600.091083653271,8.464285714285714,0.2913528211813952,10.0,3601.6058693677187
pdptw,lr110,0.9937106918238994,1.4983321118443829,4.171875,5.574194555360009,0.0,3600.135349119082,11.5,2.6536109509222485,0.0,3601.749619458802
pdptw,lr111,0.9707602339181286,1.5352908933360936,3.3612565445026177,4.960673781141093,0.0,3600.151203390211,8.021897810218977,2.8571645639102607,0.0,3601.7663640119135
pdptw,lr112,0.9917355371900827,29.71888780914062,5.542857142857143,102.84112152675432,0.0,3600.2642803089693,17.317073170731707,87.82318840798263,0.0,3602.0001673148945
pdptw,lr201,0.8,723.5349470926449,11.0,3609.5783590972424,34.0,3600.2559938626364,60.0,721.8178130837157,0.0,3601.56570708286
pdptw,lrc101,0.9902912621359223,0.03882054733202874,3.2666666666666666,0.05161711832301484,4.257142857142857,3.604417857022158,7.571428571428571,0.04644011484370345,4.694444444444445,2.6944129627146243
pdptw,lrc102,0.9922480620155039,0.14954601535790188,4.3125,0.39828046604816336,13.0,3600.2876165742055,9.020408163265307,0.25063800433536576,10.0,3601.5455786976963
pdptw,lrc103,0.566542545855744,0.46920781010532464,1.6540164452877926,2.26583182472844,0.0,3600.1896408339962,1.0110143021535427,0.5674521619935993,4.0,3601.7131928680465
pdptw,lrc104,0.9779735682819384,15.816046252818,4.779411764705882,52.92924737030476,0.0,3600.282644916326,6.096153846153846,23.061750626203438,0.0,3601.838471794501
pdptw,lrc105,0.9932432432432432,0.06691149613392111,3.8392857142857144,0.17012198231116468,11.75,449.99972220661584,9.323529411764707,0.08935103036791962,10.0,3601.4832334266976
pdptw,lrc106,0.9921259842519685,0.09235493428125156,4.482142857142857,0.28670518717262894,12.4,359.9934387173504,9.777777777777779,0.1307904712234934,10.0,3601.4843461681157
pdptw,lrc107,0.554004154165705,0.3860515306749743,1.1476063829787233,1.582327593403624,0.0,3600.2228611381724,0.7498826291079812,0.39404531620801403,0.0,3601.7554504666477
pdptw,lrc108,0.8935779816513761,3.2754976104381024,2.3082437275985663,12.889497541224978,0.0,3600.3980052890256,2.32,3.6511990360944315,0.0,3601.8504425548017
pdptw,lrc201,0.8,722.0584360226989,12.5,1800.7722748569213,49.0,3600.092224312946,54.8,723.4189612597227,0.0,3601.581614078954


==> pricing_comparisons/pmwc_comparison.csv <==
Problem,Instance,caasdy-knapsack Average Pricing Columns,caasdy-knapsack Average Pricing Time,cabs-knapsack Average Pricing Columns,cabs-knapsack Average Pricing Time,cp Average Pricing Columns,cp Average Pricing Time,labeling-knapsack Average Pricing Columns,labeling-knapsack Average Pricing Time,mip Average Pricing Columns,mip Average Pricing Time
pmwc,n20_m3_p10_20_w10_20_seed42_id0,0.9921875,0.019780118251219392,2.0520833333333335,0.0031701864985128245,5.4375,0.5542812340718228,0.9921875,0.021367660803662147,4.3,1.283141439807202
pmwc,n20_m3_p10_20_w10_20_seed42_id1,1.0,0.020284349106761634,2.0217391304347827,0.003681672726879301,5.396551724137931,0.7474676663023901,1.0,0.021126911609282352,4.268656716417911,1.6957460870660508
pmwc,n20_m3_p10_20_w10_20_seed42_id2,0.9784172661870504,0.027179692476559027,2.037974683544304,0.010573502052339572,5.649122807017544,0.6964051133969373,0.9784172661870504,0.02121219378661552,4.216666666666667,1.5656458461657166
pmwc,n20_m3_p10_20_w10_20_seed42_id3,0.9917355371900827,0.02685221948099038,2.1666666666666665,0.01046883822299349,5.125,0.9646946777615489,0.9917355371900827,0.019481958621297,4.671875,1.501460361032514
pmwc,n20_m3_p10_20_w10_20_seed42_id4,0.9915254237288136,0.021590444077816556,2.1866666666666665,0.004297221874197324,5.051724137931035,0.790372672458661,0.9915254237288136,0.023089501114909428,4.070422535211268,1.4828121297612367
pmwc,n20_m3_p1_100_w1_100_seed42_id0,0.9918032786885246,0.03494699006197882,2.611111111111111,0.016423557315849595,6.40625,0.7212234249309404,0.9918032786885246,0.029722160904011766,4.754098360655738,0.4861324714863154
pmwc,n20_m3_p1_100_w1_100_seed42_id1,0.9918032786885246,0.029869995683004132,2.423076923076923,0.013599834237725306,7.206896551724138,0.6589255050980839,0.9918032786885246,0.026186481247976668,4.549295774647887,0.40742814602513966
pmwc,n20_m3_p1_100_w1_100_seed42_id2,0.9923664122137404,0.02773029018079734,2.5348837209302326,0.009635491686504941,6.5344827586206895,0.4526793113588516,0.9923664122137404,0.027802487451384087,4.641025641025641,0.3171433469591041
pmwc,n20_m3_p1_100_w1_100_seed42_id3,0.9916666666666667,0.02600666879831503,2.5714285714285716,0.012082374441836562,6.390625,0.3276610605244059,0.9916666666666667,0.028961214989734193,4.544117647058823,0.3304728624164401
pmwc,n20_m3_p1_100_w1_100_seed42_id4,0.9924242424242424,0.03385505797764794,2.4767441860465116,0.014724418737514074,6.616666666666666,0.7096079188243797,0.9924242424242424,0.030226626595708007,4.527777777777778,0.6807378756348044
pmwc,n20_m3_p1_10_w10_100_seed42_id0,0.9911504424778761,0.026127447918123377,2.0533333333333332,0.009619759085277716,5.397058823529412,1.0731655167936183,0.9911504424778761,0.019667425365970197,4.2388059701492535,0.36591537188349377
pmwc,n20_m3_p1_10_w10_100_seed42_id1,0.971830985915493,0.025111368227697595,2.1097560975609757,0.008617929092085943,5.839285714285714,0.779482083145662,0.971830985915493,0.019022388219780906,4.3875,1.071638447442092
pmwc,n20_m3_p1_10_w10_100_seed42_id2,0.9908256880733946,0.02087422849080705,2.1216216216216215,0.0028608621953911074,5.7,1.1418907010306916,0.9908256880733946,0.02003143971290337,4.382352941176471,0.3123367636957589
pmwc,n20_m3_p1_10_w10_100_seed42_id3,0.9918032786885246,0.019645802195748834,2.1555555555555554,0.002269906954218944,5.212121212121212,1.1965113049090812,0.9918032786885246,0.01990281184371866,4.681159420289855,0.3842845376904892
pmwc,n20_m3_p1_10_w10_100_seed42_id4,0.9913793103448276,0.020587495584362025,2.0843373493975905,0.002590552477323147,5.616666666666666,0.8812469391928365,0.9913793103448276,0.02018699664943691,4.305555555555555,0.4749244921193976
pmwc,n20_m4_p10_20_w10_20_seed42_id0,0.990909090909091,0.01975272660228339,2.0779220779220777,0.003039160840116538,4.365384615384615,0.20507266213042805,0.990909090909091,0.023295791540294885,4.074626865671642,0.5483941575790297
pmwc,n20_m4_p10_20_w10_20_seed42_id1,0.9652173913043478,0.027258060103201347,2.1323529411764706,0.011069019407253055,4.620689655172414,0.17942548604232483,0.9652173913043478,0.020962789784307066,3.911764705882353,0.5407706309822115
pmwc,n20_m4_p10_20_w10_20_seed42_id2,0.9914529914529915,0.021050532762375142,2.0833333333333335,0.004007516674593919,4.631578947368421,0.2631291807710863,0.9914529914529915,0.022211313383001037,4.086956521739131,0.7585862932078864
pmwc,n20_m4_p10_20_w10_20_seed42_id3,0.9722222222222222,0.021451457886508218,2.1475409836065573,0.0027937057626540546,4.2727272727272725,0.20715470446104353,0.9722222222222222,0.023133711440971604,4.0,0.5185102584261087
pmwc,n20_m4_p10_20_w10_20_seed42_id4,0.9896907216494846,0.023332543123859104,2.0375,0.003073660179506987,4.392857142857143,0.21028465814223246,0.9896907216494846,0.02007118643251891,4.014925373134329,0.5590081662773642
pmwc,n20_m4_p1_100_w1_100_seed42_id0,0.9910714285714286,0.03170454664255625,2.4285714285714284,0.014876197105539696,5.576271186440678,0.10041072966246786,0.9910714285714286,0.02512852304581819,4.492307692307692,0.1209288978519348
pmwc,n20_m4_p1_100_w1_100_seed42_id1,0.9915966386554622,0.03070107865452516,2.408450704225352,0.013401455888655824,5.637931034482759,0.331258539608198,0.9915966386554622,0.02286981455512157,4.338461538461538,0.1680568857405048
pmwc,n20_m4_p1_100_w1_100_seed42_id2,0.9916666666666667,0.02315855143436541,2.623529411764706,0.006694792780806037,5.857142857142857,0.22581787116175134,0.9916666666666667,0.023366762627847492,4.467741935483871,0.08668501332642571
pmwc,n20_m4_p1_100_w1_100_seed42_id3,0.9907407407407407,0.03223697589365421,2.108433734939759,0.015091665897024683,5.491525423728813,0.17040711191435487,0.9907407407407407,0.02520864622460471,4.564516129032258,0.4263865573542012
pmwc,n20_m4_p1_100_w1_100_seed42_id4,0.991304347826087,0.024058778195277505,2.575,0.00855333375511691,5.851851851851852,0.24052312185435934,0.991304347826087,0.026301286272380663,4.634920634920635,0.14325137516217573
pmwc,n20_m4_p1_10_w10_100_seed42_id0,0.9912280701754386,0.019576999105578453,1.9487179487179487,0.0021508560898021245,4.581818181818182,0.32760963446714664,0.9912280701754386,0.022486928335734103,4.454545454545454,0.18808449502808577
pmwc,n20_m4_p1_10_w10_100_seed42_id1,0.991304347826087,0.020874959918791833,2.0,0.0016704182643657443,5.0,0.2578143213618675,0.991304347826087,0.02309936688322088,4.378787878787879,0.3709292249810515
pmwc,n20_m4_p1_10_w10_100_seed42_id2,0.99,0.023059859024360776,1.8705882352941177,0.0016393470851814047,5.379310344827586,0.3275350602183106,0.99,0.023210890032351016,4.223880597014926,0.30244767576900883
pmwc,n20_m4_p1_10_w10_100_seed42_id3,0.9893617021276596,0.02730674318414419,2.130434782608696,0.009905403817369453,4.944444444444445,0.27604909099776437,0.9893617021276596,0.021098726052553095,4.241935483870968,0.29011995905649757
pmwc,n20_m4_p1_10_w10_100_seed42_id4,0.9897959183673469,0.026888513148819307,1.8658536585365855,0.008794827227730577,5.096153846153846,0.23437868006742343,0.9897959183673469,0.019586768932640553,4.242424242424242,0.3808095802016782
pmwc,n20_m5_p10_20_w10_20_seed42_id0,0.9887640449438202,0.02128972068135993,1.9589041095890412,0.0021531622958918142,3.75,0.09580365236227711,0.9887640449438202,0.0215862597328391,3.6307692307692307,0.3391565873215978
pmwc,n20_m5_p10_20_w10_20_seed42_id1,0.9901960784313726,0.026877084263034312,1.9859154929577465,0.010004774890315364,3.9375,0.07429226538321625,0.9901960784313726,0.02294520551667494,3.963636363636364,0.2429625655439767
pmwc,n20_m5_p10_20_w10_20_seed42_id2,0.978494623655914,0.019796620964282943,2.171875,0.00520268281979952,4.622641509433962,0.08689862621491248,0.978494623655914,0.020441926865568085,4.05,0.21736326708147924
pmwc,n20_m5_p10_20_w10_20_seed42_id3,0.9900990099009901,0.02024892043543629,2.1475409836065573,0.0028018307734708316,4.264150943396227,0.08524059277590153,0.9900990099009901,0.020237327737752164,4.017857142857143,0.22148240948029393
pmwc,n20_m5_p10_20_w10_20_seed42_id4,0.9893617021276596,0.027499955910396702,2.046875,0.010843483702046797,4.44,0.09285935208201408,0.9893617021276596,0.022223777107973682,4.066666666666666,0.32199400053359567
pmwc,n20_m5_p1_100_w1_100_seed42_id0,0.990990990990991,0.02978848602186452,2.3728813559322033,0.013434384002397626,5.09433962264151,0.06213714704268946,0.990990990990991,0.024656536720424622,4.090909090909091,0.13881877815407334
pmwc,n20_m5_p1_100_w1_100_seed42_id1,0.9894736842105263,0.02498648698980871,2.0123456790123457,0.006315028570868351,4.4,0.046373539014408986,0.9894736842105263,0.027216577010327266,4.311475409836065,0.10057966169885925
pmwc,n20_m5_p1_100_w1_100_seed42_id2,0.9901960784313726,0.024788305957746858,2.0694444444444446,0.007182529209078186,5.089285714285714,0.07500760337071759,0.9901960784313726,0.02677697135025964,4.098360655737705,0.212603689201909
pmwc,n20_m5_p1_100_w1_100_seed42_id3,0.990990990990991,0.03185189689870353,2.090909090909091,0.012777393441889193,5.927272727272728,0.06656607943163677,0.990990990990991,0.028709781247082056,4.375,0.14296839015150908
pmwc,n20_m5_p1_100_w1_100_seed42_id4,0.9906542056074766,0.02127394123681795,2.5285714285714285,0.0045935428967433314,5.196428571428571,0.08462040673475713,0.9906542056074766,0.024576606890447786,4.548387096774194,0.06975198197629183
pmwc,n20_m5_p1_10_w10_100_seed42_id0,0.9895833333333334,0.027321246278006583,2.225806451612903,0.010518916867553227,4.52,0.150560735873878,0.9895833333333334,0.018564070157784347,3.9516129032258065,0.1120550234561726
pmwc,n20_m5_p1_10_w10_100_seed42_id1,0.98989898989899,0.019907984214674945,2.0625,0.00153375108493492,5.788461538461538,0.18547278318482524,0.98989898989899,0.019228147512132473,4.185714285714286,0.07863180592123951
pmwc,n20_m5_p1_10_w10_100_seed42_id2,0.9882352941176471,0.019247191311681972,2.033333333333333,0.0014475437036405006,4.90566037735849,0.08722076754806177,0.9882352941176471,0.01936137028695906,4.229508196721311,0.09889628341207739
pmwc,n20_m5_p1_10_w10_100_seed42_id3,0.9905660377358491,0.019685669881203828,1.9879518072289157,0.001536522285047784,4.137931034482759,0.142281633336097,0.9905660377358491,0.01933014044046121,3.984848484848485,0.10423030032578742
pmwc,n20_m5_p1_10_w10_100_seed42_id4,0.9893617021276596,0.01981064090703396,1.9487179487179487,0.0020278414281514976,4.46,0.07630653627216816,0.9893617021276596,0.019510887870366905,4.063492063492063,0.12906636466227828
pmwc,n30_m3_p10_20_w10_20_seed42_id0,0.988950276243094,0.025155459805932,2.201923076923077,0.0071785104720709985,5.538461538461538,69.23047247195903,0.988950276243094,0.02466112332037799,4.064516129032258,58.06427163193603
pmwc,n30_m3_p10_20_w10_20_seed42_id1,0.9933554817275747,0.030210044012216237,2.0257731958762886,0.014026390979085694,6.291666666666667,74.99564505498468,0.9933554817275747,0.02776155676816488,3.8448275862068964,62.06499771953657
pmwc,n30_m3_p10_20_w10_20_seed42_id2,0.993993993993994,0.028587993186850985,1.5655172413793104,0.01483717182137329,5.791666666666667,74.99566813453566,0.993993993993994,0.02691287473235671,3.918032786885246,59.01255943114701
pmwc,n30_m3_p10_20_w10_20_seed42_id3,0.9893048128342246,0.028145479862603115,2.2083333333333335,0.014156769891269506,6.166666666666667,74.99566923310825,0.9893048128342246,0.02515122989431661,4.11864406779661,61.01302634989369
pmwc,n30_m3_p10_20_w10_20_seed42_id4,0.9888888888888889,0.022242842878525456,1.4268292682926829,0.010936733744129902,5.2272727272727275,81.81805439574897,0.9888888888888889,0.028060585707943474,3.830508474576271,61.01675003178228
pmwc,n30_m3_p1_100_w1_100_seed42_id0,1.0,0.02916386072798165,2.2710280373831777,0.021575081136042826,10.017241379310345,62.068647252540266,1.0,0.03440471722904147,5.777777777777778,33.332794240822466
pmwc,n30_m3_p1_100_w1_100_seed42_id1,1.0,0.038121617261908554,2.549382716049383,0.021277341146573977,11.887096774193548,58.0640863138251,1.0,0.03999298437449493,5.182926829268292,43.90201082541721
pmwc,n30_m3_p1_100_w1_100_seed42_id2,0.9963369963369964,0.032772953410533975,2.6588235294117646,0.023448771139716402,11.140350877192983,63.15751115495764,0.9963369963369964,0.03971246275504976,5.659574468085107,38.29741105943562
pmwc,n30_m3_p1_100_w1_100_seed42_id3,0.9964285714285714,0.041979698763628094,2.5689655172413794,0.03671988798305392,10.090909090909092,65.4542347129265,0.9964285714285714,0.04279015922719347,5.026315789473684,47.36803187268149
pmwc,n30_m3_p1_100_w1_100_seed42_id4,0.99644128113879,0.03950571574708215,2.2536585365853656,0.03597408458136204,9.818181818181818,65.45423186800697,0.99644128113879,0.03901551902837706,5.688888888888889,39.99951868833353
pmwc,n30_m3_p1_10_w10_100_seed42_id0,0.9958847736625515,0.020992019520344313,1.6519823788546255,0.004006627692722014,7.686274509803922,70.58797950503946,0.9958847736625515,0.022869969852299356,5.3544303797468356,45.56922907739453
pmwc,n30_m3_p1_10_w10_100_seed42_id1,0.9861111111111112,0.02429147456617405,1.6714285714285715,0.004869230243244342,7.862745098039215,70.58795847610443,0.9861111111111112,0.022146507234234985,5.171052631578948,47.36801088346463
pmwc,n30_m3_p1_10_w10_100_seed42_id2,0.9956521739130435,0.021399425703060367,2.335526315789474,0.005029437518188436,6.90566037735849,67.92426233192168,0.9956521739130435,0.022432358344287976,5.569767441860465,41.86001728208692
pmwc,n30_m3_p1_10_w10_100_seed42_id3,1.0,0.025395994543727925,2.026315789473684,0.0070000090538279,6.5625,74.99566924057824,1.0,0.024107048606417852,4.774647887323944,50.700816199039174
pmwc,n30_m3_p1_10_w10_100_seed42_id4,0.9967213114754099,0.020994561156410664,2.044334975369458,0.004550800310089964,7.041666666666667,74.99977583504126,0.9967213114754099,0.024430113927018448,5.325301204819277,43.37305134010827
pmwc,n30_m4_p10_20_w10_20_seed42_id0,0.9865319865319865,0.024215592698567243,2.1805555555555554,0.0059799725422635674,8.462686567164178,53.73090390531596,0.9865319865319865,0.02461771868633401,4.904109589041096,49.314689268472875
pmwc,n30_m4_p10_20_w10_20_seed42_id1,0.9864406779661017,0.024408829448965646,2.134715025906736,0.007246899592251049,7.686567164179104,53.73096345814028,0.9864406779661017,0.02323195273845883,4.6521739130434785,52.173611056572504
pmwc,n30_m4_p10_20_w10_20_seed42_id2,0.995049504950495,0.02732881685571358,2.4397163120567376,0.011090488595795547,7.880597014925373,53.72796810909049,0.995049504950495,0.020615969895210008,4.986301369863014,49.311784331495424
pmwc,n30_m4_p10_20_w10_20_seed42_id3,0.9839357429718876,0.02509550338079891,2.3142857142857145,0.00668618116926934,8.3125,56.249576256101136,0.9839357429718876,0.021488285698295837,5.097222222222222,49.99964134541288
pmwc,n30_m4_p10_20_w10_20_seed42_id4,0.9923664122137404,0.025141742307948703,2.0224719101123596,0.007696073005247986,7.882352941176471,52.94076770787839,0.9923664122137404,0.0245555222304609,4.3428571428571425,51.428303248421955
pmwc,n30_m4_p1_100_w1_100_seed42_id0,0.9963636363636363,0.03208826742388985,2.375,0.018765916870463462,10.661764705882353,52.940743864979595,0.9963636363636363,0.035480798818171025,5.5,6.9711730000889744
pmwc,n30_m4_p1_100_w1_100_seed42_id1,0.9869706840390879,0.03959069274827013,1.8494623655913978,0.02453244136025508,11.488636363636363,40.90625543425664,0.9869706840390879,0.03831640818135067,5.360169491525424,15.251556041374235
pmwc,n30_m4_p1_100_w1_100_seed42_id2,0.9887218045112782,0.04009091397187203,2.268421052631579,0.027871526571872987,11.391891891891891,48.645390526089514,0.9887218045112782,0.036663793286490706,5.168067226890757,25.578781749622724
pmwc,n30_m4_p1_100_w1_100_seed42_id3,0.9957081545064378,0.038273879646647385,2.066666666666667,0.023927292808712947,11.416666666666666,49.9995015956746,0.9957081545064378,0.04254343547726394,5.747747747747748,13.563972146426504
pmwc,n30_m4_p1_100_w1_100_seed42_id4,0.9859154929577465,0.03440254976789296,1.8413284132841328,0.023322284675282304,10.534090909090908,40.90855267267166,0.9859154929577465,0.035314635161153025,5.19672131147541,19.670696302541007
pmwc,n30_m4_p1_10_w10_100_seed42_id0,0.9917695473251029,0.025697842926369528,2.0,0.006596287059516687,8.166666666666666,59.996727449446915,0.9917695473251029,0.01866869515750879,5.264705882352941,29.6906999093663
pmwc,n30_m4_p1_10_w10_100_seed42_id1,0.9954337899543378,0.025269464866075342,2.3484848484848486,0.0072874852427930546,7.875,56.246481221867725,0.9954337899543378,0.01800658362045816,5.388349514563107,6.3500367347783975
pmwc,n30_m4_p1_10_w10_100_seed42_id2,0.9955357142857143,0.021866280381800607,1.9826589595375723,0.003438656988171484,9.089285714285714,64.28530640725512,0.9955357142857143,0.02086559490167669,5.375,26.441668741861715
pmwc,n30_m4_p1_10_w10_100_seed42_id3,0.9957805907172996,0.0206761103170582,2.2546583850931676,0.0034468195325932146,8.035087719298245,63.15755144674984,0.9957805907172996,0.02114823202402154,5.742574257425742,13.254635678078648
pmwc,n30_m4_p1_10_w10_100_seed42_id4,0.9471458773784355,0.02286499845608281,1.8337950138504155,0.004228642803727755,8.084745762711865,61.016614021954396,0.9471458773784355,0.02104487436494729,5.683673469387755,36.73421578524558
pmwc,n30_m5_p10_20_w10_20_seed42_id0,0.9628252788104089,0.02400257944243659,1.6,0.00844491416355595,5.859813084112149,16.227967098599002,0.9628252788104089,0.024477526289324335,5.114583333333333,37.49958340315303
pmwc,n30_m5_p10_20_w10_20_seed42_id1,0.9841269841269841,0.024046996391560667,1.847457627118644,0.005672277703797076,6.417721518987341,12.044643474495203,0.9841269841269841,0.02529118404226013,4.835164835164835,25.229462356480596
pmwc,n30_m5_p10_20_w10_20_seed42_id2,0.9947368421052631,0.02399572086471476,2.0282485875706215,0.00717780007165199,6.7105263157894735,12.471933819537394,0.9947368421052631,0.025868934309600217,4.954545454545454,26.38108211355707
pmwc,n30_m5_p10_20_w10_20_seed42_id3,0.985981308411215,0.02692430524294761,1.7433628318584071,0.010514865431571957,6.329411764705882,14.359137079053943,0.985981308411215,0.02438423055807285,4.845360824742268,32.11063137127221
pmwc,n30_m5_p10_20_w10_20_seed42_id4,0.979381443298969,0.023528150542034318,1.9226519337016574,0.007418845898538663,6.662650602409639,12.364882957627884,0.979381443298969,0.025013870934082062,4.834951456310679,16.273290911888324
pmwc,n30_m5_p1_100_w1_100_seed42_id0,0.9953703703703703,0.039058935880247087,2.873134328358209,0.02503265000518356,9.074468085106384,19.099422581741546,0.9953703703703703,0.03068133821297023,5.5,4.029632542575537
pmwc,n30_m5_p1_100_w1_100_seed42_id1,0.9929328621908127,0.0305495456308653,2.1029411764705883,0.01992428067195065,9.077777777777778,39.999175623804334,0.9929328621908127,0.030393013269920232,4.957746478873239,9.520033870849916
pmwc,n30_m5_p1_100_w1_100_seed42_id2,0.9957081545064378,0.033477322206444754,2.616883116883117,0.021852293003398877,8.694736842105263,12.655961433327512,0.9957081545064378,0.02920744005718584,5.220183486238532,4.990056945139183
pmwc,n30_m5_p1_100_w1_100_seed42_id3,0.995475113122172,0.033132247626781464,2.189873417721519,0.018060749196270598,10.067415730337078,9.376770437443943,0.995475113122172,0.026211279773098582,5.252336448598131,5.206634402962697
pmwc,n30_m5_p1_100_w1_100_seed42_id4,0.9844357976653697,0.03104672959646942,2.2127659574468086,0.015527835655759306,8.727272727272727,40.90862115399531,0.9844357976653697,0.029655349962703217,5.463636363636364,3.3700293971733615
pmwc,n30_m5_p1_10_w10_100_seed42_id0,0.9735099337748344,0.022708936862721546,1.7,0.004838620328033964,5.60655737704918,29.507476768548006,0.9735099337748344,0.02399617169570449,4.666666666666667,19.670881955314407
pmwc,n30_m5_p1_10_w10_100_seed42_id1,0.9952380952380953,0.019424595014147814,1.9548387096774194,0.0038264110504138854,6.449438202247191,28.301597718055245,0.9952380952380953,0.023352209824536528,4.936936936936937,15.03665576394446
pmwc,n30_m5_p1_10_w10_100_seed42_id2,0.9947916666666666,0.02200909492482121,2.0059880239520957,0.0038645757574164224,6.450549450549451,27.68076199944039,0.9947916666666666,0.02255531319921526,5.0673076923076925,14.991821813029954
pmwc,n30_m5_p1_10_w10_100_seed42_id3,0.9899497487437185,0.02093883882740035,2.221518987341772,0.004066376157010658,6.207920792079208,30.1975608152697,0.9899497487437185,0.02346049730745542,5.073684210526316,10.458369471603318
pmwc,n30_m5_p1_10_w10_100_seed42_id4,0.9952380952380953,0.02634350943955637,2.096969696969697,0.006874891206847899,6.157894736842105,32.52772498694494,0.9952380952380953,0.024168769270181654,5.282828282828283,8.238574281278433
pmwc,n40_m3_p10_20_w10_20_seed42_id0,1.0,0.029307032776889445,1.503826530612245,0.0182288518883478,5.913793103448276,62.068765375795294,1.0,0.032065620755070245,3.235294117647059,52.94090238875052
pmwc,n40_m3_p10_20_w10_20_seed42_id1,0.9871977240398293,0.03048886517711927,1.6254980079681276,0.017307224753962094,6.213114754098361,59.016083219974135,0.9871977240398293,0.03148080908148888,3.5652173913043477,52.173582409319565
pmwc,n40_m3_p10_20_w10_20_seed42_id2,0.9947183098591549,0.029038593422254205,2.0153846153846153,0.0186228631150264,6.293103448275862,62.06871508201584,0.9947183098591549,0.03276293591307607,3.253731343283582,53.73097947339958
pmwc,n40_m3_p10_20_w10_20_seed42_id3,0.9932432432432432,0.031252009007526005,1.3865248226950355,0.01837944389644561,6.0,65.45067665085874,0.9932432432432432,0.03067134362897156,3.4714285714285715,51.42515212787049
pmwc,n40_m3_p10_20_w10_20_seed42_id4,0.9856115107913669,0.03259086694760467,1.9135802469135803,0.020009571850641485,6.5,58.060958470217884,0.9856115107913669,0.031147462151703432,3.1384615384615384,55.381006389240234
pmwc,n40_m3_p1_100_w1_100_seed42_id0,0.99812382739212,0.04485742158761447,1.8993135011441649,0.05369475156759302,7.645161290322581,58.06409418555878,0.99812382739212,0.042748220388971504,3.792207792207792,46.75278817287755
pmwc,n40_m3_p1_100_w1_100_seed42_id1,0.998158379373849,0.042148802348825926,1.8616352201257862,0.052727026005804666,6.245614035087719,63.157538222818914,0.998158379373849,0.04255014493320528,3.972972972972973,48.64819339583502
pmwc,n40_m3_p1_100_w1_100_seed42_id2,0.9980842911877394,0.06066706533261871,2.3833865814696487,0.05864193774581241,6.95,59.99633077067944,0.9980842911877394,0.045327260735234194,4.246753246753247,46.74997780831264
pmwc,n40_m3_p1_100_w1_100_seed42_id3,0.9980952380952381,0.053562883936933106,2.5063694267515926,0.052074220559447056,7.491525423728813,61.01657444519638,0.9980952380952381,0.04078145001615797,4.226190476190476,42.85662509038645
pmwc,n40_m3_p1_100_w1_100_seed42_id4,1.0,0.041173063355821875,2.4816053511705687,0.04724555500287774,6.446428571428571,64.28536683889772,1.0,0.04404648296600885,3.9878048780487805,43.90193528081177
pmwc,n40_m3_p1_10_w10_100_seed42_id0,0.9940119760479041,0.02393880731309067,1.319672131147541,0.008691030023924884,6.616666666666666,59.99968724699381,0.9940119760479041,0.02545818784859723,3.8219178082191783,49.31467258129014
pmwc,n40_m3_p1_10_w10_100_seed42_id1,0.9958246346555324,0.01970066722591324,2.1947674418604652,0.006881919765281816,5.031746031746032,57.142557089970936,0.9958246346555324,0.02494754603167603,4.1466666666666665,47.99958034326633
pmwc,n40_m3_p1_10_w10_100_seed42_id2,0.9965870307167235,0.024336894559308427,1.8492822966507176,0.008895484743969577,5.936507936507937,57.14256142190702,0.9965870307167235,0.02593679816713207,3.732394366197183,50.703833916959105
pmwc,n40_m3_p1_10_w10_100_seed42_id3,0.9960707269155207,0.025232258783415517,1.7,0.0096621080561606,5.571428571428571,57.13938190214454,0.9960707269155207,0.02439241100483243,4.0602409638554215,43.37038863117032
pmwc,n40_m3_p1_10_w10_100_seed42_id4,0.9963302752293578,0.023887735718023887,1.987841945288754,0.005155666159482894,5.985074626865671,53.73089113905192,0.9963302752293578,0.025380187905436263,4.075,44.99952222832944
pmwc,n40_m4_p10_20_w10_20_seed42_id0,0.973293768545994,0.02962724237843729,1.6612641815235007,0.016988541011666847,4.314814814814815,66.66647189389914,0.973293768545994,0.028526684863476266,3.563380281690141,50.703922602256206
pmwc,n40_m4_p10_20_w10_20_seed42_id1,0.9809663250366032,0.028367990689245795,1.5864077669902912,0.018032226642792665,6.421052631578948,63.15768573652103,0.9809663250366032,0.028150242891048092,3.535211267605634,50.70392240227108
pmwc,n40_m4_p10_20_w10_20_seed42_id2,0.9823008849557522,0.029491432129259833,2.25,0.016731689691941224,6.11864406779661,61.0166668630505,0.9823008849557522,0.029677615083402414,3.3142857142857145,51.42832026959264
pmwc,n40_m4_p10_20_w10_20_seed42_id3,0.9821162444113264,0.03076898718138965,2.2439024390243905,0.01964379216577141,5.185185185185185,66.6627269715795,0.9821162444113264,0.029281163896293826,3.3943661971830985,50.70084432776178
pmwc,n40_m4_p10_20_w10_20_seed42_id4,0.982532751091703,0.028894444176550342,1.454780361757106,0.017277989331969765,4.6909090909090905,65.45432805395262,0.982532751091703,0.02740169913959425,3.4571428571428573,51.428238599361585
pmwc,n40_m4_p1_100_w1_100_seed42_id0,0.9976798143851509,0.05262621729839982,1.9203296703296704,0.04234427077552447,7.403225806451613,58.06417585114738,0.9976798143851509,0.05009863075309729,4.866666666666666,39.99935076546131
pmwc,n40_m4_p1_100_w1_100_seed42_id1,1.0,0.04478948401731461,2.1465798045602607,0.048618955549811306,6.43859649122807,63.15764958202316,1.0,0.05538678468414939,4.414634146341464,43.90190862890378
pmwc,n40_m4_p1_100_w1_100_seed42_id2,1.0,0.05445682548092692,2.440514469453376,0.05509037492419458,5.396551724137931,62.06874392038725,1.0,0.05429601999145718,4.076923076923077,46.15332706333496
pmwc,n40_m4_p1_100_w1_100_seed42_id3,0.9938144329896907,0.037638365095193235,2.4589665653495443,0.03186145622996574,5.622950819672131,59.016213306561724,0.9938144329896907,0.04815955336791338,4.659090909090909,40.908477181621656
pmwc,n40_m4_p1_100_w1_100_seed42_id4,0.9977064220183486,0.04126751732610918,1.9971264367816093,0.03168543069302265,6.147540983606557,59.01599992654424,0.9977064220183486,0.04593829984708322,5.087912087912088,39.55980290874716
pmwc,n40_m4_p1_10_w10_100_seed42_id0,0.98635477582846,0.025351751172737188,2.3405797101449277,0.008811712295383863,7.362068965517241,62.065175776080835,0.98635477582846,0.02412008482882967,4.563218390804598,41.376293689537064
pmwc,n40_m4_p1_10_w10_100_seed42_id1,0.9975669099756691,0.025310580775032947,2.406779661016949,0.008376259372522265,5.383333333333334,59.9964501201796,0.9975669099756691,0.023541763676398427,4.621951219512195,43.89927966076108
pmwc,n40_m4_p1_10_w10_100_seed42_id2,0.9954954954954955,0.019819484484541388,2.2434210526315788,0.005502513343296749,5.7,59.99978625816293,0.9954954954954955,0.02270709976621039,4.425,44.9995472772629
pmwc,n40_m4_p1_10_w10_100_seed42_id3,0.990909090909091,0.024306409518149767,1.5648148148148149,0.006773579052942632,5.578947368421052,63.15766571744819,0.990909090909091,0.023865271503613755,4.589743589743589,46.15340472719608
pmwc,n40_m4_p1_10_w10_100_seed42_id4,0.9955056179775281,0.023040269340357085,2.1792114695340503,0.005931842294404797,5.934426229508197,59.016077367085046,0.9955056179775281,0.022200109451758057,4.37037037037037,44.4440121287135
pmwc,n40_m5_p10_20_w10_20_seed42_id0,0.9744408945686901,0.02885502828701664,1.4538310412573674,0.01308386164675293,5.384615384615385,69.22671387973242,0.9744408945686901,0.027433413567360693,3.7662337662337664,46.75012296918393
pmwc,n40_m5_p10_20_w10_20_seed42_id1,0.9658886894075404,0.026108762067098914,1.4623430962343096,0.011160270468756619,5.293103448275862,62.06874333566119,0.9658886894075404,0.028027358207403544,3.507042253521127,50.70398106460105
pmwc,n40_m5_p10_20_w10_20_seed42_id2,0.9742268041237113,0.020691895330984054,1.7427937915742793,0.009183083499829282,6.087719298245614,63.15769230540057,0.9742268041237113,0.026837305125822008,3.8904109589041096,49.31474745125599
pmwc,n40_m5_p10_20_w10_20_seed42_id3,0.9664694280078896,0.027656987851349676,2.0088235294117647,0.010802326118573546,5.677966101694915,61.01669852797068,0.9664694280078896,0.028430991163165022,3.9367088607594938,45.56926600663345
pmwc,n40_m5_p10_20_w10_20_seed42_id4,0.9808612440191388,0.030597984588049958,1.8015873015873016,0.013100561252228481,5.321428571428571,64.28192205885092,0.9808612440191388,0.02914137543851964,3.581081081081081,48.645347063983415
pmwc,n40_m5_p1_100_w1_100_seed42_id0,0.9951690821256038,0.039307030199032617,1.9445983379501386,0.03304953375248202,8.53125,56.24965538836841,0.9951690821256038,0.04842184816491633,5.3,39.99945579431951
pmwc,n40_m5_p1_100_w1_100_seed42_id1,0.9975247524752475,0.043242493865661105,2.2268041237113403,0.03418217396485232,8.096774193548388,58.06417175954689,0.9975247524752475,0.04573524694447175,5.244897959183674,36.73410520685495
pmwc,n40_m5_p1_100_w1_100_seed42_id2,0.9974683544303797,0.05115771063756716,2.281138790035587,0.03802286866004993,10.672413793103448,62.06514650006811,0.9974683544303797,0.04801579298380809,4.934782608695652,39.12757597696643
pmwc,n40_m5_p1_100_w1_100_seed42_id3,0.9707520891364902,0.03923088598939328,1.3701731025299602,0.03431581261353232,7.419354838709677,58.06420864668044,0.9707520891364902,0.04754970116867661,5.181818181818182,40.90840093608395
pmwc,n40_m5_p1_100_w1_100_seed42_id4,0.9973958333333334,0.047785133154926974,2.4375,0.037420505670727126,9.184615384615384,55.38116986222852,0.9973958333333334,0.044087363816894744,5.326530612244898,36.73187951917513
pmwc,n40_m5_p1_10_w10_100_seed42_id0,0.996969696969697,0.022592602184776104,2.1146245059288535,0.00495093694626696,6.433333333333334,59.999677965510635,0.996969696969697,0.023370879897001116,4.869565217391305,39.12994494489597
pmwc,n40_m5_p1_10_w10_100_seed42_id1,0.9935691318327974,0.02647667672257523,2.323943661971831,0.00828585594000531,6.746031746031746,57.13937852194621,0.9935691318327974,0.024768196474581096,4.795454545454546,40.90615680461369
pmwc,n40_m5_p1_10_w10_100_seed42_id2,0.9947368421052631,0.024549649579842625,1.9310344827586208,0.00666464247440096,6.033333333333333,59.9997269804279,0.9947368421052631,0.022648623372477136,4.7407407407407405,44.44399366595633
pmwc,n40_m5_p1_10_w10_100_seed42_id3,0.9829424307036247,0.019494908881673552,1.5994962216624684,0.005434838592799695,4.838709677419355,58.064400358546166,0.9829424307036247,0.023815475259301885,4.717948717948718,46.153394617689536
pmwc,n40_m5_p1_10_w10_100_seed42_id4,0.9888579387186629,0.02202964635322021,2.1449275362318843,0.005882970192402169,6.583333333333333,59.99977010358125,0.9888579387186629,0.02454755768636475,5.021978021978022,39.55991301652822
pmwc,n50_m3_p10_20_w10_20_seed42_id0,0.9931285367825384,0.028233533914493836,1.4254850088183422,0.022338741158366836,8.027397260273972,49.311634594549055,0.9931285367825384,0.025097476628292037,3.3766233766233764,46.74994253938074
pmwc,n50_m3_p10_20_w10_20_seed42_id1,0.9818706221672847,0.02257873641893415,1.976034308779011,0.02343565533943211,7.8493150684931505,49.314223423268494,0.9818706221672847,0.02328005095837898,3.1052631578947367,47.36794977315309
pmwc,n50_m3_p10_20_w10_20_seed42_id2,0.9921348314606742,0.02594438576896427,1.2173913043478262,0.022286402901073466,7.197368421052632,47.367793496024156,0.9921348314606742,0.025061955690132767,3.4285714285714284,46.75274648002119
pmwc,n50_m3_p10_20_w10_20_seed42_id3,0.9888579387186629,0.03195147596112865,1.648407643312102,0.02383247824492538,7.166666666666667,49.996539817282205,0.9888579387186629,0.026651573853053587,3.3461538461538463,46.150626450299455
pmwc,n50_m3_p10_20_w10_20_seed42_id4,0.9936276741010469,0.03142205398431422,1.5218709398007795,0.023976307111034382,7.75,47.365183382099005,0.9936276741010469,0.027768349489913538,3.3461538461538463,46.15063475030594
pmwc,n50_m3_p1_100_w1_100_seed42_id0,1.0,0.06451069306989479,2.1649659863945576,0.07682725175625968,7.578947368421052,47.367790444558,1.0,0.06619910933257012,3.912087912087912,39.55964918165458
pmwc,n50_m3_p1_100_w1_100_seed42_id1,1.0,0.06564716126743267,2.0843806104129263,0.07648594578463898,8.205479452054794,49.314196942348595,1.0,0.07009315992399502,4.010989010989011,39.559592995905206
pmwc,n50_m3_p1_100_w1_100_seed42_id2,1.0,0.07440977177928208,1.6769662921348314,0.08231992274653585,6.554054054054054,48.64790518839869,1.0,0.07604363813529509,3.7529411764705882,42.352141030680606
pmwc,n50_m3_p1_100_w1_100_seed42_id3,1.0,0.04882586784099416,1.9956709956709957,0.06711060062324975,7.233766233766234,46.75256563391682,1.0,0.060357953957106567,4.247422680412371,37.112383542131134
pmwc,n50_m3_p1_100_w1_100_seed42_id4,1.0,0.0721234729663985,1.59478672985782,0.08209743813426185,9.108108108108109,48.64524203535119,1.0,0.06692388874396743,3.802325581395349,41.855776988251435
pmwc,n50_m3_p1_10_w10_100_seed42_id0,0.9972451790633609,0.02707712572235597,1.3461538461538463,0.012475059290834149,7.6891891891891895,48.64806749612546,0.9972451790633609,0.02394246625995368,3.776470588235294,42.35190502350383
pmwc,n50_m3_p1_10_w10_100_seed42_id1,0.997043169722058,0.026073576148879167,1.2855018587360594,0.011925879139522417,6.435897435897436,46.15064967199205,0.997043169722058,0.019861116878675117,3.8152173913043477,39.127236491524734
pmwc,n50_m3_p1_10_w10_100_seed42_id2,0.9974683544303797,0.024087906944789465,2.216326530612245,0.01227573003353817,6.945205479452055,49.314394103490734,0.9974683544303797,0.025797430706458003,3.6363636363636362,40.90836906510363
pmwc,n50_m3_p1_10_w10_100_seed42_id3,0.9977753058954394,0.023810224738117055,1.4217016029593095,0.011179613503001621,6.527027027027027,48.64806754430253,0.9977753058954394,0.02592121991841692,3.697674418604651,41.859865546334795
pmwc,n50_m3_p1_10_w10_100_seed42_id4,0.9956663055254604,0.026716453877892163,1.9267241379310345,0.013388496787479982,8.573333333333334,47.9966844669357,0.9956663055254604,0.026232891479953075,3.764044943820225,40.44639063557464
pmwc,n50_m4_p10_20_w10_20_seed42_id0,0.9869109947643979,0.03591713599899676,1.4950980392156863,0.02301698907246521,5.971014492753623,52.173483071335845,0.9869109947643979,0.0369848066280201,3.3,44.99951330940239
pmwc,n50_m4_p10_20_w10_20_seed42_id1,0.9707738292925938,0.027202740680625552,1.5812776723592663,0.021647174302476785,5.514705882352941,52.93789443633903,0.9707738292925938,0.026639986927403006,3.3703703703703702,44.44127074447403
pmwc,n50_m4_p10_20_w10_20_seed42_id2,0.9876863253402463,0.03325608569937948,1.3035253654342218,0.023498476538182534,6.47945205479452,49.31182720038836,0.9876863253402463,0.03249533151953022,3.473684210526316,47.36519343442725
pmwc,n50_m4_p10_20_w10_20_seed42_id3,0.9819587628865979,0.02839768441518788,1.5946445060018468,0.02161765365327329,7.202898550724638,52.173484419567,0.9819587628865979,0.02863599281930893,3.3974358974358974,46.15342413197057
pmwc,n50_m4_p10_20_w10_20_seed42_id4,0.987792472024415,0.029691789741225216,2.0159176029962547,0.022748175993638483,6.8133333333333335,47.9966436116149,0.987792472024415,0.02960302853873445,3.45679012345679,44.441235081890575
pmwc,n50_m4_p1_100_w1_100_seed42_id0,0.9985401459854014,0.05750481065933722,1.8844827586206896,0.07028191003723648,7.085714285714285,51.42806842421581,0.9985401459854014,0.05694506649526149,4.1477272727272725,40.90825370954223
pmwc,n50_m4_p1_100_w1_100_seed42_id1,1.0,0.04745996137270567,2.155668358714044,0.06347794994056326,6.293333333333333,47.999579036583505,1.0,0.0506676334932626,4.172043010752688,38.70893967242771
pmwc,n50_m4_p1_100_w1_100_seed42_id2,0.9958391123439667,0.05689765134343203,2.289416846652268,0.061342176611155076,7.628571428571429,51.42799690341843,0.9958391123439667,0.04994360894099105,4.515463917525773,37.11242994069861
pmwc,n50_m4_p1_100_w1_100_seed42_id3,0.9984662576687117,0.07075972511844447,2.511879049676026,0.07372765679548034,7.276315789473684,47.36512911487616,0.9984662576687117,0.05546201148893159,4.273684210526316,37.8915435512109
pmwc,n50_m4_p1_100_w1_100_seed42_id4,0.9971870604781997,0.055979757743943925,1.6165730337078652,0.0714580935656271,7.042253521126761,50.70376554130196,0.9971870604781997,0.051440641879983005,4.233333333333333,39.99925077902153
pmwc,n50_m4_p1_10_w10_100_seed42_id0,0.9955022488755623,0.026514490865271488,1.6519685039370078,0.0110677694872491,6.444444444444445,49.99957185162283,0.9955022488755623,0.025521138990144323,4.024390243902439,43.901791126819376
pmwc,n50_m4_p1_10_w10_100_seed42_id1,0.9927461139896373,0.023876102775373918,1.4317343173431734,0.012179106421227971,6.859154929577465,50.70342547025427,0.9927461139896373,0.02796916875100352,3.855421686746988,43.3727776570111
pmwc,n50_m4_p1_10_w10_100_seed42_id2,0.9943630214205186,0.02599288121164013,1.953968253968254,0.010482033929004082,6.902777777777778,49.99939988001198,0.9943630214205186,0.026153917463229634,4.204301075268817,38.70894046514345
pmwc,n50_m4_p1_10_w10_100_seed42_id3,0.9935483870967742,0.019073274066691757,1.4762470308788598,0.00997412188372391,6.144927536231884,52.173502440307885,0.9935483870967742,0.026552478969097137,4.101123595505618,40.448688383946674
pmwc,n50_m4_p1_10_w10_100_seed42_id4,0.9969834087481146,0.027755180392049106,2.0184254606365157,0.013055883393228255,6.154929577464789,50.70093524971531,0.9969834087481146,0.025275045991797973,4.184782608695652,39.1272989035908
pmwc,n50_m5_p10_20_w10_20_seed42_id0,0.9700654817586529,0.032499731338859104,2.0474074074074076,0.022203552608412724,4.970149253731344,53.731112868538986,0.9700654817586529,0.02655033992430922,3.4096385542168677,43.37298351686717
pmwc,n50_m5_p10_20_w10_20_seed42_id1,0.9622641509433962,0.0323538309745815,1.3177925784966698,0.020405761084096644,4.742424242424242,54.54211651907782,0.9622641509433962,0.024397576328485944,3.268292682926829,43.899447436421745
pmwc,n50_m5_p10_20_w10_20_seed42_id2,0.9799196787148594,0.03142628251447765,1.8811074918566775,0.021714902649776168,4.871428571428571,51.428272548171556,0.9799196787148594,0.0245829339131683,3.432098765432099,44.444064967265284
pmwc,n50_m5_p10_20_w10_20_seed42_id3,0.9740447007930786,0.03180771825463117,1.4605160281469898,0.020876488272622052,5.257575757575758,54.54208055671982,0.9740447007930786,0.024120079725443586,3.619047619047619,42.854166435731926
pmwc,n50_m5_p10_20_w10_20_seed42_id4,0.9831625183016105,0.0338063456362187,1.5139442231075697,0.02272388061686638,6.223880597014926,53.72766377762961,0.9831625183016105,0.022293811108327934,3.3658536585365852,43.89937843968411
pmwc,n50_m5_p1_100_w1_100_seed42_id0,1.0,0.07026559434534746,2.038306451612903,0.0721658201655373,7.684931506849315,49.311881100312384,1.0,0.06651499941974134,4.372340425531915,38.29481998641797
pmwc,n50_m5_p1_100_w1_100_seed42_id1,1.0,0.05704122767150402,2.177350427350427,0.0464388812179717,6.352112676056338,50.703454487038854,1.0,0.06089414147287607,4.911764705882353,35.29321957514713
pmwc,n50_m5_p1_100_w1_100_seed42_id2,1.0,0.052820746354676415,2.4834605597964376,0.06159874433106518,7.154929577464789,50.70375782164784,1.0,0.06484710669203303,4.578947368421052,37.893938855307276
pmwc,n50_m5_p1_100_w1_100_seed42_id3,0.9981481481481481,0.053765136508822996,1.8204592901878915,0.06694504405743207,6.208955223880597,53.73089491120025,0.9981481481481481,0.07125298960341347,4.34065934065934,39.559722083856116
pmwc,n50_m5_p1_100_w1_100_seed42_id4,0.9983525535420099,0.06977548004516218,1.8198874296435272,0.07073163684443562,4.958333333333333,49.996976459347124,0.9983525535420099,0.06833675654092573,4.33,35.997067611170934
pmwc,n50_m5_p1_10_w10_100_seed42_id0,0.9902120717781403,0.020671842273379423,1.5582922824302134,0.007963930902014714,5.375,49.999561899613276,0.9902120717781403,0.021020270847574143,4.575757575757576,36.36284250594826
pmwc,n50_m5_p1_10_w10_100_seed42_id1,0.9854748603351955,0.025828532797580992,1.4506699147381243,0.008769590055953425,6.764705882352941,52.94071354689624,0.9854748603351955,0.021598228727930418,4.25,37.49953357176855
pmwc,n50_m5_p1_10_w10_100_seed42_id2,0.9963702359346642,0.025765194995379492,1.9587155963302751,0.010057072975424998,7.138888888888889,49.99672473175451,0.9963702359346642,0.024505617379290332,4.632075471698113,33.95943164763937
pmwc,n50_m5_p1_10_w10_100_seed42_id3,0.9979423868312757,0.025178126762755246,2.1928020565552697,0.007093126236779524,7.458333333333333,49.99942210235167,0.9979423868312757,0.02363842553669901,4.382352941176471,35.29320077408178
pmwc,n50_m5_p1_10_w10_100_seed42_id4,0.9963963963963964,0.02655652683765233,1.6660377358490566,0.008764720690559667,7.611111111111111,49.99655735572904,0.9963963963963964,0.021690486930310726,4.540816326530612,36.73172158024711


==> pricing_comparisons/vrptw_comparison.csv <==
Problem,Instance,caasdy-knapsack Average Pricing Columns,caasdy-knapsack Average Pricing Time,cabs-knapsack Average Pricing Columns,cabs-knapsack Average Pricing Time,cp Average Pricing Columns,cp Average Pricing Time,labeling-knapsack Average Pricing Columns,labeling-knapsack Average Pricing Time,mip Average Pricing Columns,mip Average Pricing Time
vrptw,c101_100,0.9986168741355463,0.16183158121668162,6.1020408163265305,1.056749790626559,3.3488372093023258,8.055956202469444,18.624,0.16996492663770915,2.875283446712018,0.396341008835318
vrptw,c101_50,0.9963768115942029,0.03843947970038415,4.778688524590164,0.13660129256638104,2.8220338983050848,0.587634756679694,15.295774647887324,0.04336975789038648,2.093167701863354,0.09256380531497253
vrptw,c102_100,0.9990689013035382,3.1987912083856305,7.694444444444445,33.32006882237167,0.0,3600.111901733093,23.42753623188406,3.742334804507782,10.0,3600.4946759184822
vrptw,c102_50,0.9971428571428571,0.22758236460387707,5.944055944055944,3.2654747592962603,14.0,3600.136597397737,20.5,0.31469884769218726,10.0,3600.23639663402
vrptw,c103_100,0.8333333333333334,600.038125754334,5.166666666666667,600.023850193868,30.0,3600.917098856531,53.0,3600.5199855170213,10.0,3600.7708900030702
vrptw,c103_50,0.6666666666666666,1200.121423527288,6.6,720.0369219297543,42.0,3600.038793616928,46.0,3600.9064272600226,10.0,3600.167765058577
vrptw,c104_100,0.0,3601.269723494537,6.0,1800.044460682664,47.0,3600.1919582551345,34.0,3601.6072650388815,10.0,3600.662075557746
vrptw,c104_50,0.0,3601.2506080875173,6.0,3601.48379976023,72.0,3600.1212002327666,29.0,3601.8715903051198,10.0,3600.2579386821017
vrptw,c105_100,0.998898678414097,0.23827011298207723,6.013215859030837,1.735762514916581,4.079365079365079,3.322479498655432,20.340425531914892,0.23542232214677947,4.52054794520548,0.8007089308309943
vrptw,c105_50,0.9965986394557823,0.048095137102618105,4.553571428571429,0.2113676141099339,4.198630136986301,0.4662295345484904,16.358974358974358,0.054231008377451546,3.46875,0.12014902761438861
vrptw,c106_100,0.9988674971687429,0.3487003411315086,6.69327731092437,2.9649042734375395,14.666666666666666,1200.025662754352,22.06766917293233,0.3481026321082355,10.0,1800.0141555056907
vrptw,c106_50,0.9965753424657534,0.04199993361604132,4.757575757575758,0.17767489472912115,4.104,0.4389925696998835,16.5,0.04641030570629107,3.878787878787879,0.09592272722246972
vrptw,c107_100,0.9986648865153538,0.32792647822930393,5.951612903225806,2.1778979165622245,4.800813008130081,14.614944610434273,20.793650793650794,0.3134458626487425,9.428571428571429,257.1348531899442
vrptw,c107_50,0.997275204359673,0.05584742921107634,4.589743589743589,0.2625169756097926,4.383561643835616,0.921398329197697,19.223529411764705,0.06205213110455695,4.580645161290323,0.5142852789722383
vrptw,c108_100,0.9990243902439024,0.6373327281853047,6.724696356275303,6.072579430450161,0.0,3600.1134340455756,22.828767123287673,0.6147791463817942,10.0,3600.4857125645503
vrptw,c108_50,0.9971098265895953,0.10423989628974585,5.93,0.6811773308739066,30.75,900.0025368537754,21.49230769230769,0.1045227462784029,10.0,327.27011879144067
vrptw,c109_100,0.9989071038251366,3.438015427982913,8.240963855421686,43.358231972341976,0.0,3600.3571210959926,24.24137931034483,2.31989215285164,10.0,3600.5557106919587
vrptw,c109_50,0.9976958525345622,0.3947250907317937,5.975806451612903,4.471015080726976,23.0,3600.132363936864,22.3943661971831,0.32026793600492914,10.0,3600.2430129498243
vrptw,c201_100,0.9994327850255247,0.5486790755429789,8.728205128205127,18.44635253806049,4.47450110864745,2.379189147820444,65.60433604336043,0.5497397835010557,1.484825493171472,1.635091729663533
vrptw,c201_50,0.9988207547169812,0.06616299967984406,8.442528735632184,1.6608343972589008,2.4584178498985803,0.23416378082137018,58.017857142857146,0.08139809660081353,1.1838235294117647,0.03131263144314289
vrptw,c202_100,0.0,3602.0709154522046,7.0,3600.8044374370947,0.0,3600.162238402292,28.0,3602.1810220810585,10.0,3600.590940236114
vrptw,c202_50,0.5,1800.2260818765499,6.25,899.9917339244857,48.0,3600.13719758112,126.0,3601.135408752132,10.0,3600.2425470063463
vrptw,c203_100,0.0,3602.3585689030588,9.0,3600.791661126539,23.0,3600.1603103596717,27.0,3601.8392904908396,10.0,3600.9271374251693
vrptw,c203_50,0.0,3601.0233412897214,8.0,3600.1648632138968,108.0,3600.044203055091,30.0,3600.932704566978,10.0,3600.1710548046976
vrptw,c204_100,0.0,3602.2933059474453,10.0,3600.6176258176565,18.0,3600.1879827883095,30.0,3601.3444638131186,10.0,3600.973789224401
vrptw,c204_50,0.0,3601.8411691682413,10.0,3601.204614650458,191.0,3600.1225166767836,29.0,3601.639358081855,10.0,3600.268971633166
vrptw,c205_100,0.9995468962392388,1.5504074736346802,8.444444444444445,79.98666895990156,63.0,3600.1139008495957,66.24893617021277,1.4012985687534463,10.0,3600.4378608558327
vrptw,c205_50,0.9988636363636364,0.1420641450878148,9.463576158940397,5.970718327521143,75.0,3600.3103991057724,69.35164835164835,0.15434421826368913,10.0,3600.2327836658806
vrptw,c206_100,0.875,450.0156979751773,10.8,720.0142271511256,0.0,3600.100828536786,77.40932642487047,8.940316464474492,10.0,3600.4932495662943
vrptw,c206_50,0.9987029831387808,0.4319261135799199,10.210526315789474,18.77773841213413,71.0,3600.147105490789,67.28899082568807,0.36339718797628623,10.0,3600.234107673168
vrptw,c207_100,0.0,3600.86319626309,10.0,3600.8534833630547,0.0,3600.1199874337763,197.0,3600.441148532089,10.0,3600.5363550158218
vrptw,c207_50,0.0,3600.819461178966,6.0,1799.998099940829,33.0,3600.1420718925074,277.0,3600.546343026217,10.0,3600.242617158219
vrptw,c208_100,0.0,3600.9180402029306,14.0,3600.9653814109042,0.0,3600.1220025029033,38.0,3600.712025478948,10.0,3600.5286320075393
vrptw,c208_50,0.9982046678635548,6.458084812932907,8.5625,112.49591886464623,90.0,3600.038908190094,59.44481605351171,1.8823222404246196,10.0,3600.248530479148
vrptw,r101_100,0.9685362517099864,0.08460270070691278,3.83011583011583,0.4968396140348785,2.2245614035087717,7.120123153346542,8.260504201680673,0.08465260651526081,2.1626898047722345,0.3169835312776833
vrptw,r101_50,0.9685362517099864,0.0811852669628737,3.83011583011583,0.49154625066761,2.2245614035087717,6.842147653285218,8.260504201680673,0.08463560918956495,2.1626898047722345,0.3180605310667912
vrptw,r102_100,0.9983079526226735,3.71590343146867,8.727272727272727,54.534421067755446,18.0,3600.112022448331,22.02247191011236,10.572878920834176,10.0,3600.4643547711894
vrptw,r102_50,0.9946524064171123,0.055926854034915645,5.541666666666667,1.099506340532874,12.0,3600.1326955026016,14.9,0.07004807940684259,10.0,3600.1097272718325
vrptw,r103_100,0.0,3600.9598196018487,12.0,3600.2382353516296,0.0,3600.135808239691,44.0,3600.9394404031336,10.0,3600.5445444295183
vrptw,r103_50,0.9758454106280193,0.37232792824011857,4.117283950617284,8.687327960172645,18.0,3600.134978241287,8.523364485981308,0.3352279275890753,10.0,3600.2440641457215
vrptw,r104_100,0.0,3601.885344172828,4.0,3601.2137911636382,0.0,3600.223752546124,29.0,3602.110669523012,10.0,3600.879635196179
vrptw,r104_50,0.8333333333333334,600.0352954259142,7.482758620689655,124.13140610936259,16.0,3600.118970782496,4.269565217391304,5.20891439257716,10.0,3600.255523760803
vrptw,r105_100,0.8785425101214575,0.18230633196534624,2.7595212187159954,1.881320350174108,14.7,359.9993792868219,2.494670542635659,0.17901483459317832,7.640776699029126,34.942690458239134
vrptw,r105_50,0.851063829787234,0.030207364065721234,2.2028985507246377,0.10077815156335523,2.2409090909090907,0.6505110943859274,2.689944134078212,0.03135577641302647,2.8860759493670884,0.2960250299416074
vrptw,r106_100,0.9901960784313726,35.28196447847557,8.027027027027026,97.2858716329006,0.0,3600.2563880924135,2.924177831912302,1.0736027343838728,10.0,3600.492764091119
vrptw,r106_50,0.9852941176470589,0.08575979107990861,4.6826923076923075,1.4817272162763402,17.0,3600.0336570777,11.631578947368421,0.09596910927313984,10.0,3600.134702000767
vrptw,r107_100,0.0,3601.52295459155,7.0,3601.0525514427572,0.0,3600.147996342741,60.0,3601.597440608777,9.0,3600.6549459891394
vrptw,r107_50,0.9642857142857143,0.4256921732610389,3.636842105263158,14.702904362932436,10.0,3600.1297033168375,7.128048780487805,0.3521205480352453,10.0,3600.2458326397464
vrptw,r108_100,0.0,3601.3282648529857,11.0,3600.412902752869,0.0,3600.1755543434992,32.0,3601.6438014148735,10.0,3600.6761365383863
vrptw,r108_50,0.8888888888888888,400.0130253923643,6.64,143.99667535252868,19.0,3600.070057436824,5.355509355509356,7.474645147400206,10.0,3600.1788696944714
vrptw,r109_100,0.901247050893158,0.5897137184222745,5.088495575221239,15.914013869920334,0.0,3600.3173799896613,2.4943749009665663,0.5411715000647077,10.0,3600.454304916784
vrptw,r109_50,0.7326699834162521,0.04835748533080417,1.33467381590706,0.4295475206993707,22.5,1800.0131459762342,1.6304347826086956,0.047661541426258634,10.0,3600.228369084187
vrptw,r110_100,0.8571428571428571,514.3065559689754,8.368421052631579,189.46001393318568,0.0,3600.153222871013,6.388461538461539,6.898446800260661,10.0,3600.5346681894735
vrptw,r110_50,0.9533169533169533,0.19109607588829294,4.1395348837209305,3.0099846157570216,15.0,3600.1308063948527,8.682692307692308,0.16996783771677515,10.0,3600.243568180129
vrptw,r111_100,0.5,1800.2650261628442,10.333333333333334,1200.0951571911573,0.0,3600.381046959199,108.5,1800.0489219706506,10.0,3600.556994685903
vrptw,r111_50,0.8937644341801386,0.21712556632280097,2.6373626373626373,6.58810169846263,5.0,3600.038369080983,3.031168831168831,0.17716126808981328,10.0,3600.1455654986203
vrptw,r112_100,0.0,3601.626568310894,11.0,3600.7570106806234,0.0,3600.183136470616,29.0,3600.8899554400705,10.0,3600.8769898135215
vrptw,r112_50,0.8134002265738792,0.5739953929790812,4.551181102362205,28.340216099900584,6.0,3600.048395921476,2.050914205344585,0.49752844986433764,10.0,3600.2272052224725
vrptw,r201_100,0.9444444444444444,200.00099686869524,10.0,599.9962286944501,0.0,3600.091513711959,17.266233766233768,1.3914591714192064,10.0,3600.46777995117
vrptw,r201_50,0.9979716024340771,0.1967467877722929,7.508771929824562,18.736905441919003,56.0,3600.034289922565,47.166666666666664,0.18655474150242904,10.0,3600.1171990092844
vrptw,r202_100,0.0,3601.1422785725445,13.0,3600.1121030217037,0.0,3600.1510720178485,44.0,3601.6662950818427,10.0,3600.577291741036
vrptw,r202_50,0.0,3600.757759171538,11.0,3601.2765273330733,0.0,3600.1327663827688,61.0,3600.5561378626153,10.0,3600.2545120920986
vrptw,r203_100,0.0,3602.3849483402446,7.0,3600.6520325569436,0.0,3600.1665030093864,27.0,3602.232685883995,10.0,3600.7488764254376
vrptw,r203_50,0.0,3601.323042235337,15.0,3601.338202708401,83.0,3600.1289161574095,37.0,3601.007059845142,0.0,3600.2453488828614
vrptw,r204_100,0.0,3602.4563448997214,4.0,3600.7011961257085,0.0,3600.217800086364,20.0,3601.6235989313573,10.0,3600.908671274781
vrptw,r204_50,0.0,3601.2240986386314,11.0,3600.1379546923563,0.0,3600.047039828263,24.0,3601.334743142128,0.0,3600.185923997313
vrptw,r205_100,0.0,3601.720085886307,16.0,3601.1098506739363,0.0,3600.171810711734,23.0,3601.7579196300358,10.0,3600.579495534301
vrptw,r205_50,0.0,3600.519624938257,16.5,1800.022599908989,0.0,3600.136488528922,173.0,1199.983566290699,10.0,3600.2435351442546
vrptw,r206_100,0.0,3601.2497578784823,11.0,3600.095611668192,0.0,3600.168950027786,38.0,3601.180786333978,10.0,3600.6143068894744
vrptw,r206_50,0.0,3601.6150980880484,16.0,3601.331547888927,0.0,3600.1292433496565,29.0,3601.01487031579,0.0,3600.2420596126467
vrptw,r207_100,0.0,3601.6212043706328,12.0,3600.1330540580675,0.0,3600.1760072028264,26.0,3601.4596067778766,10.0,3600.8077762247995
vrptw,r207_50,0.0,3601.7752338508144,11.0,3601.3360069021583,0.0,3600.124125746079,27.0,3601.8476998554543,0.0,3600.2501632496715
vrptw,r208_100,0.0,3602.452026440762,7.0,3600.7009445885196,0.0,3600.1862769229338,20.0,3602.079668421764,10.0,3600.824269988574
vrptw,r208_50,0.0,3601.2072517629713,13.0,3600.1763502694666,0.0,3600.046334458515,24.0,3601.304334070999,0.0,3600.185570448637
vrptw,r209_100,0.0,3601.3177392911166,13.0,3600.0915215229616,0.0,3600.162464812398,25.0,3602.083499477245,10.0,3600.649245444685
vrptw,r209_50,0.0,3601.1533882431686,16.0,3600.2020820165053,0.0,3600.041557638906,24.0,3601.1734005198814,10.0,3600.161554417573
vrptw,r210_100,0.0,3601.2737204749137,13.0,3600.1106948694214,0.0,3600.1652880227193,25.0,3601.866369208321,10.0,3600.6442683162168
vrptw,r210_50,0.0,3601.5973417544737,17.0,3601.2910986198112,0.0,3600.1305587170646,29.0,3600.7915278272703,10.0,3600.2611608728766
vrptw,r211_100,0.0,3602.584238367155,12.0,3600.5964248953387,0.0,1800.0443807733245,18.0,3602.3664178918116,10.0,3600.710813118145
vrptw,r211_50,0.0,3601.234129458666,17.0,3600.1663679489866,0.0,3600.0474837031215,21.0,3601.507569322828,10.0,3600.198092297651
vrptw,rc101_100,0.6121374827793281,0.10458877872618545,1.7839195979899498,0.8930631734068089,8.188888888888888,39.990204314670216,0.9154430168529951,0.11220460594587053,3.492581602373887,10.674031320390034
vrptw,rc101_50,0.18680390331367883,0.028260105192905477,0.22647685913035986,0.04491368647155088,0.8592904389657245,0.7137668309010838,0.22089266940647997,0.0279258100078625,1.7633077980750345,0.3484456366299595
vrptw,rc102_100,0.9001201923076924,0.415994272215959,7.516129032258065,29.020140199441343,18.0,3600.4155006418005,2.545057413879181,0.422955879194502,10.0,3600.460521250032
vrptw,rc102_50,0.36834264432029795,0.04518359128747385,0.7186625629546727,0.23378236279286085,21.0,1800.0099057173356,0.45940940157562477,0.04397047536678981,9.0,3600.223536604084
vrptw,rc103_100,0.6666666666666666,1200.0990642846252,9.428571428571429,514.2765487342009,13.0,3600.1122772414237,14.616915422885572,17.888976675532387,10.0,3600.547359111719
vrptw,rc103_50,0.7479095400988217,0.1532302673002376,2.1358075040783033,1.4610608524614779,21.0,3600.04333485011,1.3481720678122477,0.165781698215883,10.0,3600.1623702421784
vrptw,rc104_100,0.0,3600.9234342789277,11.0,3600.4642370305955,0.0,3600.4314760705456,31.0,3601.4993947311305,10.0,3600.8207492381334
vrptw,rc104_50,0.9969040247678018,1.9791448083720617,6.723809523809524,15.854291431543727,30.0,3600.1271956302226,17.639344262295083,1.9566585832489196,10.0,3600.2531158206984
vrptw,rc105_100,0.8521347073978653,0.31379577373337847,4.386243386243386,9.511146209993592,31.0,3600.092323517427,1.894403087951475,0.29968265539924327,10.0,3600.4341427432373
vrptw,rc105_50,0.35700550934428,0.04200354284676595,0.6605321767670848,0.19349831871037937,13.777777777777779,399.9987035333696,0.4817925774532041,0.04262080140405261,10.0,3600.2103044642136
vrptw,rc106_100,0.8031718711581018,0.42393112324960464,3.160541586073501,6.949474739851124,15.0,3600.1093524405733,2.088878036869735,0.4131860726537073,10.0,3600.3917973944917
vrptw,rc106_50,0.765476642612989,0.05525256281527961,1.1796239837398375,0.25922850457791946,12.277777777777779,99.9969245044825,1.3994126284875184,0.05961671346661553,10.0,3600.0989580405876
vrptw,rc107_100,0.9928571428571429,25.698855647191937,9.460526315789474,47.35209461272155,0.0,3600.176337645389,4.299145299145299,2.7726523597343378,10.0,3600.7551997192204
vrptw,rc107_50,0.739441032710866,0.21153582446808225,2.1003300330033,2.370903540603054,16.0,3600.3490947289392,1.262599792796636,0.18400409710569968,10.0,3600.1342963362113
vrptw,rc108_100,0.0,3600.806265794672,9.666666666666666,600.017532302998,18.0,3600.177769699134,46.0,3600.493689291179,10.0,3600.702317887917
vrptw,rc108_50,0.9319213313161876,0.6732399147741832,4.058139534883721,10.459977897520307,35.0,3600.267896996811,2.5152952723703583,0.5717488343776541,10.0,3600.1895710639656
vrptw,rc201_100,0.9963369963369964,13.170078391618617,13.4,359.9911159795709,0.0,3600.246182614006,16.973053892215567,0.9844216403347847,10.0,3600.5145007725805
vrptw,rc201_50,0.9979423868312757,0.11748378243442978,8.807142857142857,6.518216165002169,39.0,3600.0380032649264,31.699029126213592,0.10797276293171697,10.0,3600.1629011482
vrptw,rc202_100,0.0,3601.736790563911,15.0,3600.63301425986,0.0,3600.4172970093787,31.0,3601.789653294254,10.0,3600.751599785872
vrptw,rc202_50,0.0,3600.7313113380224,17.0,3600.216859385371,32.0,3600.035229242407,59.0,3601.5558745842427,10.0,3600.1533834971488
vrptw,rc203_100,0.0,3601.2725466005504,14.0,3600.129321957007,0.0,3600.176016775891,28.0,3602.2508243508637,10.0,3600.6780465468764
vrptw,rc203_50,0.0,3600.93845617678,8.0,3600.2084550391883,21.0,3600.196004986763,36.0,3601.011224917136,10.0,3600.1765720723197
vrptw,rc204_100,0.0,3602.4760694764555,14.0,3600.517819075845,0.0,3600.1885037124157,23.0,3602.618461459875,10.0,3600.782091163099
vrptw,rc204_50,0.0,3601.033372872509,8.0,3600.1690111821517,0.0,3600.0469497591257,28.0,3601.6339774038643,10.0,3600.1907380521297
vrptw,rc205_100,0.0,3600.8395214155316,14.0,3600.2208389760926,0.0,3600.1403480023146,45.0,3600.6870104833506,10.0,3600.6863595144823
vrptw,rc205_50,0.5,1800.1103847040795,10.76923076923077,276.9211797428389,38.0,3600.097054986283,38.6822429906542,18.63940843588577,10.0,3600.151175052859
vrptw,rc206_100,0.0,3600.744089595042,16.0,3600.1996598131955,0.0,3600.1714260568842,22.0,3600.720221210737,10.0,3600.5996567113325
vrptw,rc206_50,0.95,179.994851437537,11.904761904761905,171.42186850579898,0.0,3600.137624455616,42.964285714285715,3.4326843221164642,10.0,3600.247500221245
vrptw,rc207_100,0.0,3601.677312214859,11.0,3600.6372796706855,0.0,3600.1619079317898,25.0,3601.112483211793,10.0,3600.607512461953
vrptw,rc207_50,0.0,3601.175016855821,16.0,3601.268484610133,0.0,3600.128936444409,23.0,3600.773787744809,10.0,3600.254990111105
vrptw,rc208_100,0.0,3602.5184171991423,12.0,3600.6007907101884,0.0,3602.221334464848,29.0,3602.6521596862003,10.0,3600.964670985937
vrptw,rc208_50,0.0,3601.166485947557,15.0,3600.208646468818,0.0,3600.047706751153,26.0,3601.7728326902725,10.0,3600.292685557157


==> pricing_results/mrasp_caasdy-reduce.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,caasdy-reduce,84.38,84.04511337634176,188,185,771771.0,0.4470484754060732,0.9840425531914894
mrasp,instance_1,caasdy-reduce,7.25,7.186194797046483,96,95,144782.0,0.07485619580256753,0.9895833333333334
mrasp,instance_10,caasdy-reduce,1.46,1.3359892908483744,80,79,16384.0,0.01669986613560468,0.9875
mrasp,instance_11,caasdy-reduce,1.61,1.4783133827149868,80,79,19630.0,0.018478917283937336,0.9875
mrasp,instance_12,caasdy-reduce,2.32,2.0781316496431828,109,102,19866.0,0.019065427978377823,0.9357798165137615
mrasp,instance_13,caasdy-reduce,1.21,1.072582089342177,83,81,9137.0,0.01292267577520695,0.9759036144578314
mrasp,instance_14,caasdy-reduce,1.11,0.9706958457827568,75,74,9477.0,0.012942611277103423,0.9866666666666667
mrasp,instance_15,caasdy-reduce,3.34,3.2283472903072834,184,183,64073.0,0.01754536570819176,0.9945652173913043
mrasp,instance_16,caasdy-reduce,3600.0,3599.910713981837,122,121,2692240.0,29.507464868703583,0.9918032786885246
mrasp,instance_17,caasdy-reduce,1389.11,1388.7914850711823,242,240,2999133.0,5.73880778955034,0.9917355371900827
mrasp,instance_18,caasdy-reduce,12.04,11.917301507666707,181,180,157562.0,0.06584144479373871,0.994475138121547
mrasp,instance_19,caasdy-reduce,6.36,6.153084854595363,186,185,92371.0,0.033081101368792276,0.9946236559139785
mrasp,instance_2,caasdy-reduce,19.57,19.26431756746024,144,139,265974.0,0.13377998310736278,0.9652777777777778
mrasp,instance_20,caasdy-reduce,36.91,36.541933638975024,210,206,331522.0,0.17400920780464296,0.9809523809523809
mrasp,instance_21,caasdy-reduce,3600.0,3600.2541522225365,147,142,593058.0,24.49152484505127,0.9659863945578231
mrasp,instance_22,caasdy-reduce,3600.0,3599.7555946381763,210,206,3024909.0,17.14169330780084,0.9809523809523809
mrasp,instance_23,caasdy-reduce,12.32,12.088311827741563,151,149,113111.0,0.08005504521683154,0.9867549668874173
mrasp,instance_24,caasdy-reduce,24.94,24.831751689314842,147,146,252381.0,0.1689234808796928,0.9931972789115646
mrasp,instance_25,caasdy-reduce,3.61,3.542730050161481,111,110,36525.0,0.03191648693839172,0.990990990990991
mrasp,instance_26,caasdy-reduce,9.1,8.845064637251198,154,150,101745.0,0.05743548465747531,0.974025974025974
mrasp,instance_27,caasdy-reduce,6.17,6.011758319102228,108,107,78914.0,0.05566442888057618,0.9907407407407407
mrasp,instance_28,caasdy-reduce,122.71,122.24664613883942,228,222,921760.0,0.5361695006089449,0.9736842105263158
mrasp,instance_29,caasdy-reduce,428.34,427.9412154080346,184,178,493308.0,2.3257674750436665,0.967391304347826
mrasp,instance_3,caasdy-reduce,2.6,2.4646775061264634,88,87,47543.0,0.028007698933255266,0.9886363636363636
mrasp,instance_30,caasdy-reduce,11.27,11.094886074773967,123,122,59300.0,0.09020232581117046,0.991869918699187
mrasp,instance_31,caasdy-reduce,12.24,11.889460396952927,142,136,100527.0,0.08372859434473892,0.9577464788732394
mrasp,instance_32,caasdy-reduce,7.01,6.835572502575815,115,114,54994.0,0.05943976089196361,0.991304347826087
mrasp,instance_33,caasdy-reduce,6.05,5.966663532890379,118,117,46507.0,0.050564945193986265,0.9915254237288136
mrasp,instance_34,caasdy-reduce,3.67,3.5665379902347922,119,116,37916.0,0.02997090748096464,0.9747899159663865
mrasp,instance_35,caasdy-reduce,2704.61,2702.7100791130215,719,712,10535387.0,3.7589848110055932,0.9902642559109874
mrasp,instance_36,caasdy-reduce,3600.0,3562.100721198134,2207,2165,24653501.0,1.6140012329851083,0.980969642048029
mrasp,instance_37,caasdy-reduce,7.04,6.750352492555976,250,249,69200.0,0.027001409970223905,0.996
mrasp,instance_38,caasdy-reduce,19.77,19.369379212148488,334,333,244687.0,0.05799215332978589,0.9970059880239521
mrasp,instance_39,caasdy-reduce,447.9,447.33339334465563,414,412,1366436.0,1.080515442861487,0.9951690821256038
mrasp,instance_4,caasdy-reduce,410.49,410.08312443830073,168,166,2102941.0,2.440970978799409,0.9880952380952381
mrasp,instance_40,caasdy-reduce,3600.0,3599.750480072573,188,186,1114550.0,19.14760893655624,0.9893617021276596
mrasp,instance_41,caasdy-reduce,1348.49,1347.6033901209012,402,397,3522336.0,3.3522472391067195,0.9875621890547264
mrasp,instance_42,caasdy-reduce,72.09,71.75648194830865,243,242,395497.0,0.2952941643963319,0.9958847736625515
mrasp,instance_43,caasdy-reduce,3600.0,3599.412699913606,298,292,3741707.0,12.078566107092637,0.9798657718120806
mrasp,instance_44,caasdy-reduce,5.58,5.354261233471334,201,200,50263.0,0.026638115589409622,0.9950248756218906
mrasp,instance_45,caasdy-reduce,1493.53,1492.9302261369303,326,321,2847896.0,4.579540570972179,0.9846625766871165
mrasp,instance_46,caasdy-reduce,183.99,183.6437939479947,231,229,416321.0,0.7949947789956481,0.9913419913419913
mrasp,instance_47,caasdy-reduce,66.5,66.3018583767116,206,205,362470.0,0.3218536814403476,0.9951456310679612
mrasp,instance_48,caasdy-reduce,3600.0,3599.2652071472257,330,320,965967.0,10.906864264082502,0.9696969696969697
mrasp,instance_49,caasdy-reduce,76.48,76.18762935791165,220,217,412399.0,0.34630740617232564,0.9863636363636363
mrasp,instance_5,caasdy-reduce,1.95,1.8171326909214258,84,83,26867.0,0.021632532034778877,0.9880952380952381
mrasp,instance_50,caasdy-reduce,73.73,73.53682598378509,162,161,103196.0,0.453931024591266,0.9938271604938271
mrasp,instance_51,caasdy-reduce,97.27,97.03992463182658,164,163,156007.0,0.5917068575111377,0.9939024390243902
mrasp,instance_52,caasdy-reduce,210.68,210.35093286819756,209,204,259214.0,1.0064637936277396,0.9760765550239234
mrasp,instance_53,caasdy-reduce,3600.0,3600.0793885383755,170,166,561454.0,21.176937579637503,0.9764705882352941
mrasp,instance_54,caasdy-reduce,1527.28,1511.4508132049814,440,395,1145151.0,3.4351154845567757,0.8977272727272727
mrasp,instance_55,caasdy-reduce,3600.0,3592.1396029712632,1882,1880,11848940.0,1.9086820419613513,0.9989373007438895
mrasp,instance_56,caasdy-reduce,3600.0,3593.6470623444766,1686,1684,3456690.0,2.1314632635495117,0.9988137603795967
mrasp,instance_57,caasdy-reduce,3600.0,3593.1813189573586,1871,1869,4354608.0,1.9204603521952746,0.9989310529128808
mrasp,instance_58,caasdy-reduce,3600.0,3594.005073906854,1636,1634,5171989.0,2.196824617302478,0.9987775061124694
mrasp,instance_59,caasdy-reduce,3600.0,3593.9172403346747,1704,1702,5327418.0,2.109106361698753,0.9988262910798122
mrasp,instance_6,caasdy-reduce,3.2,3.018976672552526,101,99,61952.0,0.029890858144084417,0.9801980198019802
mrasp,instance_60,caasdy-reduce,3600.0,3597.640693980269,812,810,7042623.0,4.43059198766043,0.9975369458128078
mrasp,instance_61,caasdy-reduce,3600.0,3593.562140419148,1614,1608,14246430.0,2.226494510792533,0.9962825278810409
mrasp,instance_62,caasdy-reduce,3600.0,3595.170183941722,1329,1325,11590745.0,2.705169438631845,0.9969902182091799
mrasp,instance_63,caasdy-reduce,3600.0,3597.88074977044,782,779,4073106.0,4.6008705240031205,0.9961636828644501
mrasp,instance_64,caasdy-reduce,3600.0,3597.7187255322933,892,890,1448860.0,4.033316956874768,0.9977578475336323
mrasp,instance_65,caasdy-reduce,3600.0,3598.7529224883765,746,744,3660179.0,4.824065579743132,0.9973190348525469
mrasp,instance_66,caasdy-reduce,3600.0,3597.8420361084864,823,820,6826430.0,4.37161851289002,0.9963547995139733
mrasp,instance_67,caasdy-reduce,3600.0,3598.8082808330655,565,563,1262088.0,6.369572178465603,0.9964601769911504
mrasp,instance_68,caasdy-reduce,3600.0,3598.0550939692184,818,816,6592298.0,4.398600359375573,0.9975550122249389
mrasp,instance_69,caasdy-reduce,3600.0,3598.1972913537174,751,748,5630805.0,4.791208110990302,0.996005326231691
mrasp,instance_7,caasdy-reduce,1.84,1.678434269502759,97,94,19861.0,0.01730344607734803,0.9690721649484536
mrasp,instance_70,caasdy-reduce,3600.0,3600.0998989082873,72,71,867594.0,50.00138748483732,0.9861111111111112
mrasp,instance_71,caasdy-reduce,3600.0,3600.222081697546,71,70,375848.0,50.707353263345716,0.9859154929577465
mrasp,instance_72,caasdy-reduce,3600.0,3598.3859121361747,526,521,6832663.0,6.841037855772195,0.9904942965779467
mrasp,instance_73,caasdy-reduce,3600.0,3600.1202795570716,72,71,522618.0,50.00167054940377,0.9861111111111112
mrasp,instance_74,caasdy-reduce,3600.0,3600.0417304141447,66,65,518366.0,54.54608682445674,0.9848484848484849
mrasp,instance_8,caasdy-reduce,12.37,12.172532926313579,106,103,94606.0,0.11483521628597716,0.9716981132075472
mrasp,instance_9,caasdy-reduce,1.79,1.649494456127286,82,81,19548.0,0.020115786050332755,0.9878048780487805
mrasp,instance_toy,caasdy-reduce,1.11,0.982024634256959,76,75,12711.0,0.012921376766538933,0.9868421052631579


==> pricing_results/mrasp_cabs-reduce.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,cabs-reduce,181.94,181.69958575814962,105,326,3583373.0,1.7304722453157106,3.104761904761905
mrasp,instance_1,cabs-reduce,65.19,65.0688103698194,98,352,1604499.0,0.6639674527532592,3.5918367346938775
mrasp,instance_10,cabs-reduce,1.44,1.3021559370681643,47,129,30282.0,0.027705445469535413,2.74468085106383
mrasp,instance_11,cabs-reduce,1.57,1.4305168921127915,45,116,31766.0,0.03178926426917315,2.577777777777778
mrasp,instance_12,cabs-reduce,125.41,124.85853473562747,102,231,939928.0,1.224103281721838,2.264705882352941
mrasp,instance_13,cabs-reduce,0.73,0.5816923892125487,48,135,14151.0,0.012118591441928098,2.8125
mrasp,instance_14,cabs-reduce,0.75,0.606503976508975,46,123,15570.0,0.013184869054542936,2.6739130434782608
mrasp,instance_15,cabs-reduce,8.3,8.249411004595459,112,353,333230.0,0.07365545539817374,3.1517857142857144
mrasp,instance_16,cabs-reduce,3600.0,3599.782288546674,133,511,20182305.0,27.066032244711835,3.8421052631578947
mrasp,instance_17,cabs-reduce,38.28,38.242999566718936,105,357,630491.0,0.3642190434925613,3.4
mrasp,instance_18,cabs-reduce,16.69,16.64506347756833,116,340,319271.0,0.14349192653076145,2.9310344827586206
mrasp,instance_19,cabs-reduce,8.94,8.761153908446431,116,368,276687.0,0.07552718886591751,3.1724137931034484
mrasp,instance_2,cabs-reduce,15.1,14.923199736513197,76,238,319238.0,0.1963578912699105,3.1315789473684212
mrasp,instance_20,cabs-reduce,3.69,3.5309929624199867,83,266,116671.0,0.042542083884578155,3.2048192771084336
mrasp,instance_21,cabs-reduce,3600.0,3599.9916577022523,81,273,2314304.0,44.44434145311423,3.3703703703703702
mrasp,instance_22,cabs-reduce,3600.0,3599.97330104094,75,245,1751932.0,47.9996440138792,3.2666666666666666
mrasp,instance_23,cabs-reduce,6.57,6.406131363473833,84,290,122247.0,0.07626346861278373,3.4523809523809526
mrasp,instance_24,cabs-reduce,22.63,22.595781492069364,81,283,365245.0,0.27896026533418966,3.493827160493827
mrasp,instance_25,cabs-reduce,6.88,6.857527191750705,70,223,179639.0,0.09796467416786722,3.1857142857142855
mrasp,instance_26,cabs-reduce,10.15,9.965819812379777,58,212,179655.0,0.17182447952378926,3.6551724137931036
mrasp,instance_27,cabs-reduce,9.85,9.698263025842607,59,220,230218.0,0.16437733942106114,3.7288135593220337
mrasp,instance_28,cabs-reduce,20.68,20.35638594813645,97,327,328604.0,0.2098596489498603,3.3711340206185567
mrasp,instance_29,cabs-reduce,12.65,12.14884583465755,83,270,201531.0,0.14637163656213917,3.253012048192771
mrasp,instance_3,cabs-reduce,2.27,2.12407358083874,64,175,77930.0,0.03318864970060531,2.734375
mrasp,instance_30,cabs-reduce,10.88,10.725225153379142,66,218,215664.0,0.16250341141483549,3.303030303030303
mrasp,instance_31,cabs-reduce,10.68,10.267494385130703,83,244,172388.0,0.12370475162808077,2.9397590361445785
mrasp,instance_32,cabs-reduce,24.66,24.51460702624172,56,194,263074.0,0.4377608397543164,3.4642857142857144
mrasp,instance_33,cabs-reduce,22.17,22.143202460370958,66,203,249945.0,0.33550306758137816,3.0757575757575757
mrasp,instance_34,cabs-reduce,5.36,5.303323797881603,63,197,129184.0,0.0841797428235175,3.126984126984127
mrasp,instance_35,cabs-reduce,3600.0,3599.688540056348,168,696,12717043.0,21.426717500335403,4.142857142857143
mrasp,instance_36,cabs-reduce,3600.0,3599.3060971368104,210,840,25005316.0,17.13955284350862,4.0
mrasp,instance_37,cabs-reduce,21.91,21.705110403709114,138,555,388061.0,0.1572834087225298,4.021739130434782
mrasp,instance_38,cabs-reduce,33.55,33.32770041655749,156,603,486552.0,0.2136391052343429,3.8653846153846154
mrasp,instance_39,cabs-reduce,11.64,11.423626939766109,153,479,247190.0,0.07466422836448437,3.130718954248366
mrasp,instance_4,cabs-reduce,94.75,94.56129090115428,81,269,2318181.0,1.1674233444586948,3.3209876543209877
mrasp,instance_40,cabs-reduce,3600.0,3599.3970741415396,141,547,11054434.0,25.52763882369886,3.879432624113475
mrasp,instance_41,cabs-reduce,2208.31,2207.446373480372,188,691,13875852.0,11.741736029150916,3.675531914893617
mrasp,instance_42,cabs-reduce,5.77,5.5877821035683155,110,414,110582.0,0.050798019123348324,3.7636363636363637
mrasp,instance_43,cabs-reduce,29.23,29.05200628004968,100,378,549822.0,0.2905200628004968,3.78
mrasp,instance_44,cabs-reduce,10.44,10.253569549880922,117,374,184912.0,0.08763734658017881,3.1965811965811968
mrasp,instance_45,cabs-reduce,3600.0,3599.9244665335864,125,455,5610681.0,28.799395732268692,3.64
mrasp,instance_46,cabs-reduce,96.38,96.07965756673366,106,402,843681.0,0.90641186383711,3.792452830188679
mrasp,instance_47,cabs-reduce,3600.0,3600.2231328571215,30,47,1089013.0,120.00743776190406,1.5666666666666667
mrasp,instance_48,cabs-reduce,3600.0,3597.4235408427194,220,678,4519675.0,16.351925185648724,3.081818181818182
mrasp,instance_49,cabs-reduce,3600.0,3600.008353956975,96,350,2026177.0,37.50008702038516,3.6458333333333335
mrasp,instance_5,cabs-reduce,1.46,1.3195896027609706,49,140,33372.0,0.026930400056346337,2.857142857142857
mrasp,instance_50,cabs-reduce,1039.7,1039.5284741884097,85,328,1603632.0,12.229746755157763,3.8588235294117648
mrasp,instance_51,cabs-reduce,1029.46,1029.246510418132,85,332,1287052.0,12.108782475507434,3.9058823529411764
mrasp,instance_52,cabs-reduce,126.55,126.23370525147766,111,376,834162.0,1.13724058785115,3.3873873873873874
mrasp,instance_53,cabs-reduce,3600.0,3599.9176044417545,87,324,3313195.0,41.37836326944545,3.7241379310344827
mrasp,instance_54,cabs-reduce,3600.0,3598.558021251112,147,456,4589445.0,24.479986539123214,3.1020408163265305
mrasp,instance_55,cabs-reduce,3600.0,3595.9598248042166,544,3427,9438654.0,6.610220266184221,6.299632352941177
mrasp,instance_56,cabs-reduce,3600.0,3596.882835790515,621,4147,32549022.0,5.792081861176353,6.677938808373591
mrasp,instance_57,cabs-reduce,3600.0,3593.9128142204136,742,5350,14300943.0,4.843548267143414,7.210242587601078
mrasp,instance_58,cabs-reduce,3600.0,3594.4037324674428,635,4449,7857939.0,5.6604783188463665,7.006299212598425
mrasp,instance_59,cabs-reduce,1778.7,1775.2923645721748,607,4104,9564015.0,2.924699117911326,6.761120263591433
mrasp,instance_6,cabs-reduce,3.41,3.212417036294937,55,161,98022.0,0.05840758247808977,2.9272727272727272
mrasp,instance_60,cabs-reduce,3600.0,3598.4124496066943,298,1885,7922343.0,12.075209562438571,6.325503355704698
mrasp,instance_61,cabs-reduce,3600.0,3598.5373926497996,343,1557,3599137.0,10.491362660786587,4.539358600583091
mrasp,instance_62,cabs-reduce,3600.0,3598.4889139393345,348,1859,3137055.0,10.340485384883145,5.341954022988506
mrasp,instance_63,cabs-reduce,3600.0,3598.738098062575,312,1708,5800764.0,11.534416980969791,5.4743589743589745
mrasp,instance_64,cabs-reduce,3600.0,3599.070808232762,346,2115,15288107.0,10.40193875211781,6.11271676300578
mrasp,instance_65,cabs-reduce,3600.0,3599.103044612333,267,1259,3925885.0,13.479786683941322,4.715355805243446
mrasp,instance_66,cabs-reduce,3600.0,3598.873573786579,318,1281,5160041.0,11.317212496184212,4.028301886792453
mrasp,instance_67,cabs-reduce,3600.0,3599.000621427782,252,1464,5738341.0,14.281748497729293,5.809523809523809
mrasp,instance_68,cabs-reduce,3600.0,3598.9725986476988,284,1386,4279210.0,12.672438727632741,4.880281690140845
mrasp,instance_69,cabs-reduce,3600.0,3598.841691629961,323,1640,5212620.0,11.141924741888424,5.077399380804954
mrasp,instance_7,cabs-reduce,49.07,43.981283692643046,184,393,1128333.0,0.23902871572088613,2.135869565217391
mrasp,instance_70,cabs-reduce,3600.0,3600.160899675451,72,122,2266502.0,50.0022347177146,1.6944444444444444
mrasp,instance_71,cabs-reduce,3600.0,3600.1215488417074,65,109,2561204.0,55.3864853667955,1.676923076923077
mrasp,instance_72,cabs-reduce,3600.0,3599.460159213282,158,601,1690144.0,22.781393412742293,3.8037974683544302
mrasp,instance_73,cabs-reduce,3600.0,3599.9579703826457,66,115,3679843.0,54.54481773307039,1.7424242424242424
mrasp,instance_74,cabs-reduce,3600.0,3600.0069964854047,68,94,2160110.0,52.94127936007948,1.3823529411764706
mrasp,instance_8,cabs-reduce,2.08,1.898384915664792,53,157,44858.0,0.03581858331443004,2.9622641509433962
mrasp,instance_9,cabs-reduce,1.69,1.5442749159410596,44,141,33750.0,0.03509715718047863,3.2045454545454546
mrasp,instance_toy,cabs-reduce,0.63,0.49084622878581285,47,115,10971.0,0.01044353678267687,2.4468085106382977


==> pricing_results/mrasp_cp.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,cp,590.29,590.1600861130282,59,316,,10.002713323949632,5.3559322033898304
mrasp,instance_1,cp,3600.0,3599.9901116583496,48,278,,74.99979399288229,5.791666666666667
mrasp,instance_10,cp,466.45,466.3252305034548,37,167,,12.60338460820148,4.513513513513513
mrasp,instance_11,cp,629.71,629.5839103590697,38,169,,16.56799764102815,4.447368421052632
mrasp,instance_12,cp,356.65,356.33874981850386,69,243,,5.164329707514549,3.5217391304347827
mrasp,instance_13,cp,166.16,166.0190849918872,39,177,,4.256899615176595,4.538461538461538
mrasp,instance_14,cp,184.31,184.1906681591645,41,192,,4.492455320955232,4.682926829268292
mrasp,instance_15,cp,3600.0,3599.984296371229,58,360,,62.06869476502119,6.206896551724138
mrasp,instance_16,cp,3600.0,3599.9959065523,51,245,,70.58815503043725,4.803921568627451
mrasp,instance_17,cp,3600.0,3599.9900953862816,59,423,,61.016781277733585,7.169491525423729
mrasp,instance_18,cp,3600.0,3599.9929155698046,59,442,,61.01682907745432,7.491525423728813
mrasp,instance_19,cp,3600.0,3599.9068075083196,64,494,,56.248543867317494,7.71875
mrasp,instance_2,cp,1910.99,1910.7505351994187,67,344,,28.518664704468936,5.134328358208955
mrasp,instance_20,cp,3600.0,3599.928455776535,45,303,,79.99841012836744,6.733333333333333
mrasp,instance_21,cp,3600.0,3599.8905509635806,46,303,,78.25849023833871,6.586956521739131
mrasp,instance_22,cp,3600.0,3600.0338599253446,43,304,,83.72171767268243,7.069767441860465
mrasp,instance_23,cp,3600.0,3599.933070282452,46,316,,78.25941457135765,6.869565217391305
mrasp,instance_24,cp,3600.0,3599.987852307968,41,265,,87.80458176360897,6.463414634146342
mrasp,instance_25,cp,3600.0,3599.9915076727048,38,280,,94.73661862296592,7.368421052631579
mrasp,instance_26,cp,3600.0,3599.8910834984854,36,276,,99.9969745416246,7.666666666666667
mrasp,instance_27,cp,3600.0,3599.8872496290132,38,275,,94.7338749902372,7.2368421052631575
mrasp,instance_28,cp,3600.0,3599.8896285584196,38,318,,94.73393759364262,8.368421052631579
mrasp,instance_29,cp,3600.0,3599.8852883074433,40,262,,89.99713220768608,6.55
mrasp,instance_3,cp,1593.0,1592.8727197125554,58,293,,27.463322753664748,5.051724137931035
mrasp,instance_30,cp,3600.0,3599.8824609536678,45,281,,79.99738802119262,6.2444444444444445
mrasp,instance_31,cp,3600.0,3599.882747463882,41,301,,87.80201823082639,7.341463414634147
mrasp,instance_32,cp,3600.0,3599.9130612136796,24,66,,149.99637755056997,2.75
mrasp,instance_33,cp,3600.0,3600.008984191343,24,54,,150.00037434130596,2.25
mrasp,instance_34,cp,3600.0,3600.0374524509534,24,61,,150.00156051878972,2.5416666666666665
mrasp,instance_35,cp,3600.0,3599.8707882910967,82,557,,43.900863271842645,6.7926829268292686
mrasp,instance_36,cp,3600.0,3599.869874897413,79,610,,45.567973099967254,7.7215189873417724
mrasp,instance_37,cp,3600.0,3599.870092409663,76,482,,47.366711742232404,6.342105263157895
mrasp,instance_38,cp,3600.0,3599.875002269633,82,555,,43.90091466182479,6.7682926829268295
mrasp,instance_39,cp,3600.0,3599.8699709167704,80,524,,44.99837463645963,6.55
mrasp,instance_4,cp,2990.88,2990.687229346484,74,413,,40.414692288466,5.581081081081081
mrasp,instance_40,cp,3600.0,3599.8834056043997,57,438,,63.15584922112982,7.684210526315789
mrasp,instance_41,cp,3600.0,3599.8714912626892,64,502,,56.24799205097952,7.84375
mrasp,instance_42,cp,3600.0,3599.9052296727896,46,153,,78.25880934071282,3.3260869565217392
mrasp,instance_43,cp,3600.0,3599.8830972472206,52,388,,69.22852110090808,7.461538461538462
mrasp,instance_44,cp,3600.0,3599.878736630082,59,416,,61.014893841187835,7.0508474576271185
mrasp,instance_45,cp,3600.0,3599.994188851677,42,325,,85.71414735361135,7.738095238095238
mrasp,instance_46,cp,3600.0,3599.8875269182026,42,346,,85.71160778376672,8.238095238095237
mrasp,instance_47,cp,3600.0,3600.1111605735496,32,124,,112.50347376792342,3.875
mrasp,instance_48,cp,3600.0,3599.88512145821,42,368,,85.71155051090976,8.761904761904763
mrasp,instance_49,cp,3600.0,3599.9959310833365,37,325,,97.29718732657666,8.783783783783784
mrasp,instance_5,cp,2645.36,2645.2057906696573,46,260,,57.50447371020994,5.6521739130434785
mrasp,instance_50,cp,3600.0,3599.9296700982377,33,200,,109.08877788176478,6.0606060606060606
mrasp,instance_51,cp,3600.0,3599.903558072634,29,61,,124.13460545078048,2.103448275862069
mrasp,instance_52,cp,3600.0,3599.895024278201,35,229,,102.85414355080574,6.542857142857143
mrasp,instance_53,cp,3600.0,3599.907945472747,35,235,,102.85451272779278,6.714285714285714
mrasp,instance_54,cp,3600.0,3599.896330650896,34,178,,105.87930384267341,5.235294117647059
mrasp,instance_55,cp,3600.0,3600.265451511368,162,871,,22.22386081179857,5.3765432098765435
mrasp,instance_56,cp,3600.0,3599.764530560933,164,923,,21.94978372293252,5.628048780487805
mrasp,instance_57,cp,3600.0,3599.685996260494,168,1092,,21.426702358693415,6.5
mrasp,instance_58,cp,3600.0,3599.7420241869986,161,898,,22.358646112962724,5.577639751552795
mrasp,instance_59,cp,3600.0,3599.7828223546967,162,809,,22.220881619473435,4.993827160493828
mrasp,instance_6,cp,1591.17,1591.0171722406521,43,213,,37.00039935443377,4.953488372093023
mrasp,instance_60,cp,3600.0,3600.198874947615,96,402,,37.50207161403765,4.1875
mrasp,instance_61,cp,3600.0,3599.944885787554,102,489,,35.293577311642686,4.794117647058823
mrasp,instance_62,cp,3600.0,3600.029740751721,99,465,,36.363936775269906,4.696969696969697
mrasp,instance_63,cp,3600.0,3599.9890041397884,101,488,,35.64345548653256,4.8316831683168315
mrasp,instance_64,cp,3600.0,3599.9635230777785,100,467,,35.999635230777784,4.67
mrasp,instance_65,cp,3600.0,3600.045617408119,80,340,,45.00057021760149,4.25
mrasp,instance_66,cp,3600.0,3599.8935100845993,81,297,,44.44312975413086,3.6666666666666665
mrasp,instance_67,cp,3600.0,3599.848903192207,82,320,,43.90059638039277,3.902439024390244
mrasp,instance_68,cp,3600.0,3599.980974345468,79,310,,45.569379422094535,3.9240506329113924
mrasp,instance_69,cp,3600.0,3599.96235930454,82,360,,43.90197999151878,4.390243902439025
mrasp,instance_70,cp,3600.0,3599.932706792839,68,309,,52.94018686460057,4.544117647058823
mrasp,instance_71,cp,3600.0,3599.9329596972093,68,188,,52.94019058378249,2.764705882352941
mrasp,instance_72,cp,3600.0,3599.9068013150245,68,330,,52.939805901691535,4.852941176470588
mrasp,instance_73,cp,3600.0,3599.9217675467953,62,222,,58.06325431527089,3.5806451612903225
mrasp,instance_74,cp,3600.0,3599.989455677569,56,150,,64.2855259942423,2.6785714285714284
mrasp,instance_8,cp,1791.05,1790.9307201402262,39,206,,45.92130051641605,5.282051282051282
mrasp,instance_9,cp,385.21,385.06651907227933,51,219,,7.550323903378026,4.294117647058823
mrasp,instance_toy,cp,30.67,30.53456123918295,43,185,,0.710106075329836,4.3023255813953485


==> pricing_results/mrasp_labeling-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-knapsack,5.24,5.070106924511492,58,333,59245.0,0.08741563662950849,5.741379310344827
mrasp,instance_1,labeling-knapsack,299.81,299.6717679807916,68,506,427100.0,4.4069377644234065,7.4411764705882355
mrasp,instance_10,labeling-knapsack,0.7,0.555749174207449,32,131,6139.0,0.01736716169398278,4.09375
mrasp,instance_11,labeling-knapsack,1.04,0.8898190474137664,40,167,8734.0,0.02224547618534416,4.175
mrasp,instance_12,labeling-knapsack,2.68,2.2804576763883233,61,195,39667.0,0.037384552071939726,3.19672131147541
mrasp,instance_13,labeling-knapsack,0.63,0.47537375800311565,32,176,4673.0,0.014855429937597364,5.5
mrasp,instance_14,labeling-knapsack,0.73,0.584445727057755,34,174,6953.0,0.017189580207581028,5.117647058823529
mrasp,instance_15,labeling-knapsack,6.62,6.541567672044039,92,863,81255.0,0.07110399643526129,9.380434782608695
mrasp,instance_16,labeling-knapsack,3600.0,3599.922027346678,79,766,1672617.0,45.56863325755289,9.69620253164557
mrasp,instance_17,labeling-knapsack,22.05,21.939002227038145,92,832,155871.0,0.2384674155112842,9.043478260869565
mrasp,instance_18,labeling-knapsack,462.28,462.1999372560531,90,842,231090.0,5.13555485840059,9.355555555555556
mrasp,instance_19,labeling-knapsack,26.09,25.86008175369352,101,950,128336.0,0.2560404134029062,9.405940594059405
mrasp,instance_2,labeling-knapsack,32.18,32.00718333572149,61,427,99531.0,0.5247079235364179,7.0
mrasp,instance_20,labeling-knapsack,16.09,15.909063753671944,67,485,56891.0,0.2374487127413723,7.2388059701492535
mrasp,instance_21,labeling-knapsack,3600.0,3599.612677115947,98,715,2367036.0,36.73074160322395,7.295918367346939
mrasp,instance_22,labeling-knapsack,2912.23,2911.857378317043,85,800,1687213.0,34.257145627259334,9.411764705882353
mrasp,instance_23,labeling-knapsack,58.45,58.27187788113952,61,517,90660.0,0.9552766865760577,8.475409836065573
mrasp,instance_24,labeling-knapsack,57.5,57.444609687663615,68,520,166820.0,0.8447736718774062,7.647058823529412
mrasp,instance_25,labeling-knapsack,2.35,2.3197865076363087,46,323,23383.0,0.05043014147035454,7.021739130434782
mrasp,instance_26,labeling-knapsack,25.98,25.71248188521713,52,371,117693.0,0.4944708054849448,7.134615384615385
mrasp,instance_27,labeling-knapsack,21.17,20.888408362865448,51,366,77795.0,0.4095766345659892,7.176470588235294
mrasp,instance_28,labeling-knapsack,138.62,138.24724880605936,70,506,377511.0,1.9749606972294194,7.228571428571429
mrasp,instance_29,labeling-knapsack,254.13,253.67721543367952,62,461,283730.0,4.091567990865799,7.435483870967742
mrasp,instance_3,labeling-knapsack,10.7,10.532199396751821,57,387,61462.0,0.18477542801318983,6.7894736842105265
mrasp,instance_30,labeling-knapsack,2.16,1.9617739077657461,52,276,25955.0,0.03772642130318742,5.3076923076923075
mrasp,instance_31,labeling-knapsack,1.48,1.3219547914341092,41,232,16920.0,0.03224279979107583,5.658536585365853
mrasp,instance_32,labeling-knapsack,6.94,6.77498260512948,46,290,36682.0,0.14728223054629305,6.304347826086956
mrasp,instance_33,labeling-knapsack,6.41,6.300657390616834,53,327,56731.0,0.11888032812484593,6.169811320754717
mrasp,instance_34,labeling-knapsack,1.95,1.9155996358022094,42,274,22324.0,0.045609515138147844,6.523809523809524
mrasp,instance_35,labeling-knapsack,1802.59,1797.8081787582487,367,3097,4585900.0,4.898659887624656,8.438692098092643
mrasp,instance_36,labeling-knapsack,894.1,891.9738109493628,250,2294,1630071.0,3.567895243797451,9.176
mrasp,instance_37,labeling-knapsack,16.55,16.208115122281015,168,1345,100369.0,0.09647687572786319,8.005952380952381
mrasp,instance_38,labeling-knapsack,21.64,21.21616116259247,183,1604,192990.0,0.11593530689941241,8.765027322404372
mrasp,instance_39,labeling-knapsack,3600.0,3599.333315764554,172,1776,1359506.0,20.92635648700322,10.325581395348838
mrasp,instance_4,labeling-knapsack,297.33,297.11206059437245,66,449,654484.0,4.501697887793522,6.803030303030303
mrasp,instance_40,labeling-knapsack,3600.0,3599.9822582071647,77,683,625603.0,46.75301634035279,8.87012987012987
mrasp,instance_41,labeling-knapsack,3600.0,3599.576147391461,115,1016,1967467.0,31.300662151230096,8.834782608695653
mrasp,instance_42,labeling-knapsack,3600.0,3599.6618274888024,135,897,795666.0,26.66416168510224,6.644444444444445
mrasp,instance_43,labeling-knapsack,125.65,125.43794254865497,81,757,145527.0,1.5486165746747527,9.345679012345679
mrasp,instance_44,labeling-knapsack,382.16,381.9308395534754,101,867,185623.0,3.781493460925499,8.584158415841584
mrasp,instance_45,labeling-knapsack,33.19,33.140590857714415,64,507,69772.0,0.5178217321517877,7.921875
mrasp,instance_46,labeling-knapsack,8.1,7.913865975104272,73,553,51224.0,0.10840912294663387,7.575342465753424
mrasp,instance_47,labeling-knapsack,1103.83,1103.6961201885715,79,671,704573.0,13.970836964412298,8.49367088607595
mrasp,instance_48,labeling-knapsack,3600.0,3599.612646079622,90,735,1476676.0,39.99569606755136,8.166666666666666
mrasp,instance_49,labeling-knapsack,143.2,142.94509930815548,102,701,337708.0,1.4014225422368185,6.872549019607843
mrasp,instance_5,labeling-knapsack,2.54,2.3815338853746653,45,237,27606.0,0.05292297523054812,5.266666666666667
mrasp,instance_50,labeling-knapsack,2.35,2.1760674733668566,65,401,22243.0,0.03347796112872087,6.1692307692307695
mrasp,instance_51,labeling-knapsack,7.84,7.665894780308008,65,454,45627.0,0.11793684277396936,6.984615384615385
mrasp,instance_52,labeling-knapsack,498.21,497.9365471471101,78,467,666001.0,6.383801886501412,5.987179487179487
mrasp,instance_53,labeling-knapsack,3600.0,3600.172472386621,61,517,260416.0,59.01922085879706,8.475409836065573
mrasp,instance_54,labeling-knapsack,2218.58,2217.5376369031146,104,556,2099145.0,21.322477277914565,5.346153846153846
mrasp,instance_55,labeling-knapsack,3600.0,3575.6078597977757,1365,13469,7634044.0,2.6194929375807883,9.867399267399268
mrasp,instance_56,labeling-knapsack,3600.0,3580.6328424727544,1076,12549,2183837.0,3.327725690030441,11.66263940520446
mrasp,instance_57,labeling-knapsack,3600.0,3579.1056379247457,1481,11281,2694866.0,2.4166817271605305,7.617150573936529
mrasp,instance_58,labeling-knapsack,170.56,159.6185258133337,1231,10190,487073.0,0.12966573989710292,8.277822908204712
mrasp,instance_59,labeling-knapsack,3600.0,3585.278988330625,969,9791,2404123.0,3.699978316130676,10.10423116615067
mrasp,instance_6,labeling-knapsack,7.11,6.860541481524706,51,317,68981.0,0.13452042120636679,6.215686274509804
mrasp,instance_60,labeling-knapsack,3600.0,3595.784923144616,425,5873,813547.0,8.460670407399096,13.818823529411764
mrasp,instance_61,labeling-knapsack,3600.0,3594.4184295292944,544,6615,2436609.0,6.607386818987673,12.159926470588236
mrasp,instance_62,labeling-knapsack,3600.0,3592.542969309725,638,7148,2834826.0,5.630945092961952,11.203761755485893
mrasp,instance_63,labeling-knapsack,3600.0,3595.224921871908,383,6367,1587470.0,9.387010239874433,16.62402088772846
mrasp,instance_64,labeling-knapsack,3600.0,3594.80828487128,564,6151,835706.0,6.373773554736313,10.906028368794326
mrasp,instance_65,labeling-knapsack,3600.0,3596.6488684490323,386,4263,2308476.0,9.317743182510446,11.044041450777202
mrasp,instance_66,labeling-knapsack,3600.0,3597.078851716593,419,3774,933205.0,8.584913727247239,9.007159904534607
mrasp,instance_67,labeling-knapsack,3600.0,3597.497303738259,276,4271,1146794.0,13.034410520790793,15.47463768115942
mrasp,instance_68,labeling-knapsack,3600.0,3596.8695465782657,386,4720,1847059.0,9.31831488750846,12.2279792746114
mrasp,instance_69,labeling-knapsack,3600.0,3597.088149527088,440,3992,1508624.0,8.17520033983429,9.072727272727272
mrasp,instance_7,labeling-knapsack,72.58,65.09904820192605,162,569,379142.0,0.40184597655509907,3.5123456790123457
mrasp,instance_70,labeling-knapsack,3600.0,3599.941175851971,72,598,546465.0,49.99918299794404,8.305555555555555
mrasp,instance_71,labeling-knapsack,3600.0,3600.4134219400585,72,360,287867.0,50.0057419713897,5.0
mrasp,instance_72,labeling-knapsack,1472.15,1163.6861778516322,470,6303,769607.0,2.475928037982196,13.41063829787234
mrasp,instance_73,labeling-knapsack,3600.0,3598.6976093882695,265,2736,456122.0,13.579990978823659,10.324528301886792
mrasp,instance_74,labeling-knapsack,704.98,703.4791783560067,349,3072,391339.0,2.015699651449876,8.802292263610315
mrasp,instance_8,labeling-knapsack,3.11,2.8583091935142875,45,274,42610.0,0.06351798207809528,6.088888888888889
mrasp,instance_9,labeling-knapsack,1.45,1.298633435741067,38,242,16234.0,0.03417456409844913,6.368421052631579
mrasp,instance_toy,labeling-knapsack,0.69,0.5368264885619283,43,198,5892.0,0.012484336943300657,4.604651162790698


==> pricing_results/mrasp_labeling-none.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-none,10.25,10.102708926424384,56,360,105038.0,0.18040551654329257,6.428571428571429
mrasp,instance_1,labeling-none,14.33,14.183415722101927,59,410,113040.0,0.24039687664579537,6.9491525423728815
mrasp,instance_10,labeling-none,0.65,0.5333013655617833,32,130,6377.0,0.01666566767380573,4.0625
mrasp,instance_11,labeling-none,0.77,0.6572379982098937,37,160,8687.0,0.017763189140807937,4.324324324324325
mrasp,instance_12,labeling-none,2.66,2.274188980460167,61,193,40401.0,0.03728178656492077,3.1639344262295084
mrasp,instance_13,labeling-none,0.59,0.474080509506166,34,181,5202.0,0.013943544397240175,5.323529411764706
mrasp,instance_14,labeling-none,0.66,0.5442029843106866,34,174,7072.0,0.0160059701267849,5.117647058823529
mrasp,instance_15,labeling-none,5.85,5.648952988907695,108,886,90478.0,0.05230512026766384,8.203703703703704
mrasp,instance_16,labeling-none,3600.0,3599.922934279777,85,893,1894339.0,42.35203452093855,10.505882352941176
mrasp,instance_17,labeling-none,670.17,669.8257030015811,111,939,685376.0,6.034465792807037,8.45945945945946
mrasp,instance_18,labeling-none,462.84,462.64790769666433,102,876,236852.0,4.53576380094769,8.588235294117647
mrasp,instance_19,labeling-none,28.89,28.700107214972377,103,932,134779.0,0.278641817621091,9.048543689320388
mrasp,instance_2,labeling-none,161.67,161.41853121854365,70,507,459637.0,2.3059790174077666,7.242857142857143
mrasp,instance_20,labeling-none,451.42,451.21745127253234,68,526,353554.0,6.635550754007829,7.735294117647059
mrasp,instance_21,labeling-none,3600.0,3599.6575230797753,87,577,1987097.0,41.375373828503164,6.632183908045977
mrasp,instance_22,labeling-none,59.96,59.79383602831513,64,517,135368.0,0.9342786879424239,8.078125
mrasp,instance_23,labeling-none,15.28,15.131837354972959,64,506,79636.0,0.23643495867145248,7.90625
mrasp,instance_24,labeling-none,62.28,62.12126185093075,71,481,154826.0,0.8749473500131092,6.774647887323944
mrasp,instance_25,labeling-none,2.77,2.640328642912209,46,323,23660.0,0.057398448758961065,7.021739130434782
mrasp,instance_26,labeling-none,55.87,55.67101623583585,59,386,169153.0,0.9435765463700991,6.5423728813559325
mrasp,instance_27,labeling-none,3600.0,3600.1626082370058,54,465,433201.0,66.66967793031492,8.61111111111111
mrasp,instance_28,labeling-none,65.23,65.01690109819174,57,450,182845.0,1.1406473876875745,7.894736842105263
mrasp,instance_29,labeling-none,3.18,3.0525810699909925,46,366,29698.0,0.06636045804328244,7.956521739130435
mrasp,instance_3,labeling-none,10.0,9.861416404135525,57,393,63025.0,0.17300730533571096,6.894736842105263
mrasp,instance_30,labeling-none,2.19,2.0352746034041047,48,267,27746.0,0.042401554237585515,5.5625
mrasp,instance_31,labeling-none,1.43,1.3073776680976152,43,233,17836.0,0.03040413181622361,5.4186046511627906
mrasp,instance_32,labeling-none,6.54,6.413585543632507,42,284,35872.0,0.1527044177055359,6.761904761904762
mrasp,instance_33,labeling-none,84.62,84.13977162726223,69,485,231089.0,1.2194169801052497,7.028985507246377
mrasp,instance_34,labeling-none,2.76,2.590299299918115,47,283,30349.0,0.05511275106208756,6.0212765957446805
mrasp,instance_35,labeling-none,1508.78,1505.4336183117703,318,2775,2994844.0,4.734067982112485,8.726415094339623
mrasp,instance_36,labeling-none,2484.58,2311.2500379905105,909,7151,10387338.0,2.5426293047200335,7.866886688668867
mrasp,instance_37,labeling-none,467.27,466.95543226692826,179,1362,188853.0,2.6086895657370293,7.608938547486034
mrasp,instance_38,labeling-none,21.19,20.78222925681621,205,1768,187706.0,0.10137672808203028,8.62439024390244
mrasp,instance_39,labeling-none,3600.0,3599.472127442248,170,1965,1720749.0,21.173365455542637,11.558823529411764
mrasp,instance_4,labeling-none,546.85,546.5503636496142,79,544,965920.0,6.91835903353942,6.886075949367089
mrasp,instance_40,labeling-none,3600.0,3599.978223254904,78,695,626509.0,46.153566964806465,8.91025641025641
mrasp,instance_41,labeling-none,3600.0,3600.033724376932,94,820,610700.0,38.29823111039289,8.72340425531915
mrasp,instance_42,labeling-none,20.54,20.32820967771113,121,828,69380.0,0.1680017328736457,6.8429752066115705
mrasp,instance_43,labeling-none,3600.0,3599.955761473626,88,1010,1022662.0,40.90858819856393,11.477272727272727
mrasp,instance_44,labeling-none,389.84,389.6634470997378,93,848,185419.0,4.189929538706858,9.118279569892474
mrasp,instance_45,labeling-none,34.58,34.426196966320276,70,543,75577.0,0.49180281380457536,7.757142857142857
mrasp,instance_46,labeling-none,9.39,9.226371746510267,74,572,54327.0,0.12468069927716577,7.72972972972973
mrasp,instance_47,labeling-none,13.97,13.808389715850353,72,635,82973.0,0.19178319049792159,8.819444444444445
mrasp,instance_48,labeling-none,3600.0,3599.86016770266,84,689,1050646.0,42.85547818693643,8.202380952380953
mrasp,instance_49,labeling-none,894.79,894.4475292079151,107,743,718938.0,8.35932270287771,6.94392523364486
mrasp,instance_5,labeling-none,5.0,4.829106857068837,50,280,71019.0,0.09658213714137673,5.6
mrasp,instance_50,labeling-none,2.32,2.1727588875219226,64,404,23102.0,0.03394935761753004,6.3125
mrasp,instance_51,labeling-none,7.79,7.640171248465776,67,456,46695.0,0.11403240669351905,6.8059701492537314
mrasp,instance_52,labeling-none,389.31,388.99575113039464,79,487,634607.0,4.9239968497518305,6.1645569620253164
mrasp,instance_53,labeling-none,203.01,201.9374868599698,93,657,578557.0,2.1713708264512883,7.064516129032258
mrasp,instance_54,labeling-none,3600.0,3599.81952678971,70,470,889851.0,51.425993239853,6.714285714285714
mrasp,instance_55,labeling-none,3600.0,3576.574125035666,1296,14103,8222857.0,2.7597022569719645,10.881944444444445
mrasp,instance_56,labeling-none,3600.0,3576.553376668133,1304,14666,2772985.0,2.7427556569540896,11.246932515337424
mrasp,instance_57,labeling-none,3600.0,3583.1753512825817,1238,10372,2461636.0,2.8943258087904535,8.378029079159935
mrasp,instance_58,labeling-none,3600.0,3583.290543139912,1266,10923,2525057.0,2.8304032726223634,8.627962085308058
mrasp,instance_59,labeling-none,3600.0,3584.007991208695,1025,10628,2992759.0,3.496593162154824,10.368780487804878
mrasp,instance_6,labeling-none,3.04,2.871973748318851,46,260,39057.0,0.06243421191997502,5.6521739130434785
mrasp,instance_60,labeling-none,3600.0,3600.24295262713,99,1366,436049.0,36.36609043057707,13.797979797979798
mrasp,instance_61,labeling-none,3600.0,3594.670353814028,532,6382,2074308.0,6.756899161304564,11.996240601503759
mrasp,instance_62,labeling-none,3600.0,3593.6204826273024,616,7105,1948714.0,5.833799484784582,11.534090909090908
mrasp,instance_63,labeling-none,3600.0,3595.4209498791024,400,6010,2038133.0,8.988552374697756,15.025
mrasp,instance_64,labeling-none,3600.0,3594.511696937494,589,6165,947770.0,6.102736327567902,10.466893039049236
mrasp,instance_65,labeling-none,3600.0,3596.7441734932363,348,4116,1605086.0,10.335471762911599,11.827586206896552
mrasp,instance_66,labeling-none,3600.0,3596.8267126521096,472,4401,1811603.0,7.620395577652775,9.32415254237288
mrasp,instance_67,labeling-none,3600.0,3597.6933756424114,275,4119,1023155.0,13.082521365972406,14.978181818181818
mrasp,instance_68,labeling-none,3600.0,3596.2450199639425,363,4908,2129806.0,9.907011074280833,13.520661157024794
mrasp,instance_69,labeling-none,3600.0,3596.680908977054,398,3812,1655423.0,9.036886705972497,9.577889447236181
mrasp,instance_7,labeling-none,27.15,20.510325010865927,151,511,268990.0,0.135829966959377,3.384105960264901
mrasp,instance_70,labeling-none,3600.0,3600.307244932279,71,505,425431.0,50.708552745525054,7.112676056338028
mrasp,instance_71,labeling-none,3600.0,3600.424614859745,72,360,281104.0,50.00589742860757,5.0
mrasp,instance_72,labeling-none,3600.0,3584.7157033327967,276,4804,4632941.0,12.988100374394191,17.405797101449274
mrasp,instance_73,labeling-none,3600.0,3598.776933130808,261,2702,484202.0,13.788417368317273,10.352490421455938
mrasp,instance_74,labeling-none,709.11,708.1693035988137,332,2991,384028.0,2.133040071080764,9.009036144578314
mrasp,instance_8,labeling-none,3.01,2.915647879242897,45,301,48338.0,0.0647921750942866,6.688888888888889
mrasp,instance_9,labeling-none,1.25,1.234275828115642,37,232,15819.0,0.03335880616528762,6.27027027027027
mrasp,instance_toy,labeling-none,0.39,0.3721345867961645,43,198,6313.0,0.008654292716189872,4.604651162790698


==> pricing_results/mrasp_labeling-profit.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-profit,3.44,3.3008218854665756,50,311,56879.0,0.06601643770933151,6.22
mrasp,instance_1,labeling-profit,5.42,5.382897665724158,58,422,99146.0,0.09280858044351997,7.275862068965517
mrasp,instance_10,labeling-profit,0.62,0.4954809881746769,31,130,5909.0,0.015983257683054093,4.193548387096774
mrasp,instance_11,labeling-profit,0.74,0.6076756790280342,32,150,8329.0,0.01898986496962607,4.6875
mrasp,instance_12,labeling-profit,2.7,2.331544832326472,61,195,39667.0,0.0382220464315815,3.19672131147541
mrasp,instance_13,labeling-profit,0.6,0.46485690120607615,34,191,4850.0,0.01367226180017871,5.617647058823529
mrasp,instance_14,labeling-profit,0.65,0.5166755458340049,33,169,6590.0,0.015656834722242573,5.121212121212121
mrasp,instance_15,labeling-profit,3.94,3.857108535245061,94,827,80201.0,0.04103306952388363,8.797872340425531
mrasp,instance_16,labeling-profit,2364.59,2364.5256253434345,85,917,2259813.0,27.81794853345217,10.788235294117648
mrasp,instance_17,labeling-profit,15.64,15.524345523677766,91,818,199975.0,0.17059720355689853,8.989010989010989
mrasp,instance_18,labeling-profit,84.63,84.50275958608836,106,928,225053.0,0.797195845151777,8.754716981132075
mrasp,instance_19,labeling-profit,25.31,25.114909385330975,100,920,152336.0,0.25114909385330975,9.2
mrasp,instance_2,labeling-profit,68.03,67.18049495946616,93,688,486880.0,0.7223709135426468,7.397849462365591
mrasp,instance_20,labeling-profit,9.33,9.184540007263422,60,462,69367.0,0.1530756667877237,7.7
mrasp,instance_21,labeling-profit,1680.44,1680.1673696469516,81,550,1765990.0,20.742807032678414,6.790123456790123
mrasp,instance_22,labeling-profit,636.31,636.1745416466147,61,532,481371.0,10.429090846665813,8.721311475409836
mrasp,instance_23,labeling-profit,31.6,31.43777756858617,70,511,99594.0,0.4491111081226596,7.3
mrasp,instance_24,labeling-profit,43.5,43.461589723825455,66,533,148442.0,0.6585089352094766,8.075757575757576
mrasp,instance_25,labeling-profit,1.65,1.6145988889038563,51,331,25097.0,0.03165880174321287,6.490196078431373
mrasp,instance_26,labeling-profit,3.04,2.892156326211989,48,365,30107.0,0.0602532567960831,7.604166666666667
mrasp,instance_27,labeling-profit,2.34,2.1959846541285515,46,354,40363.0,0.047738796828881554,7.695652173913044
mrasp,instance_28,labeling-profit,35.42,35.08210420701653,66,473,278056.0,0.5315470334396444,7.166666666666667
mrasp,instance_29,labeling-profit,30.26,29.908279014751315,64,416,236857.0,0.4673168596054893,6.5
mrasp,instance_3,labeling-profit,5.31,5.168226641602814,63,424,65926.0,0.082035343517505,6.73015873015873
mrasp,instance_30,labeling-profit,1.36,1.2190412916243076,45,275,18400.0,0.02708980648054017,6.111111111111111
mrasp,instance_31,labeling-profit,1.38,1.2165716420859098,44,286,19312.0,0.027649355501952497,6.5
mrasp,instance_32,labeling-profit,3.44,3.290986819192767,52,314,33981.0,0.06328820806139937,6.038461538461538
mrasp,instance_33,labeling-profit,2.36,2.335735786706209,45,278,30257.0,0.051905239704582426,6.177777777777778
mrasp,instance_34,labeling-profit,2.18,2.070142555050552,50,283,32604.0,0.04140285110101104,5.66
mrasp,instance_35,labeling-profit,1142.16,1137.6208306364715,345,3349,4758347.0,3.2974516830042653,9.707246376811595
mrasp,instance_36,labeling-profit,587.01,583.3144827643409,307,2753,3350135.0,1.9000471751281465,8.96742671009772
mrasp,instance_37,labeling-profit,11.03,10.67820736952126,171,1486,96130.0,0.062445657131703275,8.690058479532164
mrasp,instance_38,labeling-profit,61.05,60.64688255824149,207,1760,269457.0,0.292980108977012,8.502415458937199
mrasp,instance_39,labeling-profit,10.34,10.04211334977299,142,1449,100385.0,0.07071910809699289,10.204225352112676
mrasp,instance_4,labeling-profit,171.6,171.29283076059073,76,599,804849.0,2.2538530363235623,7.881578947368421
mrasp,instance_40,labeling-profit,3600.0,3599.8053715433925,77,697,1118588.0,46.75071911095315,9.051948051948052
mrasp,instance_41,labeling-profit,4.8,4.611150470562279,87,714,57341.0,0.05300172954669286,8.206896551724139
mrasp,instance_42,labeling-profit,115.02,114.79727383609861,127,820,133252.0,0.9039155420165245,6.456692913385827
mrasp,instance_43,labeling-profit,3600.0,3599.812271683477,82,812,1203218.0,43.90014965467655,9.902439024390244
mrasp,instance_44,labeling-profit,166.72,166.5435211295262,88,782,180541.0,1.892540012835525,8.886363636363637
mrasp,instance_45,labeling-profit,13.74,13.686898958869278,72,585,72361.0,0.1900958188731844,8.125
mrasp,instance_46,labeling-profit,3600.0,3599.78251492884,88,643,1882372.0,40.906619487827726,7.306818181818182
mrasp,instance_47,labeling-profit,7.26,7.208889236673713,70,581,84708.0,0.10298413195248161,8.3
mrasp,instance_48,labeling-profit,3600.0,3598.98964537587,125,896,4406620.0,28.79191716300696,7.168
mrasp,instance_49,labeling-profit,4.91,4.849870229139924,84,575,40261.0,0.05773655034690386,6.845238095238095
mrasp,instance_5,labeling-profit,1.44,1.3072956539690495,43,232,27000.0,0.030402224510908127,5.395348837209302
mrasp,instance_50,labeling-profit,15.55,15.317134860903025,64,406,90450.0,0.23933023220160976,6.34375
mrasp,instance_51,labeling-profit,4.82,4.6646843906491995,62,481,43409.0,0.07523684501047095,7.758064516129032
mrasp,instance_52,labeling-profit,176.16,175.78867215756327,73,446,642717.0,2.408064002158401,6.109589041095891
mrasp,instance_53,labeling-profit,109.25,108.82491741329432,79,615,508786.0,1.3775306001682825,7.784810126582278
mrasp,instance_54,labeling-profit,2216.95,2200.489285471849,195,763,5621625.0,11.284560438317175,3.9128205128205127
mrasp,instance_55,labeling-profit,3600.0,3557.2861683927476,1742,15730,15361330.0,2.042070131109499,9.029850746268657
mrasp,instance_56,labeling-profit,3600.0,3583.1026199730113,1022,13122,2916043.0,3.5059712524197764,12.839530332681017
mrasp,instance_57,labeling-profit,3600.0,3584.6645428193733,1264,9983,4579157.0,2.8359687838760865,7.8979430379746836
mrasp,instance_58,labeling-profit,3600.0,3580.154645946808,1524,12035,8017564.0,2.349182838547774,7.896981627296588
mrasp,instance_59,labeling-profit,3600.0,3583.894482729025,1113,10898,4944525.0,3.2200309817870845,9.791554357592094
mrasp,instance_6,labeling-profit,4.29,4.099421699531376,45,291,55526.0,0.09109825998958614,6.466666666666667
mrasp,instance_60,labeling-profit,3600.0,3595.3631327711046,403,6153,1348032.0,8.921496607372468,15.267990074441688
mrasp,instance_61,labeling-profit,3600.0,3587.374728359282,719,8863,11447090.0,4.989394615242395,12.326842837273992
mrasp,instance_62,labeling-profit,3600.0,3558.151932068169,1132,13044,13230538.0,3.1432437562439657,11.522968197879859
mrasp,instance_63,labeling-profit,3600.0,3595.381473911926,419,6601,2407270.0,8.580862706233715,15.75417661097852
mrasp,instance_64,labeling-profit,3600.0,3594.7271409286186,556,6605,1217060.0,6.465336584403991,11.879496402877697
mrasp,instance_65,labeling-profit,3600.0,3595.4687646571547,411,4467,4964727.0,8.748099184080669,10.86861313868613
mrasp,instance_66,labeling-profit,96.26,93.6945666950196,358,3597,259704.0,0.2617166667458648,10.047486033519553
mrasp,instance_67,labeling-profit,3600.0,3597.380749940872,291,4634,2629866.0,12.362133161308838,15.924398625429554
mrasp,instance_68,labeling-profit,3600.0,3592.439790849574,472,5516,6852223.0,7.611101251799945,11.686440677966102
mrasp,instance_69,labeling-profit,1566.83,1562.8536916496232,457,4204,2793431.0,3.4198111414652588,9.199124726477024
mrasp,instance_7,labeling-profit,35.87,31.793353927321732,155,651,264050.0,0.20511841243433376,4.2
mrasp,instance_70,labeling-profit,3600.0,3598.9760290673003,239,2486,747565.0,15.058477109068201,10.401673640167363
mrasp,instance_71,labeling-profit,3600.0,3600.155926724896,70,430,662375.0,51.4307989532128,6.142857142857143
mrasp,instance_72,labeling-profit,3600.0,3584.7305391058326,278,4959,4942396.0,12.894714169445441,17.83812949640288
mrasp,instance_73,labeling-profit,3600.0,3598.480471608229,272,2934,2575878.0,13.229707616206724,10.786764705882353
mrasp,instance_74,labeling-profit,523.66,522.5438696891069,364,3243,455359.0,1.4355600815634806,8.909340659340659
mrasp,instance_8,labeling-profit,0.88,0.7451265277341008,40,263,13227.0,0.01862816319335252,6.575
mrasp,instance_9,labeling-profit,1.24,1.111640740185976,38,237,15960.0,0.029253703689104633,6.2368421052631575
mrasp,instance_toy,labeling-profit,0.65,0.5147872371599078,43,197,5804.0,0.011971796213021113,4.5813953488372094


==> pricing_results/mrasp_labeling-reduce-disable-filter.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-reduce-disable-filter,38.72,38.50215433165431,58,395,243804.0,0.6638302470974881,6.810344827586207
mrasp,instance_1,labeling-reduce-disable-filter,157.98,157.93058008886874,63,449,509257.0,2.506834604585218,7.126984126984127
mrasp,instance_10,labeling-reduce-disable-filter,0.66,0.5233786124736071,34,123,8945.0,0.015393488602164914,3.6176470588235294
mrasp,instance_11,labeling-reduce-disable-filter,0.8,0.6588725298643112,36,163,12733.0,0.01830201471845309,4.527777777777778
mrasp,instance_12,labeling-reduce-disable-filter,1.32,0.8923780508339405,65,203,9999.0,0.013728893089752931,3.123076923076923
mrasp,instance_13,labeling-reduce-disable-filter,0.61,0.46770631056278944,35,181,6732.0,0.013363037444651126,5.171428571428572
mrasp,instance_14,labeling-reduce-disable-filter,0.76,0.614260645583272,38,198,11605.0,0.016164753831138735,5.2105263157894735
mrasp,instance_15,labeling-reduce-disable-filter,2077.71,2077.492730389349,101,1149,1577380.0,20.56923495434999,11.376237623762377
mrasp,instance_16,labeling-reduce-disable-filter,3600.0,3600.1255178153515,51,445,570783.0,70.590696427752,8.72549019607843
mrasp,instance_17,labeling-reduce-disable-filter,801.98,801.9029876496643,87,941,1266801.0,9.217275720111084,10.816091954022989
mrasp,instance_18,labeling-reduce-disable-filter,3600.0,3600.033021566458,52,428,560456.0,69.23140426089343,8.23076923076923
mrasp,instance_19,labeling-reduce-disable-filter,2672.57,2672.3850981779397,88,935,1679033.0,30.36801247929477,10.625
mrasp,instance_2,labeling-reduce-disable-filter,67.14,66.91500313393772,59,500,250825.0,1.1341525954904699,8.474576271186441
mrasp,instance_20,labeling-reduce-disable-filter,364.99,364.828926355578,57,514,334477.0,6.400507479922421,9.017543859649123
mrasp,instance_21,labeling-reduce-disable-filter,3600.0,3600.199251943268,60,490,551942.0,60.00332086572113,8.166666666666666
mrasp,instance_22,labeling-reduce-disable-filter,357.45,357.3917283369228,59,540,414147.0,6.057486920964793,9.152542372881356
mrasp,instance_23,labeling-reduce-disable-filter,209.45,209.2865147041157,60,535,241795.0,3.488108578401928,8.916666666666666
mrasp,instance_24,labeling-reduce-disable-filter,295.4,295.3474943935871,69,485,484225.0,4.280398469472277,7.028985507246377
mrasp,instance_25,labeling-reduce-disable-filter,3.42,3.3518260046839714,49,334,55415.0,0.06840461234048921,6.816326530612245
mrasp,instance_26,labeling-reduce-disable-filter,9.09,8.920622889883816,49,397,100010.0,0.18205352836497585,8.10204081632653
mrasp,instance_27,labeling-reduce-disable-filter,22.07,21.91464797127992,47,411,109243.0,0.46626910577191316,8.74468085106383
mrasp,instance_28,labeling-reduce-disable-filter,3600.0,3600.078699855134,63,474,444362.0,57.14410634690689,7.523809523809524
mrasp,instance_29,labeling-reduce-disable-filter,3600.0,3599.918987733312,60,537,595756.0,59.9986497955552,8.95
mrasp,instance_3,labeling-reduce-disable-filter,18.99,18.77459205687046,61,438,138275.0,0.3077801976536141,7.180327868852459
mrasp,instance_30,labeling-reduce-disable-filter,2.03,1.886202379129827,43,284,27667.0,0.043865171607670395,6.604651162790698
mrasp,instance_31,labeling-reduce-disable-filter,12.22,12.073246844112873,42,300,51801.0,0.2874582581931636,7.142857142857143
mrasp,instance_32,labeling-reduce-disable-filter,6.41,6.26224550884217,45,323,49234.0,0.13916101130760378,7.177777777777778
mrasp,instance_33,labeling-reduce-disable-filter,5.07,5.046859386377037,42,281,44683.0,0.12016331872326277,6.690476190476191
mrasp,instance_34,labeling-reduce-disable-filter,7.79,7.725548123009503,45,296,46655.0,0.17167884717798895,6.5777777777777775
mrasp,instance_35,labeling-reduce-disable-filter,3600.0,3600.296221143566,53,380,385225.0,67.93011738006729,7.169811320754717
mrasp,instance_36,labeling-reduce-disable-filter,3600.0,3600.0702977878973,64,754,860480.0,56.251098402935895,11.78125
mrasp,instance_37,labeling-reduce-disable-filter,3600.0,3600.0425446173176,70,724,1068540.0,51.42917920881882,10.342857142857143
mrasp,instance_38,labeling-reduce-disable-filter,3600.0,3600.1804014174268,64,604,588023.0,56.25281877214729,9.4375
mrasp,instance_39,labeling-reduce-disable-filter,3600.0,3600.0820853281766,67,633,824598.0,53.73256843773398,9.447761194029852
mrasp,instance_4,labeling-reduce-disable-filter,343.77,343.4551182286814,77,494,821133.0,4.460456080891966,6.415584415584416
mrasp,instance_40,labeling-reduce-disable-filter,3600.0,3600.2297178665176,44,283,324499.0,81.82340267878449,6.431818181818182
mrasp,instance_41,labeling-reduce-disable-filter,3600.0,3600.378066426143,43,245,220715.0,83.72972247502658,5.6976744186046515
mrasp,instance_42,labeling-reduce-disable-filter,622.11,621.9143813000992,85,1033,779955.0,7.316639780001167,12.152941176470588
mrasp,instance_43,labeling-reduce-disable-filter,3600.0,3600.1993474261835,45,320,451475.0,80.00442994280408,7.111111111111111
mrasp,instance_44,labeling-reduce-disable-filter,3600.0,3599.940054328181,45,340,504476.0,79.99866787395958,7.555555555555555
mrasp,instance_45,labeling-reduce-disable-filter,62.96,62.90987006947398,62,581,228531.0,1.0146753237011932,9.370967741935484
mrasp,instance_46,labeling-reduce-disable-filter,443.26,442.96765613090247,74,724,551079.0,5.986049407174358,9.783783783783784
mrasp,instance_47,labeling-reduce-disable-filter,904.46,904.3898284453899,70,763,669353.0,12.919854692076997,10.9
mrasp,instance_48,labeling-reduce-disable-filter,3600.0,3596.6737374961376,129,1045,896179.0,27.881191763535952,8.10077519379845
mrasp,instance_49,labeling-reduce-disable-filter,33.49,31.448961241170764,92,758,223375.0,0.341836535230117,8.23913043478261
mrasp,instance_5,labeling-reduce-disable-filter,1.52,1.3796025514602661,36,211,23003.0,0.0383222930961185,5.861111111111111
mrasp,instance_50,labeling-reduce-disable-filter,8.44,8.275869902223349,58,432,65960.0,0.14268741210729913,7.448275862068965
mrasp,instance_51,labeling-reduce-disable-filter,47.65,47.4807264059782,53,387,124682.0,0.8958627623769472,7.30188679245283
mrasp,instance_52,labeling-reduce-disable-filter,79.37,79.10882489196956,75,523,180041.0,1.0547843318929275,6.973333333333334
mrasp,instance_53,labeling-reduce-disable-filter,63.84,63.531608406454325,65,618,191039.0,0.9774093600992974,9.507692307692308
mrasp,instance_54,labeling-reduce-disable-filter,3600.0,3600.2232475001365,65,487,360419.0,55.38804996154056,7.492307692307692
mrasp,instance_55,labeling-reduce-disable-filter,3600.0,3600.1600281167775,77,385,413848.0,46.75532504047763,5.0
mrasp,instance_56,labeling-reduce-disable-filter,3600.0,3600.2996489070356,88,740,618312.0,40.91249601030722,8.409090909090908
mrasp,instance_57,labeling-reduce-disable-filter,3600.0,3600.1694559352472,90,633,737013.0,40.00188284372497,7.033333333333333
mrasp,instance_58,labeling-reduce-disable-filter,3600.0,3599.9431145433336,96,1006,1121143.0,37.499407443159726,10.479166666666666
mrasp,instance_59,labeling-reduce-disable-filter,3600.0,3600.102513253689,94,750,837964.0,38.29896290695414,7.9787234042553195
mrasp,instance_6,labeling-reduce-disable-filter,1.31,1.1660974733531475,38,221,22287.0,0.030686775614556513,5.815789473684211
mrasp,instance_60,labeling-reduce-disable-filter,3600.0,3600.1826754780486,78,477,502583.0,46.15618814715447,6.115384615384615
mrasp,instance_61,labeling-reduce-disable-filter,3600.0,3600.071860167198,78,465,638517.0,46.154767438041,5.961538461538462
mrasp,instance_62,labeling-reduce-disable-filter,3600.0,3600.206514446996,76,431,523130.0,47.37113834798679,5.671052631578948
mrasp,instance_63,labeling-reduce-disable-filter,3600.0,3600.0754382042214,85,731,1042966.0,42.35382868475555,8.6
mrasp,instance_64,labeling-reduce-disable-filter,3600.0,3600.228772567585,58,172,317202.0,62.07290987185492,2.9655172413793105
mrasp,instance_65,labeling-reduce-disable-filter,3600.0,3600.3985063191503,69,272,237263.0,52.17968849737899,3.9420289855072466
mrasp,instance_66,labeling-reduce-disable-filter,3600.0,3600.307321471162,71,421,414011.0,50.70855382353749,5.929577464788732
mrasp,instance_67,labeling-reduce-disable-filter,3600.0,3600.2501553194597,68,247,348288.0,52.944855225286176,3.6323529411764706
mrasp,instance_68,labeling-reduce-disable-filter,3600.0,3600.32908983808,69,304,316762.0,52.17868246142145,4.405797101449275
mrasp,instance_69,labeling-reduce-disable-filter,3600.0,3600.2118458924815,75,477,577941.0,48.002824611899754,6.36
mrasp,instance_7,labeling-reduce-disable-filter,8.46,7.8977090138942,76,373,61523.0,0.10391722386702895,4.907894736842105
mrasp,instance_70,labeling-reduce-disable-filter,3600.0,3600.380280046724,68,227,276644.0,52.94676882421653,3.338235294117647
mrasp,instance_71,labeling-reduce-disable-filter,3600.0,3600.1213730284944,67,300,645284.0,53.73315482132081,4.477611940298507
mrasp,instance_72,labeling-reduce-disable-filter,3600.0,3600.2857386050746,67,287,283667.0,53.73560803888171,4.2835820895522385
mrasp,instance_73,labeling-reduce-disable-filter,3600.0,3600.206558423117,69,328,493619.0,52.17690664381329,4.753623188405797
mrasp,instance_74,labeling-reduce-disable-filter,3600.0,3600.4455041270703,69,403,525147.0,52.18036962503,5.840579710144928
mrasp,instance_8,labeling-reduce-disable-filter,1.37,1.2198433596640825,38,243,26517.0,0.032101141043791644,6.394736842105263
mrasp,instance_9,labeling-reduce-disable-filter,2.59,2.306374402716756,47,283,34861.0,0.04907179580248417,6.0212765957446805
mrasp,instance_toy,labeling-reduce-disable-filter,0.71,0.5675279758870602,45,217,9020.0,0.012611732797490225,4.822222222222222


==> pricing_results/mrasp_labeling-reduce-disable-set-resource.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-reduce-disable-set-resource,3.6,3.4629742354154587,65,320,109411.0,0.05327652669869937,4.923076923076923
mrasp,instance_1,labeling-reduce-disable-set-resource,51.19,50.2201343877241,124,685,2092002.0,0.4050010837719686,5.524193548387097
mrasp,instance_10,labeling-reduce-disable-set-resource,0.97,0.8736940817907453,38,152,7199.0,0.022991949520809084,4.0
mrasp,instance_11,labeling-reduce-disable-set-resource,1.07,0.9716051565483212,38,171,10965.0,0.02556855675127161,4.5
mrasp,instance_12,labeling-reduce-disable-set-resource,2.23,1.8726702416315675,73,212,10891.0,0.02565301700865161,2.904109589041096
mrasp,instance_13,labeling-reduce-disable-set-resource,1.04,0.8978372300043702,41,182,7106.0,0.021898469024496835,4.439024390243903
mrasp,instance_14,labeling-reduce-disable-set-resource,0.93,0.8316020192578435,38,167,8311.0,0.021884263664680093,4.394736842105263
mrasp,instance_15,labeling-reduce-disable-set-resource,4.02,3.869715938344598,95,634,111991.0,0.04073385198257471,6.673684210526316
mrasp,instance_16,labeling-reduce-disable-set-resource,247.16,245.65144765656441,92,809,6752535.0,2.6701244310496133,8.793478260869565
mrasp,instance_17,labeling-reduce-disable-set-resource,18.89,18.785956385545433,91,696,446180.0,0.20643908115983992,7.648351648351649
mrasp,instance_18,labeling-reduce-disable-set-resource,12.12,12.030645292252302,97,686,417270.0,0.12402727105414744,7.072164948453608
mrasp,instance_19,labeling-reduce-disable-set-resource,5.26,5.0757231349125504,104,727,165971.0,0.04880503014338991,6.990384615384615
mrasp,instance_2,labeling-reduce-disable-set-resource,9.41,9.02285079844296,74,493,363299.0,0.12193041619517513,6.662162162162162
mrasp,instance_20,labeling-reduce-disable-set-resource,7.01,6.814215614460409,71,432,165352.0,0.09597486780930153,6.084507042253521
mrasp,instance_21,labeling-reduce-disable-set-resource,42.39,41.382211363874376,122,640,616053.0,0.339198453802249,5.245901639344262
mrasp,instance_22,labeling-reduce-disable-set-resource,134.72,132.86922122258693,100,714,3781064.0,1.3286922122258693,7.14
mrasp,instance_23,labeling-reduce-disable-set-resource,82.24,81.03140528127551,76,566,1779069.0,1.0662027010694146,7.447368421052632
mrasp,instance_24,labeling-reduce-disable-set-resource,16.3,16.228420414961874,72,440,372532.0,0.22539472798558158,6.111111111111111
mrasp,instance_25,labeling-reduce-disable-set-resource,2.05,2.0146966129541397,55,298,56455.0,0.03663084750825708,5.418181818181818
mrasp,instance_26,labeling-reduce-disable-set-resource,2.55,2.4413741938769817,43,305,59849.0,0.056776144043650736,7.093023255813954
mrasp,instance_27,labeling-reduce-disable-set-resource,3.97,3.8403721265494823,58,303,96358.0,0.06621331252671521,5.224137931034483
mrasp,instance_28,labeling-reduce-disable-set-resource,134.62,132.6532432390377,95,561,2348768.0,1.3963499288319756,5.905263157894737
mrasp,instance_29,labeling-reduce-disable-set-resource,4.88,4.648991505615413,56,341,83648.0,0.08301770545741809,6.089285714285714
mrasp,instance_3,labeling-reduce-disable-set-resource,5.52,5.2958342069759965,67,406,161286.0,0.07904230159665666,6.059701492537314
mrasp,instance_30,labeling-reduce-disable-set-resource,1.78,1.639566758647561,52,266,25771.0,0.03153012997399156,5.115384615384615
mrasp,instance_31,labeling-reduce-disable-set-resource,1.89,1.7459454210475087,49,238,32296.0,0.035631539205051195,4.857142857142857
mrasp,instance_32,labeling-reduce-disable-set-resource,1.61,1.488433982245624,46,231,24274.0,0.032357260483600526,5.021739130434782
mrasp,instance_33,labeling-reduce-disable-set-resource,1.04,1.0129439113661647,46,241,22551.0,0.022020519812307928,5.239130434782608
mrasp,instance_34,labeling-reduce-disable-set-resource,0.96,0.9349379520863295,48,216,21098.0,0.01947787400179853,4.5
mrasp,instance_35,labeling-reduce-disable-set-resource,1981.72,1971.1436717249453,490,2807,34385661.0,4.022742187193766,5.728571428571429
mrasp,instance_36,labeling-reduce-disable-set-resource,467.41,464.3879758929834,297,1729,8946158.0,1.5635958784275534,5.821548821548822
mrasp,instance_37,labeling-reduce-disable-set-resource,8.52,8.256305042654276,177,1149,153665.0,0.04664579120143659,6.491525423728813
mrasp,instance_38,labeling-reduce-disable-set-resource,14.64,14.332987426780164,195,1265,247086.0,0.07350249962451366,6.487179487179487
mrasp,instance_39,labeling-reduce-disable-set-resource,5.33,5.089462477713823,138,1059,92699.0,0.03688016288198423,7.673913043478261
mrasp,instance_4,labeling-reduce-disable-set-resource,17.72,17.541757229715586,63,347,730066.0,0.27844059094786644,5.507936507936508
mrasp,instance_40,labeling-reduce-disable-set-resource,2288.61,2277.6334179723635,232,1595,30731210.0,9.81738542229467,6.875
mrasp,instance_41,labeling-reduce-disable-set-resource,1127.49,1126.3630352783948,193,1259,12102518.0,5.836077902996864,6.523316062176166
mrasp,instance_42,labeling-reduce-disable-set-resource,48.92,48.546809267252684,116,738,525545.0,0.4185069764418335,6.362068965517241
mrasp,instance_43,labeling-reduce-disable-set-resource,90.68,90.08324232790619,94,669,1047008.0,0.9583323651904914,7.117021276595745
mrasp,instance_44,labeling-reduce-disable-set-resource,5.99,5.802699685096741,100,773,168689.0,0.058026996850967405,7.73
mrasp,instance_45,labeling-reduce-disable-set-resource,3.28,3.217874126508832,66,509,102972.0,0.04875566858346715,7.712121212121212
mrasp,instance_46,labeling-reduce-disable-set-resource,5.68,5.538348795846105,72,575,114171.0,0.07692151105341812,7.986111111111111
mrasp,instance_47,labeling-reduce-disable-set-resource,8.86,8.787001381628215,90,587,241963.0,0.09763334868475795,6.522222222222222
mrasp,instance_48,labeling-reduce-disable-set-resource,1703.9,1685.1784624801949,244,1173,24923552.0,6.906469108525389,4.807377049180328
mrasp,instance_49,labeling-reduce-disable-set-resource,389.48,385.5772432843223,118,640,7812238.0,3.2676037566467993,5.423728813559322
mrasp,instance_5,labeling-reduce-disable-set-resource,2.58,2.452217227779329,49,202,39463.0,0.050045249546516915,4.122448979591836
mrasp,instance_50,labeling-reduce-disable-set-resource,2.21,2.079386729747057,69,387,19772.0,0.03013603956155155,5.608695652173913
mrasp,instance_51,labeling-reduce-disable-set-resource,6.55,6.351205940358341,69,424,87342.0,0.09204646290374408,6.144927536231884
mrasp,instance_52,labeling-reduce-disable-set-resource,9.68,9.411398339085281,84,448,96101.0,0.11204045641768191,5.333333333333333
mrasp,instance_53,labeling-reduce-disable-set-resource,3.34,3.180889961309731,62,440,74138.0,0.05130467679531824,7.096774193548387
mrasp,instance_54,labeling-reduce-disable-set-resource,471.48,435.42786511499435,350,930,5480431.0,1.2440796146142696,2.657142857142857
mrasp,instance_55,labeling-reduce-disable-set-resource,3600.0,3587.6563678551465,960,8045,17673648.0,3.737142049849111,8.380208333333334
mrasp,instance_56,labeling-reduce-disable-set-resource,3600.0,3582.8857137644663,1319,10759,37990286.0,2.716365211345312,8.156937073540561
mrasp,instance_57,labeling-reduce-disable-set-resource,3600.0,3589.1589619228616,1316,8087,14377121.0,2.7273244391511104,6.145136778115502
mrasp,instance_58,labeling-reduce-disable-set-resource,3600.0,3586.8091625850648,1357,8822,15127293.0,2.643190245088478,6.501105379513633
mrasp,instance_59,labeling-reduce-disable-set-resource,3600.0,3588.6148122306913,1056,8133,15715046.0,3.398309481279064,7.701704545454546
mrasp,instance_6,labeling-reduce-disable-set-resource,4.79,4.345718327909708,68,305,107572.0,0.0639076224692604,4.485294117647059
mrasp,instance_60,labeling-reduce-disable-set-resource,3600.0,3596.8980618966743,414,4755,17306081.0,8.68815956979873,11.485507246376812
mrasp,instance_61,labeling-reduce-disable-set-resource,3600.0,3595.3476954670623,508,4906,14743303.0,7.077456093439099,9.65748031496063
mrasp,instance_62,labeling-reduce-disable-set-resource,3600.0,3594.691885023378,654,5867,15642041.0,5.496470772207,8.970948012232416
mrasp,instance_63,labeling-reduce-disable-set-resource,3600.0,3596.4300869563594,430,4935,19649642.0,8.363790899898511,11.476744186046512
mrasp,instance_64,labeling-reduce-disable-set-resource,3600.0,3598.255278575234,603,5467,22658593.0,5.967255851700222,9.066334991708127
mrasp,instance_65,labeling-reduce-disable-set-resource,3600.0,3610.3571570813656,332,3194,10203141.0,10.874569750245078,9.620481927710843
mrasp,instance_66,labeling-reduce-disable-set-resource,3600.0,3607.7750521358103,394,3518,11087156.0,9.156789472425915,8.928934010152284
mrasp,instance_67,labeling-reduce-disable-set-resource,3600.0,3600.925407080911,299,3839,12761204.0,12.043228786223782,12.839464882943144
mrasp,instance_68,labeling-reduce-disable-set-resource,3600.0,3631.1351037090644,348,3804,10242964.0,10.434296275026048,10.931034482758621
mrasp,instance_69,labeling-reduce-disable-set-resource,3600.0,3611.357599449344,401,3879,10051267.0,9.00587930037243,9.673316708229427
mrasp,instance_7,labeling-reduce-disable-set-resource,20.88,11.794577737338841,172,634,337445.0,0.06857312637987699,3.686046511627907
mrasp,instance_70,labeling-reduce-disable-set-resource,3600.0,3622.5262593301013,229,2345,9557708.0,15.81889196214018,10.240174672489083
mrasp,instance_72,labeling-reduce-disable-set-resource,3600.0,3598.9795336490497,172,1704,13906237.0,20.92429961423866,9.906976744186046
mrasp,instance_74,labeling-reduce-disable-set-resource,95.79,94.94822077639401,351,3176,1993398.0,0.270507751499698,9.048433048433049
mrasp,instance_8,labeling-reduce-disable-set-resource,1.67,1.5436239521950483,45,227,31830.0,0.03430275449322329,5.044444444444444
mrasp,instance_9,labeling-reduce-disable-set-resource,2.24,2.0274723283946514,56,254,26741.0,0.036204863007047346,4.535714285714286
mrasp,instance_toy,labeling-reduce-disable-set-resource,1.0,0.9015402002260089,43,176,9089.0,0.02096605116804672,4.093023255813954


==> pricing_results/mrasp_labeling-reduce.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,labeling-reduce,4.7,4.449570847675204,67,350,84320.0,0.06641150518918215,5.223880597014926
mrasp,instance_1,labeling-reduce,5.66,5.615519925020635,61,426,102219.0,0.09205770368886287,6.983606557377049
mrasp,instance_10,labeling-reduce,0.66,0.5232915254309773,33,133,5692.0,0.015857318952453858,4.03030303030303
mrasp,instance_11,labeling-reduce,0.77,0.6404486261308193,35,155,8528.0,0.018298532175166266,4.428571428571429
mrasp,instance_12,labeling-reduce,1.3,0.9290522672235966,61,195,7974.0,0.015230365036452403,3.19672131147541
mrasp,instance_13,labeling-reduce,0.58,0.450541278347373,32,185,4037.0,0.014079414948355407,5.78125
mrasp,instance_14,labeling-reduce,0.62,0.4864910040050745,33,169,5719.0,0.014742151636517408,5.121212121212121
mrasp,instance_15,labeling-reduce,4.1,4.014719580300152,100,900,71510.0,0.04014719580300152,9.0
mrasp,instance_16,labeling-reduce,2133.73,2133.6230977168307,87,926,2178831.0,24.524403422032538,10.64367816091954
mrasp,instance_17,labeling-reduce,10.71,10.627631626091897,95,804,149468.0,0.11186980659044103,8.463157894736842
mrasp,instance_18,labeling-reduce,80.16,80.0741028720513,105,936,220947.0,0.7626105035433457,8.914285714285715
mrasp,instance_19,labeling-reduce,19.83,19.63253157492727,95,888,126666.0,0.20665822710449758,9.347368421052632
mrasp,instance_2,labeling-reduce,4.3,4.149667619727552,55,392,64628.0,0.07544850217686458,7.127272727272727
mrasp,instance_20,labeling-reduce,7.93,7.777737285941839,61,468,62641.0,0.12750388993347278,7.672131147540983
mrasp,instance_21,labeling-reduce,1623.93,1618.320944081992,200,1313,2030887.0,8.09160472040996,6.565
mrasp,instance_22,labeling-reduce,18.58,18.452087285928428,63,526,123657.0,0.2928902743798163,8.34920634920635
mrasp,instance_23,labeling-reduce,23.86,23.696119927801192,62,550,77117.0,0.38219548270647086,8.870967741935484
mrasp,instance_24,labeling-reduce,44.34,44.28875609021634,72,547,155893.0,0.6151216123641158,7.597222222222222
mrasp,instance_25,labeling-reduce,1.76,1.7341900570318103,50,330,20201.0,0.034683801140636204,6.6
mrasp,instance_26,labeling-reduce,3.13,2.9641210502013564,50,379,27603.0,0.05928242100402713,7.58
mrasp,instance_27,labeling-reduce,3.4,3.210849060676992,48,366,44992.0,0.066892688764104,7.625
mrasp,instance_28,labeling-reduce,1.4,1.2501397803425789,49,371,21645.0,0.025513056741685282,7.571428571428571
mrasp,instance_29,labeling-reduce,3600.0,3600.1747287968174,47,367,261633.0,76.5994623148259,7.808510638297872
mrasp,instance_3,labeling-reduce,4.45,4.305261264555156,57,402,49653.0,0.07553089937816064,7.052631578947368
mrasp,instance_30,labeling-reduce,1.18,1.037880726158619,44,263,16407.0,0.023588198321786793,5.9772727272727275
mrasp,instance_31,labeling-reduce,5.61,5.233171744272113,60,380,44732.0,0.08721952907120188,6.333333333333333
mrasp,instance_32,labeling-reduce,37.13,36.82044706866145,65,442,170627.0,0.5664684164409454,6.8
mrasp,instance_33,labeling-reduce,2.61,2.5449142204597592,49,303,30261.0,0.051937024907342026,6.183673469387755
mrasp,instance_34,labeling-reduce,1.5,1.4606790151447058,44,270,21596.0,0.033197250344197855,6.136363636363637
mrasp,instance_35,labeling-reduce,1095.19,1091.56539622508,328,3176,4155943.0,3.327943281174024,9.682926829268293
mrasp,instance_36,labeling-reduce,166.22,164.52057067863643,249,2288,1144402.0,0.6607251834483391,9.188755020080322
mrasp,instance_37,labeling-reduce,11.41,11.054623195901513,177,1515,95117.0,0.06245549828192945,8.559322033898304
mrasp,instance_38,labeling-reduce,44.03,43.68351247347891,169,1572,219849.0,0.2584823223282776,9.301775147928995
mrasp,instance_39,labeling-reduce,185.79,185.2768720081076,158,1742,636594.0,1.1726384304310609,11.025316455696203
mrasp,instance_4,labeling-reduce,264.82,264.4189390009269,89,692,1067611.0,2.9709993146171563,7.775280898876405
mrasp,instance_40,labeling-reduce,3600.0,3583.7477481151,134,1158,2627970.0,26.74438617996343,8.64179104477612
mrasp,instance_41,labeling-reduce,94.44,94.15997552219778,92,829,189387.0,1.0234779948064976,9.01086956521739
mrasp,instance_42,labeling-reduce,167.13,166.66172038018703,138,879,383047.0,1.2076936259433844,6.369565217391305
mrasp,instance_43,labeling-reduce,334.33,331.8407668331638,124,1106,957978.0,2.6761352163964824,8.919354838709678
mrasp,instance_44,labeling-reduce,165.27,165.0906442180276,84,789,180392.0,1.965364812119376,9.392857142857142
mrasp,instance_45,labeling-reduce,10.57,10.519178418442607,65,523,52682.0,0.16183351412988625,8.046153846153846
mrasp,instance_46,labeling-reduce,3600.0,3600.0030354186893,89,613,470268.0,40.44947230807516,6.887640449438202
mrasp,instance_47,labeling-reduce,7.1,7.040325722657144,80,644,80817.0,0.0880040715332143,8.05
mrasp,instance_48,labeling-reduce,1596.77,1559.2023385781795,271,1507,2253588.0,5.753514164495127,5.560885608856089
mrasp,instance_49,labeling-reduce,5.15,5.097164711914957,86,584,39089.0,0.059269357115290196,6.790697674418604
mrasp,instance_5,labeling-reduce,1.66,1.5182543033733964,45,233,23788.0,0.03373898451940881,5.177777777777778
mrasp,instance_50,labeling-reduce,3.27,3.052319958806038,62,406,26407.0,0.049230967077516744,6.548387096774194
mrasp,instance_51,labeling-reduce,4.24,4.07877454906702,61,480,38844.0,0.0668651565420823,7.868852459016393
mrasp,instance_52,labeling-reduce,10.55,10.287269242107868,80,493,72264.0,0.12859086552634835,6.1625
mrasp,instance_53,labeling-reduce,3600.0,3599.990822712891,83,573,291222.0,43.37338340617941,6.903614457831325
mrasp,instance_54,labeling-reduce,3600.0,3572.6726949987933,177,867,1019759.0,20.184591497168324,4.898305084745763
mrasp,instance_55,labeling-reduce,3600.0,3572.9877555295825,1521,15590,12535382.0,2.349104375759094,10.249835634451019
mrasp,instance_56,labeling-reduce,3600.0,3573.777580022812,1194,14349,3753241.0,2.9931135511078826,12.017587939698492
mrasp,instance_57,labeling-reduce,3600.0,3582.232161910273,1369,12076,8768718.0,2.6166779853252544,8.821037253469687
mrasp,instance_58,labeling-reduce,3600.0,3582.659120524302,1351,11174,5249441.0,2.651857232068321,8.270910436713546
mrasp,instance_59,labeling-reduce,3600.0,3584.678351781331,1106,10772,5973667.0,3.241119667071728,9.739602169981916
mrasp,instance_6,labeling-reduce,2.77,2.5668170116841793,52,284,26454.0,0.04936186560931114,5.461538461538462
mrasp,instance_60,labeling-reduce,3600.0,3595.1200421294197,442,7097,3309746.0,8.133755751424026,16.056561085972852
mrasp,instance_61,labeling-reduce,1267.84,1254.4019931666553,698,7513,4610458.0,1.7971375260267268,10.763610315186247
mrasp,instance_62,labeling-reduce,3600.0,3557.6428526723757,960,10209,10322746.0,3.7058779715337247,10.634375
mrasp,instance_63,labeling-reduce,3600.0,3592.673579702154,440,6628,2023885.0,8.165167226595804,15.063636363636364
mrasp,instance_64,labeling-reduce,3600.0,3593.8308334145695,642,6778,1295953.0,5.597867341767242,10.557632398753894
mrasp,instance_65,labeling-reduce,3600.0,3595.254084935412,428,4645,4875776.0,8.400126366671524,10.852803738317757
mrasp,instance_66,labeling-reduce,2054.95,2046.0429877368733,549,4934,5626655.0,3.726854258172811,8.987249544626593
mrasp,instance_67,labeling-reduce,3600.0,3597.4104211069643,288,4243,1300042.0,12.491008406621404,14.73263888888889
mrasp,instance_68,labeling-reduce,3600.0,3596.1629875591025,398,4797,4773336.0,9.035585395877142,12.052763819095478
mrasp,instance_69,labeling-reduce,3600.0,3596.0968054570258,464,4635,4085327.0,7.750208632450486,9.989224137931034
mrasp,instance_7,labeling-reduce,31.16,21.907787217758596,191,641,122972.0,0.11470045663747956,3.356020942408377
mrasp,instance_70,labeling-reduce,3600.0,3598.9248940572143,219,2420,617283.0,16.433447004827464,11.050228310502282
mrasp,instance_71,labeling-reduce,3600.0,3599.9531018268317,73,639,875155.0,49.314426052422355,8.753424657534246
mrasp,instance_72,labeling-reduce,3600.0,3584.710728141479,279,5046,5198790.0,12.848425548894191,18.086021505376344
mrasp,instance_73,labeling-reduce,175.79,175.02203419618309,252,2705,236097.0,0.6945318817308853,10.734126984126984
mrasp,instance_74,labeling-reduce,515.96,514.944377780892,318,3100,415172.0,1.6193219427072074,9.748427672955975
mrasp,instance_8,labeling-reduce,1.69,1.4519551489502192,43,297,17349.0,0.03376639881279579,6.906976744186046
mrasp,instance_9,labeling-reduce,1.55,1.4125004643574357,38,237,14350.0,0.03717106485151147,6.2368421052631575
mrasp,instance_toy,labeling-reduce,0.64,0.5025640390813351,43,197,4748.0,0.011687535792589188,4.5813953488372094


==> pricing_results/mrasp_mip.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
mrasp,instance_0,mip,358.49,358.4050472797826,61,187,,5.8754925783570915,3.0655737704918034
mrasp,instance_1,mip,3600.0,3599.9891076069325,52,186,,69.23055976167178,3.576923076923077
mrasp,instance_10,mip,881.46,881.3768844855949,39,136,,22.599407294502434,3.4871794871794872
mrasp,instance_11,mip,1245.84,1245.7533822646365,44,155,,28.31257686965083,3.522727272727273
mrasp,instance_13,mip,339.85,339.77442386653274,41,166,,8.287181069915432,4.048780487804878
mrasp,instance_14,mip,561.74,561.6573859509081,41,147,,13.698960632948976,3.5853658536585367
mrasp,instance_16,mip,3600.0,3599.9890341432765,67,198,,53.731179614078755,2.955223880597015
mrasp,instance_17,mip,3600.0,3599.983150483109,76,246,,47.368199348461964,3.236842105263158
mrasp,instance_18,mip,3600.0,3599.990269529633,63,186,,57.14270269094656,2.9523809523809526
mrasp,instance_19,mip,3600.0,3599.9137101899832,81,304,,44.44337913814794,3.753086419753086
mrasp,instance_21,mip,3600.0,3599.9241170762107,53,175,,67.92309654860775,3.30188679245283
mrasp,instance_22,mip,3600.0,3599.9888114631176,56,221,,64.28551449041281,3.9464285714285716
mrasp,instance_23,mip,3600.0,3599.922618549317,57,218,,63.15653716753188,3.824561403508772
mrasp,instance_24,mip,3600.0,3599.996317873709,48,154,,74.9999232890356,3.2083333333333335
mrasp,instance_25,mip,3600.0,3599.995269900188,44,192,,81.81807431591336,4.363636363636363
mrasp,instance_26,mip,3600.0,3599.929982988164,41,170,,87.80317031678449,4.146341463414634
mrasp,instance_27,mip,3600.0,3599.931728536263,41,149,,87.80321289112837,3.6341463414634148
mrasp,instance_28,mip,3600.0,3599.929707926698,42,172,,85.71261209349281,4.095238095238095
mrasp,instance_29,mip,3600.0,3599.9293766040355,46,196,,78.25933427400078,4.260869565217392
mrasp,instance_3,mip,1621.14,1621.0587598551065,60,217,,27.01764599758511,3.6166666666666667
mrasp,instance_30,mip,3197.84,3197.7599485656247,57,235,,56.10105172922149,4.12280701754386
mrasp,instance_31,mip,3600.0,3599.930616321042,41,164,,87.80318576392786,4.0
mrasp,instance_32,mip,3600.0,3599.929492435418,40,162,,89.99823731088546,4.05
mrasp,instance_33,mip,3600.0,3599.9945711623877,46,188,,78.26075154700843,4.086956521739131
mrasp,instance_34,mip,3600.0,3599.9883824633434,50,206,,71.99976764926687,4.12
mrasp,instance_35,mip,3600.0,3599.8835680838674,134,537,,26.864802746894533,4.007462686567164
mrasp,instance_36,mip,3600.0,3599.903567161411,102,360,,35.29317222707266,3.5294117647058822
mrasp,instance_37,mip,3600.0,3599.877487037331,144,577,,24.99914921553702,4.006944444444445
mrasp,instance_38,mip,3600.0,3599.888020198792,131,525,,27.480061222891543,4.00763358778626
mrasp,instance_4,mip,2667.89,2667.803237164393,64,225,,41.68442558069364,3.515625
mrasp,instance_40,mip,3600.0,3599.9226903766394,66,216,,54.54428318752484,3.272727272727273
mrasp,instance_42,mip,3600.0,3599.915297644213,80,326,,44.99894122055266,4.075
mrasp,instance_43,mip,3600.0,3599.918577224016,73,279,,49.31395311265776,3.8219178082191783
mrasp,instance_44,mip,3600.0,3599.914223484695,82,334,,43.90139296932555,4.073170731707317
mrasp,instance_45,mip,3600.0,3599.986899778247,61,274,,59.01617868488929,4.491803278688525
mrasp,instance_46,mip,3600.0,3599.9229546980932,60,270,,59.99871591163489,4.5
mrasp,instance_47,mip,3600.0,3599.989523430355,54,247,,66.66647265611768,4.574074074074074
mrasp,instance_48,mip,3600.0,3599.9224472269416,61,290,,59.015122085687565,4.754098360655738
mrasp,instance_49,mip,3600.0,3599.996003783308,38,95,,94.736736941666,2.5
mrasp,instance_5,mip,2493.79,2493.7067705420777,46,170,,54.21101675091473,3.6956521739130435
mrasp,instance_50,mip,3600.0,3599.934503382072,29,36,,124.13567253041627,1.2413793103448276
mrasp,instance_51,mip,3600.0,3599.934831750579,29,34,,124.13568385346825,1.1724137931034482
mrasp,instance_52,mip,3600.0,3599.9339956110343,29,33,,124.13565502107015,1.1379310344827587
mrasp,instance_53,mip,3600.0,3599.933836536482,29,33,,124.13564953574075,1.1379310344827587
mrasp,instance_54,mip,3600.0,3599.9285386512056,39,122,,92.30585996541552,3.128205128205128
mrasp,instance_55,mip,3600.0,3599.7758266003802,199,549,,18.089325761810954,2.758793969849246
mrasp,instance_56,mip,3600.0,3599.7886172877625,190,443,,18.94625588046191,2.331578947368421
mrasp,instance_57,mip,3600.0,3599.793536622077,195,458,,18.460479674985013,2.348717948717949
mrasp,instance_58,mip,3600.0,3599.794484569691,197,438,,18.27306844959234,2.2233502538071064
mrasp,instance_59,mip,3600.0,3599.780404069461,201,489,,17.909355244126672,2.4328358208955225
mrasp,instance_60,mip,3600.0,3599.910898387432,107,134,,33.64402708773301,1.2523364485981308
mrasp,instance_61,mip,3600.0,3599.8323612036183,143,500,,25.173652875549777,3.4965034965034967
mrasp,instance_62,mip,3600.0,3599.9720933316275,105,130,,34.285448507920265,1.2380952380952381
mrasp,instance_63,mip,3600.0,3599.928540973924,127,355,,28.345894023416726,2.795275590551181
mrasp,instance_64,mip,3600.0,3599.851518956013,139,428,,25.898212366590023,3.079136690647482
mrasp,instance_65,mip,3600.0,3599.9885757993907,81,103,,44.44430340493075,1.271604938271605
mrasp,instance_66,mip,3600.0,3599.9227841608226,86,131,,41.859567257683985,1.5232558139534884
mrasp,instance_67,mip,3600.0,3599.9262530039996,83,129,,43.372605457879516,1.5542168674698795
mrasp,instance_68,mip,3600.0,3599.9266290785745,81,113,,44.44353863059968,1.3950617283950617
mrasp,instance_69,mip,3600.0,3599.9226954355836,86,134,,41.85956622599516,1.558139534883721
mrasp,instance_70,mip,3600.0,3599.9306242177263,67,105,,53.73030782414517,1.5671641791044777
mrasp,instance_71,mip,3600.0,3599.9279329543933,75,102,,47.999039106058575,1.36
mrasp,instance_72,mip,3600.0,3599.928712482564,72,85,,49.99900989559117,1.1805555555555556
mrasp,instance_73,mip,3600.0,3599.9363473867998,71,89,,50.7033288364338,1.2535211267605635
mrasp,instance_74,mip,3600.0,3599.932166520506,65,106,,55.38357179262317,1.6307692307692307
mrasp,instance_toy,mip,10.27,10.19593647774309,48,135,,0.21241534328631437,2.8125


==> pricing_results/pdptw_caasdy-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,caasdy-knapsack,8.25,7.767409319058061,147,146,120442.0,0.05283951917726572,0.9931972789115646
pdptw,lc102,caasdy-knapsack,3600.0,3533.4467777255923,2743,2295,91041272.0,1.288168712258692,0.8366751731680642
pdptw,lc103,caasdy-knapsack,3600.0,3592.4796630963683,281,268,73170026.0,12.784625135574265,0.9537366548042705
pdptw,lc105,caasdy-knapsack,33.64,32.52944682072848,193,192,1000028.0,0.1685463565840854,0.9948186528497409
pdptw,lc106,caasdy-knapsack,147.51,145.38220374751836,260,256,4749578.0,0.5591623221058398,0.9846153846153847
pdptw,lc107,caasdy-knapsack,257.44,254.3511162167415,259,258,8202831.0,0.9820506417634807,0.9961389961389961
pdptw,lc108,caasdy-knapsack,3600.0,3585.774645522237,423,397,128031913.0,8.477008618255878,0.9385342789598109
pdptw,lc109,caasdy-knapsack,3600.0,3591.9037450142205,138,137,64014242.0,26.028288007349424,0.9927536231884058
pdptw,lc201,caasdy-knapsack,3600.0,3599.146523056552,80,79,80485398.0,44.9893315382069,0.9875
pdptw,lc205,caasdy-knapsack,3600.0,3599.604623697698,68,67,55794794.0,52.93536211320144,0.9852941176470589
pdptw,lc207,caasdy-knapsack,3600.0,3604.508019165136,2,1,44875573.0,1802.254009582568,0.5
pdptw,lc208,caasdy-knapsack,3600.0,3603.642960295081,2,1,37924643.0,1801.8214801475406,0.5
pdptw,lr101,caasdy-knapsack,2.4,2.2758630448952317,65,64,12991.0,0.0350132776137728,0.9846153846153847
pdptw,lr102,caasdy-knapsack,26.97,25.997483169659972,143,142,619042.0,0.18180058160601378,0.993006993006993
pdptw,lr103,caasdy-knapsack,123.35,121.3744307179004,185,184,2633082.0,0.6560780038805427,0.9945945945945946
pdptw,lr104,caasdy-knapsack,3600.0,3590.092602628283,229,228,41150840.0,15.677260273485953,0.9956331877729258
pdptw,lr105,caasdy-knapsack,5.59,5.190788395702839,129,128,51280.0,0.04023866973413053,0.9922480620155039
pdptw,lr106,caasdy-knapsack,13.84,13.065733594819903,144,143,288373.0,0.09073426107513821,0.9930555555555556
pdptw,lr107,caasdy-knapsack,1281.29,1240.9007997382432,1393,1128,25290498.0,0.890811772963563,0.8097631012203876
pdptw,lr108,caasdy-knapsack,2219.41,2217.3056567590684,111,110,40420183.0,19.975726637469084,0.990990990990991
pdptw,lr109,caasdy-knapsack,37.9,36.54421176016331,169,163,988689.0,0.21623793940925035,0.9644970414201184
pdptw,lr110,caasdy-knapsack,241.1,238.2348057832569,159,158,5681334.0,1.4983321118443829,0.9937106918238994
pdptw,lr111,caasdy-knapsack,807.46,787.604228281416,513,498,13327315.0,1.5352908933360936,0.9707602339181286
pdptw,lr112,caasdy-knapsack,3600.0,3595.9854249060154,121,120,39024977.0,29.71888780914062,0.9917355371900827
pdptw,lr201,caasdy-knapsack,3600.0,3617.6747354632244,5,4,58039492.0,723.5349470926449,0.8
pdptw,lrc101,caasdy-knapsack,4.27,3.9985163751989603,103,102,40539.0,0.03882054733202874,0.9902912621359223
pdptw,lrc102,caasdy-knapsack,20.16,19.291435981169343,129,128,616560.0,0.14954601535790188,0.9922480620155039
pdptw,lrc103,caasdy-knapsack,3600.0,3402.225831073709,7251,4108,91130518.0,0.46920781010532464,0.566542545855744
pdptw,lrc104,caasdy-knapsack,3600.0,3590.2424993896857,227,222,66907870.0,15.816046252818,0.9779735682819384
pdptw,lrc105,caasdy-knapsack,10.68,9.902901427820325,148,147,189128.0,0.06691149613392111,0.9932432432432432
pdptw,lrc106,caasdy-knapsack,12.45,11.729076653718948,127,126,311233.0,0.09235493428125156,0.9921259842519685
pdptw,lrc107,caasdy-knapsack,3600.0,3345.522564829327,8666,4801,119639493.0,0.3860515306749743,0.554004154165705
pdptw,lrc108,caasdy-knapsack,1811.38,1785.1461976887658,545,487,47438042.0,3.2754976104381024,0.8935779816513761
pdptw,lrc201,caasdy-knapsack,3600.0,3610.2921801134944,5,4,69640191.0,722.0584360226989,0.8


==> pricing_results/pdptw_cabs-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,cabs-knapsack,7.55,7.344893381930888,64,208,255766.0,0.11476395909267012,3.25
pdptw,lc102,cabs-knapsack,3600.0,3592.4608999025077,862,1778,93074394.0,4.167588050930983,2.062645011600928
pdptw,lc103,cabs-knapsack,3600.0,3599.1072139441967,90,338,69017397.0,39.99008015493552,3.7555555555555555
pdptw,lc104,cabs-knapsack,3600.0,3604.4707481227815,1,4,25888084.0,3604.4707481227815,4.0
pdptw,lc105,cabs-knapsack,22.74,22.490170309320092,53,228,724699.0,0.4243428360249074,4.30188679245283
pdptw,lc106,cabs-knapsack,144.95,144.36519978009164,93,348,4640116.0,1.5523139761300178,3.7419354838709675
pdptw,lc107,cabs-knapsack,136.3,135.78287837747484,75,345,3953360.0,1.8104383783663314,4.6
pdptw,lc108,cabs-knapsack,3600.0,3598.7793078972027,131,522,121797881.0,27.471597770207655,3.984732824427481
pdptw,lc109,cabs-knapsack,3600.0,3599.822714828886,52,332,61777916.0,69.2273599005555,6.384615384615385
pdptw,lc201,cabs-knapsack,3600.0,3603.214273537509,17,102,97898659.0,211.95378079632405,6.0
pdptw,lc202,cabs-knapsack,3600.0,3608.125192890875,1,2,39161560.0,3608.125192890875,2.0
pdptw,lc203,cabs-knapsack,3600.0,3608.190062123351,1,3,31045796.0,3608.190062123351,3.0
pdptw,lc204,cabs-knapsack,3600.0,3604.1454634265974,1,12,19960835.0,3604.1454634265974,12.0
pdptw,lc205,cabs-knapsack,3600.0,3600.0364632401615,18,94,61764503.0,200.00202573556453,5.222222222222222
pdptw,lc206,cabs-knapsack,3600.0,3609.9677236964926,1,6,43410074.0,3609.9677236964926,6.0
pdptw,lc207,cabs-knapsack,3600.0,3604.7991416258737,1,8,44599014.0,3604.7991416258737,8.0
pdptw,lc208,cabs-knapsack,3600.0,3603.878060183488,1,6,40850430.0,3603.878060183488,6.0
pdptw,lr101,cabs-knapsack,1.33,1.2786447517573833,31,97,21024.0,0.04124660489539946,3.129032258064516
pdptw,lr102,cabs-knapsack,44.84,44.47632084414363,60,253,1187477.0,0.7412720140690605,4.216666666666667
pdptw,lr103,cabs-knapsack,151.8,151.22017731703818,70,310,3294169.0,2.16028824738626,4.428571428571429
pdptw,lr104,cabs-knapsack,3366.76,3365.8559196637943,73,347,42528996.0,46.107615337860196,4.7534246575342465
pdptw,lr105,cabs-knapsack,2.94,2.7975301034748554,47,193,76434.0,0.05952191709520969,4.1063829787234045
pdptw,lr106,cabs-knapsack,13.17,12.900022810325027,53,217,350408.0,0.2433966567985854,4.09433962264151
pdptw,lr107,cabs-knapsack,2761.6,2754.6366030694917,693,1226,55770137.0,3.97494459317387,1.769119769119769
pdptw,lr108,cabs-knapsack,3282.67,3281.8191224057227,66,296,54848084.0,49.724532157662466,4.484848484848484
pdptw,lr109,cabs-knapsack,57.77,57.23137818556279,77,271,1498683.0,0.7432646517605557,3.5194805194805197
pdptw,lr110,cabs-knapsack,357.41,356.7484515430406,64,267,7999874.0,5.574194555360009,4.171875
pdptw,lr111,cabs-knapsack,949.62,947.4886921979487,191,642,15421741.0,4.960673781141093,3.3612565445026177
pdptw,lr112,cabs-knapsack,3600.0,3599.4392534364015,35,194,37935367.0,102.84112152675432,5.542857142857143
pdptw,lr201,cabs-knapsack,3600.0,3609.5783590972424,1,11,55638289.0,3609.5783590972424,11.0
pdptw,lr202,cabs-knapsack,3600.0,3611.4741252874956,1,5,36055985.0,3611.4741252874956,5.0
pdptw,lr203,cabs-knapsack,3600.0,3606.6712503461167,1,10,26441036.0,3606.6712503461167,10.0
pdptw,lr204,cabs-knapsack,3600.0,3602.9150176700205,1,5,21215765.0,3602.9150176700205,5.0
pdptw,lr205,cabs-knapsack,3600.0,3609.009441175498,1,13,32671478.0,3609.009441175498,13.0
pdptw,lr206,cabs-knapsack,3600.0,3606.326639281586,1,11,25169239.0,3606.326639281586,11.0
pdptw,lr207,cabs-knapsack,3600.0,3603.1640876689926,1,6,27136484.0,3603.1640876689926,6.0
pdptw,lr208,cabs-knapsack,3600.0,3601.9792940346524,1,4,19881519.0,3601.9792940346524,4.0
pdptw,lr209,cabs-knapsack,3600.0,3604.1621130863205,1,11,21837984.0,3604.1621130863205,11.0
pdptw,lr210,cabs-knapsack,3600.0,3604.351571924053,1,13,25782538.0,3604.351571924053,13.0
pdptw,lr211,cabs-knapsack,3600.0,3601.3152661295608,1,10,20917338.0,3601.3152661295608,10.0
pdptw,lrc101,cabs-knapsack,2.43,2.322770324535668,45,147,80569.0,0.05161711832301484,3.2666666666666666
pdptw,lrc102,cabs-knapsack,25.87,25.489949827082455,64,276,712590.0,0.39828046604816336,4.3125
pdptw,lrc103,cabs-knapsack,3600.0,3582.280114895664,1581,2615,98097912.0,2.26583182472844,1.6540164452877926
pdptw,lrc104,cabs-knapsack,3600.0,3599.1888211807236,68,325,62843949.0,52.92924737030476,4.779411764705882
pdptw,lrc105,cabs-knapsack,9.81,9.526831009425223,56,215,286749.0,0.17012198231116468,3.8392857142857144
pdptw,lrc106,cabs-knapsack,16.35,16.05549048166722,56,251,564782.0,0.28670518717262894,4.482142857142857
pdptw,lrc107,cabs-knapsack,3600.0,3569.7310507185757,2256,2589,114633222.0,1.582327593403624,1.1476063829787233
pdptw,lrc108,cabs-knapsack,3600.0,3596.169814001769,279,644,83901237.0,12.889497541224978,2.3082437275985663
pdptw,lrc201,cabs-knapsack,3600.0,3601.5445497138426,2,25,71413738.0,1800.7722748569213,12.5
pdptw,lrc202,cabs-knapsack,3600.0,3607.6939137699082,1,7,40893921.0,3607.6939137699082,7.0
pdptw,lrc203,cabs-knapsack,3600.0,3605.7897311309353,1,11,26821932.0,3605.7897311309353,11.0
pdptw,lrc204,cabs-knapsack,3600.0,3605.1114910570905,1,4,24475023.0,3605.1114910570905,4.0
pdptw,lrc205,cabs-knapsack,3600.0,3604.679372863844,1,12,39313056.0,3604.679372863844,12.0
pdptw,lrc206,cabs-knapsack,3600.0,3607.734406086616,1,13,34077425.0,3607.734406086616,13.0
pdptw,lrc207,cabs-knapsack,3600.0,3605.434014483355,1,5,21389799.0,3605.434014483355,5.0
pdptw,lrc208,cabs-knapsack,3600.0,3605.9153947876766,1,2,21185521.0,3605.9153947876766,2.0


==> pricing_results/pdptw_cp.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,cp,99.88,99.63966529071331,59,221,,1.6888078862832765,3.7457627118644066
pdptw,lc102,cp,3600.0,3600.3945232573897,1,6,,3600.3945232573897,6.0
pdptw,lc103,cp,3600.0,3600.3635199368,1,0,,3600.3635199368,0.0
pdptw,lc104,cp,3600.0,3600.243561984971,1,0,,3600.243561984971,0.0
pdptw,lc105,cp,1931.15,1929.118090142496,50,385,,38.58236180284992,7.7
pdptw,lc106,cp,3600.0,3600.0900937737897,1,17,,3600.0900937737897,17.0
pdptw,lc107,cp,3600.0,3600.097953993827,1,13,,3600.097953993827,13.0
pdptw,lc108,cp,3600.0,3600.128985516727,1,10,,3600.128985516727,10.0
pdptw,lc109,cp,3600.0,3600.2152986805886,1,0,,3600.2152986805886,0.0
pdptw,lc201,cp,3600.0,3599.9320586174726,27,506,,133.3308169858323,18.74074074074074
pdptw,lc202,cp,3600.0,3600.1373513694853,1,13,,3600.1373513694853,13.0
pdptw,lc203,cp,3600.0,3600.169161898084,1,0,,3600.169161898084,0.0
pdptw,lc204,cp,3600.0,3600.371256212704,1,0,,3600.371256212704,0.0
pdptw,lc205,cp,3600.0,3600.0919153876603,1,61,,3600.0919153876603,61.0
pdptw,lc206,cp,3600.0,3600.1046025650576,1,0,,3600.1046025650576,0.0
pdptw,lc207,cp,3600.0,3600.257608966902,1,0,,3600.257608966902,0.0
pdptw,lc208,cp,3600.0,3600.1207301486284,1,0,,3600.1207301486284,0.0
pdptw,lr101,cp,20.18,20.099929846823215,36,72,,0.5583313846339782,2.0
pdptw,lr102,cp,3600.0,3600.0730558605865,1,10,,3600.0730558605865,10.0
pdptw,lr103,cp,3600.0,3600.110930783674,1,0,,3600.110930783674,0.0
pdptw,lr104,cp,3600.0,3600.167428407818,1,0,,3600.167428407818,0.0
pdptw,lr105,cp,216.63,216.45791653264314,40,216,,5.411447913316079,5.4
pdptw,lr106,cp,3600.0,3600.063329421915,1,14,,3600.063329421915,14.0
pdptw,lr107,cp,3600.0,3600.407880121842,1,0,,3600.407880121842,0.0
pdptw,lr108,cp,3600.0,3600.1806735135615,1,0,,3600.1806735135615,0.0
pdptw,lr109,cp,3600.0,3600.091083653271,1,14,,3600.091083653271,14.0
pdptw,lr110,cp,3600.0,3600.135349119082,1,0,,3600.135349119082,0.0
pdptw,lr111,cp,3600.0,3600.151203390211,1,0,,3600.151203390211,0.0
pdptw,lr112,cp,3600.0,3600.2642803089693,1,0,,3600.2642803089693,0.0
pdptw,lr201,cp,3600.0,3600.2559938626364,1,34,,3600.2559938626364,34.0
pdptw,lr202,cp,3600.0,3600.1374575244263,1,0,,3600.1374575244263,0.0
pdptw,lr203,cp,3600.0,3600.1956534273922,1,0,,3600.1956534273922,0.0
pdptw,lr204,cp,3600.0,3600.327881099656,1,0,,3600.327881099656,0.0
pdptw,lr205,cp,3600.0,3600.131675945595,1,0,,3600.131675945595,0.0
pdptw,lr206,cp,3600.0,3600.186325063929,1,0,,3600.186325063929,0.0
pdptw,lr207,cp,3600.0,3600.2183000557125,1,0,,3600.2183000557125,0.0
pdptw,lr208,cp,3600.0,3600.364233441651,1,0,,3600.364233441651,0.0
pdptw,lr209,cp,3600.0,3600.183973612264,1,0,,3600.183973612264,0.0
pdptw,lr210,cp,3600.0,3600.197417847812,1,0,,3600.197417847812,0.0
pdptw,lr211,cp,3600.0,3600.23045063857,1,0,,3600.23045063857,0.0
pdptw,lrc101,cp,126.27,126.15462499577552,35,149,,3.604417857022158,4.257142857142857
pdptw,lrc102,cp,3600.0,3600.2876165742055,1,13,,3600.2876165742055,13.0
pdptw,lrc103,cp,3600.0,3600.1896408339962,1,0,,3600.1896408339962,0.0
pdptw,lrc104,cp,3600.0,3600.282644916326,1,0,,3600.282644916326,0.0
pdptw,lrc105,cp,3600.0,3599.9977776529267,8,94,,449.99972220661584,11.75
pdptw,lrc106,cp,3600.0,3599.9343871735036,10,124,,359.9934387173504,12.4
pdptw,lrc107,cp,3600.0,3600.2228611381724,1,0,,3600.2228611381724,0.0
pdptw,lrc108,cp,3600.0,3600.3980052890256,1,0,,3600.3980052890256,0.0
pdptw,lrc201,cp,3600.0,3600.092224312946,1,49,,3600.092224312946,49.0
pdptw,lrc202,cp,3600.0,3600.130321036093,1,0,,3600.130321036093,0.0
pdptw,lrc203,cp,3600.0,3600.1987828770652,1,0,,3600.1987828770652,0.0
pdptw,lrc204,cp,3600.0,3600.2359436759725,1,0,,3600.2359436759725,0.0
pdptw,lrc205,cp,3600.0,3600.1295521426946,1,0,,3600.1295521426946,0.0
pdptw,lrc206,cp,3600.0,3600.138274337165,1,0,,3600.138274337165,0.0
pdptw,lrc207,cp,3600.0,3600.188709128648,1,0,,3600.188709128648,0.0
pdptw,lrc208,cp,3600.0,3600.254724108614,1,0,,3600.254724108614,0.0


==> pricing_results/pdptw_labeling-knapsack-disable-filter.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,labeling-knapsack-disable-filter,15.58,14.993535215035081,60,514,1125989.0,0.249892253583918,8.566666666666666
pdptw,lc102,labeling-knapsack-disable-filter,3600.0,3608.34282019455,1,34,6383970.0,3608.34282019455,34.0
pdptw,lc105,labeling-knapsack-disable-filter,302.25,301.28042379021645,44,557,5231126.0,6.847282358868555,12.659090909090908
pdptw,lc106,labeling-knapsack-disable-filter,1211.91,1193.5768861267716,64,673,26823779.0,18.649638845730806,10.515625
pdptw,lc107,labeling-knapsack-disable-filter,3600.0,3581.20505343657,18,364,12239243.0,198.95583630203166,20.22222222222222
pdptw,lc108,labeling-knapsack-disable-filter,3600.0,3606.5728720724583,1,24,5639170.0,3606.5728720724583,24.0
pdptw,lr101,labeling-knapsack-disable-filter,0.98,0.6049982812255621,14,111,11996.0,0.043214162944683006,7.928571428571429
pdptw,lr102,labeling-knapsack-disable-filter,23.86,23.27881575282663,26,332,1376875.0,0.8953390674164089,12.76923076923077
pdptw,lr103,labeling-knapsack-disable-filter,114.75,113.58052804972976,44,500,6345696.0,2.581375637493858,11.363636363636363
pdptw,lr104,labeling-knapsack-disable-filter,3600.0,3596.4202784486115,12,321,35711460.0,299.70168987071764,26.75
pdptw,lr105,labeling-knapsack-disable-filter,2.66,2.216724129393697,26,281,161498.0,0.08525862036129603,10.807692307692308
pdptw,lr106,labeling-knapsack-disable-filter,14.52,13.9485186310485,34,371,1083559.0,0.4102505479720147,10.911764705882353
pdptw,lr107,labeling-knapsack-disable-filter,3600.0,3550.8619296504185,174,1068,90329627.0,20.40725246925528,6.137931034482759
pdptw,lr108,labeling-knapsack-disable-filter,3600.0,3589.7284819968045,37,540,81643300.0,97.01968870261634,14.594594594594595
pdptw,lr109,labeling-knapsack-disable-filter,45.14,44.025654326193035,68,521,3284953.0,0.6474360930322505,7.661764705882353
pdptw,lr110,labeling-knapsack-disable-filter,433.02,430.53998136427253,48,646,12100702.0,8.96958294508901,13.458333333333334
pdptw,lr111,labeling-knapsack-disable-filter,3600.0,3579.4852982675657,45,742,34091251.0,79.54411773927924,16.488888888888887
pdptw,lr112,labeling-knapsack-disable-filter,3600.0,3587.0039182482287,26,535,59085277.0,137.9616891633934,20.576923076923077
pdptw,lrc101,labeling-knapsack-disable-filter,1.62,1.21736472658813,22,156,65523.0,0.05533476029946045,7.090909090909091
pdptw,lrc102,labeling-knapsack-disable-filter,20.34,19.661418348550797,43,378,1500002.0,0.4572422871755999,8.790697674418604
pdptw,lrc103,labeling-knapsack-disable-filter,3600.0,3434.9689093874767,1747,3482,166210247.0,1.9662100225457795,1.993131081854608
pdptw,lrc104,labeling-knapsack-disable-filter,3600.0,3588.8185781268403,48,685,76638457.0,74.76705371097584,14.270833333333334
pdptw,lrc105,labeling-knapsack-disable-filter,4.94,4.414122652262449,33,309,343776.0,0.1337612924928015,9.363636363636363
pdptw,lrc106,labeling-knapsack-disable-filter,12.85,12.236350218765438,46,435,878537.0,0.26600761345142254,9.456521739130435
pdptw,lrc107,labeling-knapsack-disable-filter,3600.0,3372.9816536791623,3818,4595,197769677.0,0.883442025583856,1.2035096909376637
pdptw,lrc108,labeling-knapsack-disable-filter,3600.0,3515.1636036522686,589,1565,156392734.0,5.968019700598079,2.6570458404074704


==> pricing_results/pdptw_labeling-knapsack-disable-set-resource.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,labeling-knapsack-disable-set-resource,4.0,3.7298241686075926,53,399,107012.0,0.07037404091712439,7.528301886792453
pdptw,lc102,labeling-knapsack-disable-set-resource,3600.0,3556.6054306924343,2611,4020,93886636.0,1.3621621718469683,1.5396399846801991
pdptw,lc105,labeling-knapsack-disable-set-resource,16.52,16.140417399816215,52,534,686803.0,0.310392642304158,10.26923076923077
pdptw,lc106,labeling-knapsack-disable-set-resource,98.29,97.35212040506303,67,687,4527430.0,1.4530167224636275,10.253731343283581
pdptw,lc107,labeling-knapsack-disable-set-resource,109.49,108.33079771790653,65,711,4436456.0,1.666627657198562,10.938461538461539
pdptw,lc108,labeling-knapsack-disable-set-resource,3600.0,3596.3885601153597,235,1110,146141145.0,15.30378110687387,4.723404255319149
pdptw,lc109,labeling-knapsack-disable-set-resource,3600.0,3599.6746348701417,30,796,86205237.0,119.98915449567139,26.533333333333335
pdptw,lc201,labeling-knapsack-disable-set-resource,3600.0,3604.5908029684797,13,470,98215456.0,277.27621561295996,36.15384615384615
pdptw,lc205,labeling-knapsack-disable-set-resource,3600.0,3601.236057425849,16,819,67224153.0,225.07725358911557,51.1875
pdptw,lr101,labeling-knapsack-disable-set-resource,0.89,0.7851221542805433,18,108,7785.0,0.04361789746003018,6.0
pdptw,lr102,labeling-knapsack-disable-set-resource,22.33,21.992714010179043,35,323,894368.0,0.6283632574336869,9.228571428571428
pdptw,lr103,labeling-knapsack-disable-set-resource,108.38,107.75508896820247,46,423,3466275.0,2.342501934091358,9.195652173913043
pdptw,lr104,labeling-knapsack-disable-set-resource,3600.0,3612.8348832316697,15,341,68416999.0,240.8556588821113,22.733333333333334
pdptw,lr105,labeling-knapsack-disable-set-resource,1.76,1.5849663382396102,31,252,32378.0,0.05112794639482614,8.129032258064516
pdptw,lr106,labeling-knapsack-disable-set-resource,7.09,6.782523377798498,39,368,270744.0,0.17391085584098712,9.435897435897436
pdptw,lr107,labeling-knapsack-disable-set-resource,2525.74,2513.73897485435,841,2187,71197802.0,2.9889880794938763,2.600475624256837
pdptw,lr108,labeling-knapsack-disable-set-resource,3600.0,3601.883239007555,28,427,95485283.0,128.63868710741266,15.25
pdptw,lr109,labeling-knapsack-disable-set-resource,20.2,19.647346327081323,56,474,769461.0,0.3508454701264522,8.464285714285714
pdptw,lr110,labeling-knapsack-disable-set-resource,238.41,236.66721746139228,54,643,8118855.0,4.382726249285042,11.907407407407407
pdptw,lr111,labeling-knapsack-disable-set-resource,805.25,801.8239634763449,146,1088,20429980.0,5.4919449553174315,7.4520547945205475
pdptw,lr112,labeling-knapsack-disable-set-resource,3600.0,3599.7311722664163,20,438,61567398.0,179.98655861332082,21.9
pdptw,lr201,labeling-knapsack-disable-set-resource,3600.0,3601.708261983469,4,236,56026772.0,900.4270654958673,59.0
pdptw,lrc101,labeling-knapsack-disable-set-resource,1.14,1.0075287381187081,21,159,20019.0,0.04797755895803372,7.571428571428571
pdptw,lrc102,labeling-knapsack-disable-set-resource,17.83,17.4118769261986,51,441,888714.0,0.34140935149409024,8.647058823529411
pdptw,lrc103,labeling-knapsack-disable-set-resource,3600.0,3507.983198583126,3989,5226,110472289.0,0.8794141886646092,1.3101027826522937
pdptw,lrc104,labeling-knapsack-disable-set-resource,3600.0,3600.2040394404903,58,684,97845965.0,62.07248343862914,11.793103448275861
pdptw,lrc105,labeling-knapsack-disable-set-resource,3.79,3.5215510614216328,34,316,128572.0,0.10357503121828332,9.294117647058824
pdptw,lrc106,labeling-knapsack-disable-set-resource,7.37,7.011168097145855,45,440,337830.0,0.1558037354921301,9.777777777777779
pdptw,lrc107,labeling-knapsack-disable-set-resource,3600.0,3407.6908708112314,7057,5761,134262465.0,0.4828809509439183,0.8163525577440839
pdptw,lrc108,labeling-knapsack-disable-set-resource,3600.0,3550.7461861427873,612,1717,117866859.0,5.801872853174489,2.8055555555555554
pdptw,lrc201,labeling-knapsack-disable-set-resource,3600.0,3613.4325625095516,4,207,67012999.0,903.3581406273879,51.75


==> pricing_results/pdptw_labeling-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,labeling-knapsack,3.91,3.6384346187114716,53,399,97888.0,0.06864970978700889,7.528301886792453
pdptw,lc102,labeling-knapsack,3600.0,3519.5021107885987,3576,4956,90660830.0,0.9842008139789146,1.3859060402684564
pdptw,lc103,labeling-knapsack,3600.0,3604.0824819067493,7,215,89054372.0,514.8689259866785,30.714285714285715
pdptw,lc105,labeling-knapsack,15.2,14.818934756331146,52,534,602056.0,0.2849795145448297,10.26923076923077
pdptw,lc106,labeling-knapsack,94.08,93.03752156719565,72,700,4122471.0,1.292187799544384,9.722222222222221
pdptw,lc107,labeling-knapsack,96.76,95.97456945292652,65,711,3816708.0,1.476531837737331,10.938461538461539
pdptw,lc108,labeling-knapsack,3600.0,3594.7713327808306,302,1215,140919865.0,11.90321633371136,4.02317880794702
pdptw,lc109,labeling-knapsack,3600.0,3601.4294317197055,44,916,78444536.0,81.85066890272059,20.818181818181817
pdptw,lc201,labeling-knapsack,3600.0,3609.0347069185227,15,528,93285134.0,240.60231379456818,35.2
pdptw,lc205,labeling-knapsack,3600.0,3601.8824452264234,18,881,65595814.0,200.10458029035686,48.94444444444444
pdptw,lr101,labeling-knapsack,0.88,0.7612157799303532,18,108,7621.0,0.04228976555168629,6.0
pdptw,lr102,labeling-knapsack,11.97,11.680498506873846,32,297,437904.0,0.3650155783398077,9.28125
pdptw,lr103,labeling-knapsack,62.92,62.449536703526974,41,435,1806669.0,1.5231594317933408,10.609756097560975
pdptw,lr104,labeling-knapsack,3600.0,3598.45478276629,46,775,63243489.0,78.22727788622369,16.847826086956523
pdptw,lr105,labeling-knapsack,1.7,1.5207770597189665,31,252,28409.0,0.04905732450706343,8.129032258064516
pdptw,lr106,labeling-knapsack,6.32,5.9942803885787725,43,367,217992.0,0.13940186950183192,8.534883720930232
pdptw,lr107,labeling-knapsack,932.98,925.5055847400799,499,1593,24309479.0,1.854720610701563,3.1923847695390783
pdptw,lr108,labeling-knapsack,2897.87,2897.042914024554,57,643,65471021.0,50.82531428113253,11.280701754385966
pdptw,lr109,labeling-knapsack,16.95,16.315757986158133,56,474,594694.0,0.2913528211813952,8.464285714285714
pdptw,lr110,labeling-knapsack,144.18,143.29499134980142,54,621,4234560.0,2.6536109509222485,11.5
pdptw,lr111,labeling-knapsack,393.49,391.4315452557057,137,1099,8800613.0,2.8571645639102607,8.021897810218977
pdptw,lr112,labeling-knapsack,3600.0,3600.750724727288,41,710,53212208.0,87.82318840798263,17.317073170731707
pdptw,lr201,labeling-knapsack,3600.0,3609.0890654185787,5,300,56044690.0,721.8178130837157,60.0
pdptw,lrc101,labeling-knapsack,1.11,0.9752424117177725,21,159,18116.0,0.04644011484370345,7.571428571428571
pdptw,lrc102,labeling-knapsack,12.68,12.281262212432921,49,442,570561.0,0.25063800433536576,9.020408163265307
pdptw,lrc103,labeling-knapsack,3600.0,3451.8115014070645,6083,6150,94609911.0,0.5674521619935993,1.0110143021535427
pdptw,lrc104,labeling-knapsack,3600.0,3597.633097687736,156,951,81952454.0,23.061750626203438,6.096153846153846
pdptw,lrc105,labeling-knapsack,3.31,3.0379350325092673,34,317,97278.0,0.08935103036791962,9.323529411764707
pdptw,lrc106,labeling-knapsack,6.24,5.885571205057204,45,440,253405.0,0.1307904712234934,9.777777777777779
pdptw,lrc107,labeling-knapsack,3600.0,3357.2660940922797,8520,6389,120160675.0,0.39404531620801403,0.7498826291079812
pdptw,lrc108,labeling-knapsack,3600.0,3559.919060192071,975,2262,103770360.0,3.6511990360944315,2.32
pdptw,lrc201,labeling-knapsack,3600.0,3617.0948062986135,5,274,68020983.0,723.4189612597227,54.8


==> pricing_results/pdptw_labeling-none.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,labeling-none,4.07,3.7986848251894116,53,399,135500.0,0.07167329858847947,7.528301886792453
pdptw,lc102,labeling-none,3600.0,3593.9437784496695,249,1051,183951129.0,14.43350915040028,4.220883534136546
pdptw,lc105,labeling-none,18.47,18.030334749259055,52,534,831450.0,0.3467372067165203,10.26923076923077
pdptw,lc106,labeling-none,214.82,212.74459652975202,72,700,12524256.0,2.9547860629132225,9.722222222222221
pdptw,lc107,labeling-none,238.26,236.037224765867,65,711,12586603.0,3.631341919474877,10.938461538461539
pdptw,lc108,labeling-none,3600.0,3595.909488757141,151,931,173483824.0,23.813970124219477,6.1655629139072845
pdptw,lc109,labeling-none,3600.0,3603.1945226835087,26,661,88507148.0,138.5844047185965,25.423076923076923
pdptw,lc201,labeling-none,3600.0,3612.277560598217,13,476,98236513.0,277.8675046614013,36.61538461538461
pdptw,lc205,labeling-none,3600.0,3600.06909956038,16,820,72245666.0,225.00431872252375,51.25
pdptw,lr101,labeling-none,0.9,0.7823462830856442,18,108,9625.0,0.0434636823936469,6.0
pdptw,lr102,labeling-none,21.68,21.338533570989966,32,297,1109104.0,0.6668291740934364,9.28125
pdptw,lr103,labeling-none,201.19,200.19942046888173,41,435,7176013.0,4.882912694362969,10.609756097560975
pdptw,lr104,labeling-none,3600.0,3600.0027687530965,22,495,87219280.0,163.6364894887771,22.5
pdptw,lr105,labeling-none,1.87,1.6850409312173724,31,252,50493.0,0.054356159071528146,8.129032258064516
pdptw,lr106,labeling-none,9.6,9.256933815777302,43,367,535411.0,0.21527753059947213,8.534883720930232
pdptw,lr107,labeling-none,3600.0,3596.844408100471,202,1095,141353808.0,17.806160436140946,5.420792079207921
pdptw,lr108,labeling-none,3600.0,3600.717247485183,44,586,97760264.0,81.83448289739053,13.318181818181818
pdptw,lr109,labeling-none,20.47,19.73026830982417,56,474,1006951.0,0.3523262198182887,8.464285714285714
pdptw,lr110,labeling-none,170.36,169.06253517698497,54,621,6166200.0,3.1307876884626844,11.5
pdptw,lr111,labeling-none,1199.6,1197.1894859699532,137,1099,39922923.0,8.738609386641995,8.021897810218977
pdptw,lr112,labeling-none,3600.0,3600.694636776112,35,648,62725056.0,102.87698962217463,18.514285714285716
pdptw,lr201,labeling-none,3600.0,3621.7868625540286,4,255,53779675.0,905.4467156385072,63.75
pdptw,lrc101,labeling-none,1.12,0.9875320391729474,21,159,25990.0,0.047025335198711785,7.571428571428571
pdptw,lrc102,labeling-none,16.32,15.82188630104065,49,442,986970.0,0.32289563879674793,9.020408163265307
pdptw,lrc103,labeling-none,3600.0,3518.8538138838485,3288,4380,141731586.0,1.0702110139549417,1.332116788321168
pdptw,lrc104,labeling-none,3600.0,3598.0825738953426,79,765,108844725.0,45.54534903664991,9.683544303797468
pdptw,lrc105,labeling-none,3.71,3.431161561049521,34,317,138892.0,0.1009165165014565,9.323529411764707
pdptw,lrc106,labeling-none,6.68,6.307350613176823,45,440,301208.0,0.14016334695948496,9.777777777777779
pdptw,lrc107,labeling-none,3600.0,3415.710339553654,6744,5710,170619013.0,0.5064813670749784,0.8466785290628707
pdptw,lrc108,labeling-none,3600.0,3570.1183975134045,833,2070,118212076.0,4.285856419583919,2.4849939975990396
pdptw,lrc201,labeling-none,3600.0,3602.043850587681,5,270,64609177.0,720.4087701175362,54.0


==> pricing_results/pdptw_labeling-profit.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,labeling-profit,3.87,3.5539171574637294,53,399,104323.0,0.06705504070686281,7.528301886792453
pdptw,lc102,labeling-profit,3600.0,3549.506883970462,2175,3818,101892170.0,1.6319571880323962,1.7554022988505746
pdptw,lc105,labeling-profit,15.92,15.466390502173454,52,534,670591.0,0.2974305865802587,10.26923076923077
pdptw,lc106,labeling-profit,134.43,132.73903116490692,72,700,6300440.0,1.8435976550681517,9.722222222222221
pdptw,lc107,labeling-profit,169.6,168.18590036872774,65,711,7340400.0,2.587475390288119,10.938461538461539
pdptw,lc108,labeling-profit,3600.0,3593.2592523903586,185,1010,170914395.0,19.42302298589383,5.45945945945946
pdptw,lc109,labeling-profit,3600.0,3600.1591204172,29,704,90203055.0,124.1434179454207,24.275862068965516
pdptw,lc201,labeling-profit,3600.0,3604.309822311625,14,492,96464476.0,257.4507015936875,35.142857142857146
pdptw,lc205,labeling-profit,3600.0,3602.574619449675,17,846,67313195.0,211.916154085275,49.76470588235294
pdptw,lr101,labeling-profit,0.9,0.7391595551744103,18,108,7689.0,0.04106441973191169,6.0
pdptw,lr102,labeling-profit,12.98,12.630281440913677,32,297,503719.0,0.3946962950285524,9.28125
pdptw,lr103,labeling-profit,83.23,82.68586191860959,41,435,2528713.0,2.0167283394782825,10.609756097560975
pdptw,lr104,labeling-profit,3600.0,3600.5785572798923,23,512,82243086.0,156.54689379477793,22.26086956521739
pdptw,lr105,labeling-profit,1.65,1.429791801609099,31,252,28988.0,0.04612231618093868,8.129032258064516
pdptw,lr106,labeling-profit,6.44,6.075327201280743,43,367,239067.0,0.14128667909955217,8.534883720930232
pdptw,lr107,labeling-profit,2434.02,2396.834904938005,499,1593,71179901.0,4.8032763626012125,3.1923847695390783
pdptw,lr108,labeling-profit,3600.0,3601.0926210172474,49,615,101075521.0,73.49168614320914,12.551020408163266
pdptw,lr109,labeling-profit,17.02,16.305541158188134,56,474,626115.0,0.2911703778247881,8.464285714285714
pdptw,lr110,labeling-profit,158.68,157.55465395003557,54,621,5053694.0,2.9176787768525108,11.5
pdptw,lr111,labeling-profit,724.05,721.4340576878749,137,1099,18814556.0,5.265942026918795,8.021897810218977
pdptw,lr112,labeling-profit,3600.0,3600.009728842415,37,670,60402019.0,97.29756023898419,18.10810810810811
pdptw,lr201,labeling-profit,3600.0,3604.230899266433,5,295,54965935.0,720.8461798532866,59.0
pdptw,lrc101,labeling-profit,1.09,0.9078226704150438,21,159,18201.0,0.04322965097214494,7.571428571428571
pdptw,lrc102,labeling-profit,13.74,13.284780479501933,49,442,693812.0,0.2711179689694272,9.020408163265307
pdptw,lrc103,labeling-profit,3600.0,3492.1158571741544,4390,5031,113998328.0,0.7954705824998074,1.1460136674259682
pdptw,lrc104,labeling-profit,3600.0,3581.7784881787375,86,791,101028090.0,41.64858707184578,9.19767441860465
pdptw,lrc105,labeling-profit,3.28,2.9637896101921797,34,317,100855.0,0.08717028265271116,9.323529411764707
pdptw,lrc106,labeling-profit,6.09,5.699144601821899,45,440,255319.0,0.12664765781826443,9.777777777777779
pdptw,lrc107,labeling-profit,3600.0,3344.921578661073,8280,6293,125092508.0,0.4039760360701779,0.760024154589372
pdptw,lrc108,labeling-profit,3600.0,3552.1199905034155,903,2162,111810446.0,3.933687697124491,2.3942414174972315
pdptw,lrc201,labeling-profit,3600.0,3611.5634285192937,5,272,67384984.0,722.3126857038587,54.4


==> pricing_results/pdptw_mip.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pdptw,lc101,mip,54.05,53.753448906354606,76,397,,0.7072822224520343,5.223684210526316
pdptw,lc102,mip,3600.0,3601.624193618074,1,0,,3601.624193618074,0.0
pdptw,lc103,mip,3600.0,3601.7701296480373,1,0,,3601.7701296480373,0.0
pdptw,lc104,mip,3600.0,3601.9886914575472,1,0,,3601.9886914575472,0.0
pdptw,lc105,mip,3600.0,3599.760535313748,44,316,,81.81273943894881,7.181818181818182
pdptw,lc106,mip,3600.0,3601.528221670538,1,6,,3601.528221670538,6.0
pdptw,lc107,mip,3600.0,3601.596969090402,1,10,,3601.596969090402,10.0
pdptw,lc108,mip,3600.0,3601.70101998467,1,0,,3601.70101998467,0.0
pdptw,lc109,mip,3600.0,3601.825566112995,1,0,,3601.825566112995,0.0
pdptw,lc201,mip,3600.0,3601.486365816556,1,10,,3601.486365816556,10.0
pdptw,lc202,mip,3600.0,3601.7034654980525,1,0,,3601.7034654980525,0.0
pdptw,lc203,mip,3600.0,3601.7782751824707,1,0,,3601.7782751824707,0.0
pdptw,lc204,mip,3600.0,3601.9451462728903,1,0,,3601.9451462728903,0.0
pdptw,lc205,mip,3600.0,3601.517344028689,1,0,,3601.517344028689,0.0
pdptw,lc206,mip,3600.0,3601.670011639595,1,0,,3601.670011639595,0.0
pdptw,lc207,mip,3600.0,3601.673949997872,1,0,,3601.673949997872,0.0
pdptw,lc208,mip,3600.0,3601.682872287929,1,0,,3601.682872287929,0.0
pdptw,lr101,mip,6.71,6.557110622525215,51,97,,0.12857079652010225,1.9019607843137254
pdptw,lr102,mip,3600.0,3601.554357354529,1,10,,3601.554357354529,10.0
pdptw,lr103,mip,3600.0,3601.680012308061,1,7,,3601.680012308061,7.0
pdptw,lr104,mip,3600.0,3601.786569222808,1,0,,3601.786569222808,0.0
pdptw,lr105,mip,157.29,157.09521870873868,42,202,,3.740362350208064,4.809523809523809
pdptw,lr106,mip,3600.0,3601.490099934861,1,10,,3601.490099934861,10.0
pdptw,lr107,mip,3600.0,3601.6793372547254,1,0,,3601.6793372547254,0.0
pdptw,lr108,mip,3600.0,3601.8160918541253,1,0,,3601.8160918541253,0.0
pdptw,lr109,mip,3600.0,3601.6058693677187,1,10,,3601.6058693677187,10.0
pdptw,lr110,mip,3600.0,3601.749619458802,1,0,,3601.749619458802,0.0
pdptw,lr111,mip,3600.0,3601.7663640119135,1,0,,3601.7663640119135,0.0
pdptw,lr112,mip,3600.0,3602.0001673148945,1,0,,3602.0001673148945,0.0
pdptw,lr201,mip,3600.0,3601.56570708286,1,0,,3601.56570708286,0.0
pdptw,lr202,mip,3600.0,3601.7395993610844,1,0,,3601.7395993610844,0.0
pdptw,lr203,mip,3600.0,3601.8492226675153,1,0,,3601.8492226675153,0.0
pdptw,lr204,mip,3600.0,3601.9183494001627,1,0,,3601.9183494001627,0.0
pdptw,lr205,mip,3600.0,3601.7789244446903,1,0,,3601.7789244446903,0.0
pdptw,lr206,mip,3600.0,3601.8212037105113,1,0,,3601.8212037105113,0.0
pdptw,lr207,mip,3600.0,3601.915126604028,1,0,,3601.915126604028,0.0
pdptw,lr208,mip,3600.0,3601.9581457329914,1,0,,3601.9581457329914,0.0
pdptw,lr209,mip,3600.0,3601.835001118481,1,0,,3601.835001118481,0.0
pdptw,lr210,mip,3600.0,3601.8081230642274,1,0,,3601.8081230642274,0.0
pdptw,lr211,mip,3600.0,3601.928989672102,1,0,,3601.928989672102,0.0
pdptw,lrc101,mip,97.15,96.99886665772647,36,169,,2.6944129627146243,4.694444444444445
pdptw,lrc102,mip,3600.0,3601.5455786976963,1,10,,3601.5455786976963,10.0
pdptw,lrc103,mip,3600.0,3601.7131928680465,1,4,,3601.7131928680465,4.0
pdptw,lrc104,mip,3600.0,3601.838471794501,1,0,,3601.838471794501,0.0
pdptw,lrc105,mip,3600.0,3601.4832334266976,1,10,,3601.4832334266976,10.0
pdptw,lrc106,mip,3600.0,3601.4843461681157,1,10,,3601.4843461681157,10.0
pdptw,lrc107,mip,3600.0,3601.7554504666477,1,0,,3601.7554504666477,0.0
pdptw,lrc108,mip,3600.0,3601.8504425548017,1,0,,3601.8504425548017,0.0
pdptw,lrc201,mip,3600.0,3601.581614078954,1,0,,3601.581614078954,0.0
pdptw,lrc202,mip,3600.0,3601.725331726484,1,0,,3601.725331726484,0.0
pdptw,lrc203,mip,3600.0,3601.849417652935,1,0,,3601.849417652935,0.0
pdptw,lrc204,mip,3600.0,3601.936547686346,1,0,,3601.936547686346,0.0
pdptw,lrc205,mip,3600.0,3601.7155158892274,1,0,,3601.7155158892274,0.0
pdptw,lrc206,mip,3600.0,3601.749733807519,1,0,,3601.749733807519,0.0
pdptw,lrc207,mip,3600.0,3601.8247187482193,1,0,,3601.8247187482193,0.0
pdptw,lrc208,mip,3600.0,3601.954501961358,1,0,,3601.954501961358,0.0


==> pricing_results/pmwc_caasdy-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,caasdy-knapsack,2.6,2.531855136156082,128,127,84825.0,0.019780118251219392,0.9921875
pmwc,n20_m3_p10_20_w10_20_seed42_id1,caasdy-knapsack,2.42,2.3732688454911113,117,117,92433.0,0.020284349106761634,1.0
pmwc,n20_m3_p10_20_w10_20_seed42_id2,caasdy-knapsack,4.01,3.777977254241705,139,136,117202.0,0.027179692476559027,0.9784172661870504
pmwc,n20_m3_p10_20_w10_20_seed42_id3,caasdy-knapsack,3.46,3.2491185571998358,121,120,94411.0,0.02685221948099038,0.9917355371900827
pmwc,n20_m3_p10_20_w10_20_seed42_id4,caasdy-knapsack,2.62,2.5476724011823535,118,117,101175.0,0.021590444077816556,0.9915254237288136
pmwc,n20_m3_p1_100_w1_100_seed42_id0,caasdy-knapsack,4.62,4.263532787561417,122,121,333469.0,0.03494699006197882,0.9918032786885246
pmwc,n20_m3_p1_100_w1_100_seed42_id1,caasdy-knapsack,3.89,3.6441394733265042,122,121,223027.0,0.029869995683004132,0.9918032786885246
pmwc,n20_m3_p1_100_w1_100_seed42_id2,caasdy-knapsack,3.73,3.6326680136844516,131,130,259560.0,0.02773029018079734,0.9923664122137404
pmwc,n20_m3_p1_100_w1_100_seed42_id3,caasdy-knapsack,3.24,3.1208002557978034,120,119,311392.0,0.02600666879831503,0.9916666666666667
pmwc,n20_m3_p1_100_w1_100_seed42_id4,caasdy-knapsack,4.77,4.468867653049529,132,131,299184.0,0.03385505797764794,0.9924242424242424
pmwc,n20_m3_p1_10_w10_100_seed42_id0,caasdy-knapsack,3.15,2.9524016147479415,113,112,42716.0,0.026127447918123377,0.9911504424778761
pmwc,n20_m3_p1_10_w10_100_seed42_id1,caasdy-knapsack,3.81,3.5658142883330584,142,138,44503.0,0.025111368227697595,0.971830985915493
pmwc,n20_m3_p1_10_w10_100_seed42_id2,caasdy-knapsack,2.31,2.275290905497968,109,108,32893.0,0.02087422849080705,0.9908256880733946
pmwc,n20_m3_p1_10_w10_100_seed42_id3,caasdy-knapsack,2.44,2.3967878678813577,122,121,44896.0,0.019645802195748834,0.9918032786885246
pmwc,n20_m3_p1_10_w10_100_seed42_id4,caasdy-knapsack,2.43,2.388149487785995,116,115,48868.0,0.020587495584362025,0.9913793103448276
pmwc,n20_m4_p10_20_w10_20_seed42_id0,caasdy-knapsack,2.23,2.172799926251173,110,109,78407.0,0.01975272660228339,0.990909090909091
pmwc,n20_m4_p10_20_w10_20_seed42_id1,caasdy-knapsack,3.4,3.134676911868155,115,111,68561.0,0.027258060103201347,0.9652173913043478
pmwc,n20_m4_p10_20_w10_20_seed42_id2,caasdy-knapsack,2.51,2.4629123331978917,117,116,89935.0,0.021050532762375142,0.9914529914529915
pmwc,n20_m4_p10_20_w10_20_seed42_id3,caasdy-knapsack,2.38,2.3167574517428875,108,105,77397.0,0.021451457886508218,0.9722222222222222
pmwc,n20_m4_p10_20_w10_20_seed42_id4,caasdy-knapsack,2.32,2.2632566830143332,97,96,63864.0,0.023332543123859104,0.9896907216494846
pmwc,n20_m4_p1_100_w1_100_seed42_id0,caasdy-knapsack,3.82,3.5509092239663005,112,111,226619.0,0.03170454664255625,0.9910714285714286
pmwc,n20_m4_p1_100_w1_100_seed42_id1,caasdy-knapsack,3.9,3.653428359888494,119,118,213671.0,0.03070107865452516,0.9915966386554622
pmwc,n20_m4_p1_100_w1_100_seed42_id2,caasdy-knapsack,2.84,2.7790261721238494,120,119,180931.0,0.02315855143436541,0.9916666666666667
pmwc,n20_m4_p1_100_w1_100_seed42_id3,caasdy-knapsack,3.74,3.481593396514654,108,107,249526.0,0.03223697589365421,0.9907407407407407
pmwc,n20_m4_p1_100_w1_100_seed42_id4,caasdy-knapsack,2.85,2.766759492456913,115,114,219789.0,0.024058778195277505,0.991304347826087
pmwc,n20_m4_p1_10_w10_100_seed42_id0,caasdy-knapsack,2.27,2.2317778980359435,114,113,33831.0,0.019576999105578453,0.9912280701754386
pmwc,n20_m4_p1_10_w10_100_seed42_id1,caasdy-knapsack,2.48,2.400620390661061,115,114,38606.0,0.020874959918791833,0.991304347826087
pmwc,n20_m4_p1_10_w10_100_seed42_id2,caasdy-knapsack,2.34,2.3059859024360776,100,99,30683.0,0.023059859024360776,0.99
pmwc,n20_m4_p1_10_w10_100_seed42_id3,caasdy-knapsack,2.76,2.566833859309554,94,93,28607.0,0.02730674318414419,0.9893617021276596
pmwc,n20_m4_p1_10_w10_100_seed42_id4,caasdy-knapsack,2.83,2.635074288584292,98,97,33366.0,0.026888513148819307,0.9897959183673469
pmwc,n20_m5_p10_20_w10_20_seed42_id0,caasdy-knapsack,1.95,1.8947851406410336,89,88,50244.0,0.02128972068135993,0.9887640449438202
pmwc,n20_m5_p10_20_w10_20_seed42_id1,caasdy-knapsack,2.94,2.7414625948294997,102,101,54172.0,0.026877084263034312,0.9901960784313726
pmwc,n20_m5_p10_20_w10_20_seed42_id2,caasdy-knapsack,1.89,1.8410857496783137,93,91,50157.0,0.019796620964282943,0.978494623655914
pmwc,n20_m5_p10_20_w10_20_seed42_id3,caasdy-knapsack,2.08,2.0451409639790654,101,100,60308.0,0.02024892043543629,0.9900990099009901
pmwc,n20_m5_p10_20_w10_20_seed42_id4,caasdy-knapsack,2.77,2.58499585557729,94,93,53295.0,0.027499955910396702,0.9893617021276596
pmwc,n20_m5_p1_100_w1_100_seed42_id0,caasdy-knapsack,3.53,3.306521948426962,111,110,167039.0,0.02978848602186452,0.990990990990991
pmwc,n20_m5_p1_100_w1_100_seed42_id1,caasdy-knapsack,2.42,2.3737162640318274,95,94,163541.0,0.02498648698980871,0.9894736842105263
pmwc,n20_m5_p1_100_w1_100_seed42_id2,caasdy-knapsack,2.58,2.5284072076901793,102,101,169856.0,0.024788305957746858,0.9901960784313726
pmwc,n20_m5_p1_100_w1_100_seed42_id3,caasdy-knapsack,3.77,3.535560555756092,111,110,198058.0,0.03185189689870353,0.990990990990991
pmwc,n20_m5_p1_100_w1_100_seed42_id4,caasdy-knapsack,2.33,2.2763117123395205,107,106,137804.0,0.02127394123681795,0.9906542056074766
pmwc,n20_m5_p1_10_w10_100_seed42_id0,caasdy-knapsack,2.81,2.622839642688632,96,95,21560.0,0.027321246278006583,0.9895833333333334
pmwc,n20_m5_p1_10_w10_100_seed42_id1,caasdy-knapsack,2.0,1.9708904372528195,99,98,24217.0,0.019907984214674945,0.98989898989899
pmwc,n20_m5_p1_10_w10_100_seed42_id2,caasdy-knapsack,1.66,1.6360112614929676,85,84,25632.0,0.019247191311681972,0.9882352941176471
pmwc,n20_m5_p1_10_w10_100_seed42_id3,caasdy-knapsack,2.16,2.0866810074076056,106,105,27513.0,0.019685669881203828,0.9905660377358491
pmwc,n20_m5_p1_10_w10_100_seed42_id4,caasdy-knapsack,1.89,1.8622002452611923,94,93,27985.0,0.01981064090703396,0.9893617021276596
pmwc,n30_m3_p10_20_w10_20_seed42_id0,caasdy-knapsack,9.54,9.106276449747384,362,358,675997.0,0.025155459805932,0.988950276243094
pmwc,n30_m3_p10_20_w10_20_seed42_id1,caasdy-knapsack,9.68,9.093223247677088,301,299,613809.0,0.030210044012216237,0.9933554817275747
pmwc,n30_m3_p10_20_w10_20_seed42_id2,caasdy-knapsack,10.14,9.519801731221378,333,331,721113.0,0.028587993186850985,0.993993993993994
pmwc,n30_m3_p10_20_w10_20_seed42_id3,caasdy-knapsack,11.19,10.526409468613565,374,370,810497.0,0.028145479862603115,0.9893048128342246
pmwc,n30_m3_p10_20_w10_20_seed42_id4,caasdy-knapsack,8.41,8.007423436269164,360,356,834436.0,0.022242842878525456,0.9888888888888889
pmwc,n30_m3_p1_100_w1_100_seed42_id0,caasdy-knapsack,9.66,9.01163296494633,309,309,1555647.0,0.02916386072798165,1.0
pmwc,n30_m3_p1_100_w1_100_seed42_id1,caasdy-knapsack,11.8,10.864660919643939,285,285,1830488.0,0.038121617261908554,1.0
pmwc,n30_m3_p1_100_w1_100_seed42_id2,caasdy-knapsack,9.65,8.947016281075776,273,272,1726596.0,0.032772953410533975,0.9963369963369964
pmwc,n30_m3_p1_100_w1_100_seed42_id3,caasdy-knapsack,12.72,11.754315653815866,280,279,2037307.0,0.041979698763628094,0.9964285714285714
pmwc,n30_m3_p1_100_w1_100_seed42_id4,caasdy-knapsack,12.1,11.101106124930084,281,280,2067865.0,0.03950571574708215,0.99644128113879
pmwc,n30_m3_p1_10_w10_100_seed42_id0,caasdy-knapsack,5.27,5.101060743443668,243,242,174252.0,0.020992019520344313,0.9958847736625515
pmwc,n30_m3_p1_10_w10_100_seed42_id1,caasdy-knapsack,7.4,6.9959446750581264,288,284,265527.0,0.02429147456617405,0.9861111111111112
pmwc,n30_m3_p1_10_w10_100_seed42_id2,caasdy-knapsack,5.12,4.921867911703885,230,229,180953.0,0.021399425703060367,0.9956521739130435
pmwc,n30_m3_p1_10_w10_100_seed42_id3,caasdy-knapsack,7.27,6.907710515893996,272,272,251832.0,0.025395994543727925,1.0
pmwc,n30_m3_p1_10_w10_100_seed42_id4,caasdy-knapsack,6.65,6.403341152705252,305,304,249726.0,0.020994561156410664,0.9967213114754099
pmwc,n30_m4_p10_20_w10_20_seed42_id0,caasdy-knapsack,7.57,7.192031031474471,297,293,527794.0,0.024215592698567243,0.9865319865319865
pmwc,n30_m4_p10_20_w10_20_seed42_id1,caasdy-knapsack,7.52,7.200604687444866,295,291,524885.0,0.024408829448965646,0.9864406779661017
pmwc,n30_m4_p10_20_w10_20_seed42_id2,caasdy-knapsack,5.86,5.520421004854143,202,201,338604.0,0.02732881685571358,0.995049504950495
pmwc,n30_m4_p10_20_w10_20_seed42_id3,caasdy-knapsack,6.51,6.248780341818929,249,245,408432.0,0.02509550338079891,0.9839357429718876
pmwc,n30_m4_p10_20_w10_20_seed42_id4,caasdy-knapsack,6.84,6.58713648468256,262,260,459495.0,0.025141742307948703,0.9923664122137404
pmwc,n30_m4_p1_100_w1_100_seed42_id0,caasdy-knapsack,9.42,8.82427354156971,275,274,1174314.0,0.03208826742388985,0.9963636363636363
pmwc,n30_m4_p1_100_w1_100_seed42_id1,caasdy-knapsack,13.15,12.15434267371893,307,303,1665865.0,0.03959069274827013,0.9869706840390879
pmwc,n30_m4_p1_100_w1_100_seed42_id2,caasdy-knapsack,11.64,10.664183116517961,266,263,1440150.0,0.04009091397187203,0.9887218045112782
pmwc,n30_m4_p1_100_w1_100_seed42_id3,caasdy-knapsack,9.56,8.91781395766884,233,232,1443080.0,0.038273879646647385,0.9957081545064378
pmwc,n30_m4_p1_100_w1_100_seed42_id4,caasdy-knapsack,13.01,12.212905167602003,355,350,1673664.0,0.03440254976789296,0.9859154929577465
pmwc,n30_m4_p1_10_w10_100_seed42_id0,caasdy-knapsack,6.59,6.244575831107795,243,241,174067.0,0.025697842926369528,0.9917695473251029
pmwc,n30_m4_p1_10_w10_100_seed42_id1,caasdy-knapsack,5.81,5.5340128056705,219,218,112970.0,0.025269464866075342,0.9954337899543378
pmwc,n30_m4_p1_10_w10_100_seed42_id2,caasdy-knapsack,5.03,4.898046805523336,224,223,136497.0,0.021866280381800607,0.9955357142857143
pmwc,n30_m4_p1_10_w10_100_seed42_id3,caasdy-knapsack,5.06,4.900238145142794,237,236,146792.0,0.0206761103170582,0.9957805907172996
pmwc,n30_m4_p1_10_w10_100_seed42_id4,caasdy-knapsack,11.22,10.81514426972717,473,448,361180.0,0.02286499845608281,0.9471458773784355
pmwc,n30_m5_p10_20_w10_20_seed42_id0,caasdy-knapsack,6.73,6.456693870015442,269,259,417563.0,0.02400257944243659,0.9628252788104089
pmwc,n30_m5_p10_20_w10_20_seed42_id1,caasdy-knapsack,4.7,4.544882318004966,189,186,252567.0,0.024046996391560667,0.9841269841269841
pmwc,n30_m5_p10_20_w10_20_seed42_id2,caasdy-knapsack,4.71,4.5591869642958045,190,189,274748.0,0.02399572086471476,0.9947368421052631
pmwc,n30_m5_p10_20_w10_20_seed42_id3,caasdy-knapsack,6.12,5.761801321990788,214,211,296452.0,0.02692430524294761,0.985981308411215
pmwc,n30_m5_p10_20_w10_20_seed42_id4,caasdy-knapsack,4.72,4.564461205154657,194,190,296722.0,0.023528150542034318,0.979381443298969
pmwc,n30_m5_p1_100_w1_100_seed42_id0,caasdy-knapsack,9.07,8.436730150133371,216,215,967890.0,0.039058935880247087,0.9953703703703703
pmwc,n30_m5_p1_100_w1_100_seed42_id1,caasdy-knapsack,9.23,8.64552141353488,283,281,1211517.0,0.0305495456308653,0.9929328621908127
pmwc,n30_m5_p1_100_w1_100_seed42_id2,caasdy-knapsack,8.29,7.800216074101627,233,232,1049486.0,0.033477322206444754,0.9957081545064378
pmwc,n30_m5_p1_100_w1_100_seed42_id3,caasdy-knapsack,7.75,7.3222267255187035,221,220,986436.0,0.033132247626781464,0.995475113122172
pmwc,n30_m5_p1_100_w1_100_seed42_id4,caasdy-knapsack,8.43,7.979009506292641,257,253,927082.0,0.03104672959646942,0.9844357976653697
pmwc,n30_m5_p1_10_w10_100_seed42_id0,caasdy-knapsack,7.18,6.858098932541907,302,294,238437.0,0.022708936862721546,0.9735099337748344
pmwc,n30_m5_p1_10_w10_100_seed42_id1,caasdy-knapsack,4.19,4.079164952971041,210,209,128419.0,0.019424595014147814,0.9952380952380953
pmwc,n30_m5_p1_10_w10_100_seed42_id2,caasdy-knapsack,4.32,4.225746225565672,192,191,132161.0,0.02200909492482121,0.9947916666666666
pmwc,n30_m5_p1_10_w10_100_seed42_id3,caasdy-knapsack,4.3,4.16682892665267,199,197,133416.0,0.02093883882740035,0.9899497487437185
pmwc,n30_m5_p1_10_w10_100_seed42_id4,caasdy-knapsack,5.84,5.532136982306838,210,209,144397.0,0.02634350943955637,0.9952380952380953
pmwc,n40_m3_p10_20_w10_20_seed42_id0,caasdy-knapsack,13.7,12.748559257946908,435,435,1503234.0,0.029307032776889445,1.0
pmwc,n40_m3_p10_20_w10_20_seed42_id1,caasdy-knapsack,23.21,21.433672219514847,703,694,2656552.0,0.03048886517711927,0.9871977240398293
pmwc,n40_m3_p10_20_w10_20_seed42_id2,caasdy-knapsack,17.95,16.49392106384039,568,565,2238804.0,0.029038593422254205,0.9947183098591549
pmwc,n40_m3_p10_20_w10_20_seed42_id3,caasdy-knapsack,30.32,27.751783998683095,888,882,3264780.0,0.031252009007526005,0.9932432432432432
pmwc,n40_m3_p10_20_w10_20_seed42_id4,caasdy-knapsack,29.68,27.180783034302294,834,822,3273616.0,0.03259086694760467,0.9856115107913669
pmwc,n40_m3_p1_100_w1_100_seed42_id0,caasdy-knapsack,26.74,23.909005706198514,533,532,6821129.0,0.04485742158761447,0.99812382739212
pmwc,n40_m3_p1_100_w1_100_seed42_id1,caasdy-knapsack,25.61,22.886799675412476,543,542,6787511.0,0.042148802348825926,0.998158379373849
pmwc,n40_m3_p1_100_w1_100_seed42_id2,caasdy-knapsack,36.27,31.668208103626966,522,521,6458048.0,0.06066706533261871,0.9980842911877394
pmwc,n40_m3_p1_100_w1_100_seed42_id3,caasdy-knapsack,31.93,28.120514066889882,525,524,5775712.0,0.053562883936933106,0.9980952380952381
pmwc,n40_m3_p1_100_w1_100_seed42_id4,caasdy-knapsack,23.32,20.957089248113334,509,509,5392396.0,0.041173063355821875,1.0
pmwc,n40_m3_p1_10_w10_100_seed42_id0,caasdy-knapsack,21.33,19.98890410643071,835,830,1393520.0,0.02393880731309067,0.9940119760479041
pmwc,n40_m3_p1_10_w10_100_seed42_id1,caasdy-knapsack,10.12,9.436619601212442,479,477,605866.0,0.01970066722591324,0.9958246346555324
pmwc,n40_m3_p1_10_w10_100_seed42_id2,caasdy-knapsack,15.27,14.26142021175474,586,584,1015785.0,0.024336894559308427,0.9965870307167235
pmwc,n40_m3_p1_10_w10_100_seed42_id3,caasdy-knapsack,13.8,12.843219720758498,509,507,580189.0,0.025232258783415517,0.9960707269155207
pmwc,n40_m3_p1_10_w10_100_seed42_id4,caasdy-knapsack,13.86,13.018815966323018,545,543,620841.0,0.023887735718023887,0.9963302752293578
pmwc,n40_m4_p10_20_w10_20_seed42_id0,caasdy-knapsack,21.42,19.968761363066733,674,656,2229616.0,0.02962724237843729,0.973293768545994
pmwc,n40_m4_p10_20_w10_20_seed42_id1,caasdy-knapsack,20.84,19.37533764075488,683,670,2216278.0,0.028367990689245795,0.9809663250366032
pmwc,n40_m4_p10_20_w10_20_seed42_id2,caasdy-knapsack,21.34,19.995190983638167,678,666,2258167.0,0.029491432129259833,0.9823008849557522
pmwc,n40_m4_p10_20_w10_20_seed42_id3,caasdy-knapsack,22.37,20.645990398712456,671,659,2285969.0,0.03076898718138965,0.9821162444113264
pmwc,n40_m4_p10_20_w10_20_seed42_id4,caasdy-knapsack,21.3,19.850483149290085,687,675,2169250.0,0.028894444176550342,0.982532751091703
pmwc,n40_m4_p1_100_w1_100_seed42_id0,caasdy-knapsack,25.5,22.681899655610323,431,430,4204887.0,0.05262621729839982,0.9976798143851509
pmwc,n40_m4_p1_100_w1_100_seed42_id1,caasdy-knapsack,22.66,20.46879419591278,457,457,5211684.0,0.04478948401731461,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id2,caasdy-knapsack,25.7,22.92632352747023,421,421,4677839.0,0.05445682548092692,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id3,caasdy-knapsack,20.14,18.25460707116872,485,482,4427277.0,0.037638365095193235,0.9938144329896907
pmwc,n40_m4_p1_100_w1_100_seed42_id4,caasdy-knapsack,19.81,17.992637554183602,436,435,3529334.0,0.04126751732610918,0.9977064220183486
pmwc,n40_m4_p1_10_w10_100_seed42_id0,caasdy-knapsack,13.9,13.005448351614177,513,506,651584.0,0.025351751172737188,0.98635477582846
pmwc,n40_m4_p1_10_w10_100_seed42_id1,caasdy-knapsack,11.02,10.402648698538542,411,410,463752.0,0.025310580775032947,0.9975669099756691
pmwc,n40_m4_p1_10_w10_100_seed42_id2,caasdy-knapsack,9.34,8.799851111136377,444,442,595387.0,0.019819484484541388,0.9954954954954955
pmwc,n40_m4_p1_10_w10_100_seed42_id3,caasdy-knapsack,11.29,10.694820187985897,440,436,552616.0,0.024306409518149767,0.990909090909091
pmwc,n40_m4_p1_10_w10_100_seed42_id4,caasdy-knapsack,10.85,10.252919856458902,445,443,519755.0,0.023040269340357085,0.9955056179775281
pmwc,n40_m5_p10_20_w10_20_seed42_id0,caasdy-knapsack,19.45,18.063247707672417,626,610,1741236.0,0.02885502828701664,0.9744408945686901
pmwc,n40_m5_p10_20_w10_20_seed42_id1,caasdy-knapsack,15.54,14.542580471374094,557,538,1606744.0,0.026108762067098914,0.9658886894075404
pmwc,n40_m5_p10_20_w10_20_seed42_id2,caasdy-knapsack,12.85,12.04268308263272,582,567,1518054.0,0.020691895330984054,0.9742268041237113
pmwc,n40_m5_p10_20_w10_20_seed42_id3,caasdy-knapsack,14.96,14.022092840634286,507,490,1419151.0,0.027656987851349676,0.9664694280078896
pmwc,n40_m5_p10_20_w10_20_seed42_id4,caasdy-knapsack,13.72,12.789957557804883,418,410,1243635.0,0.030597984588049958,0.9808612440191388
pmwc,n40_m5_p1_100_w1_100_seed42_id0,caasdy-knapsack,17.89,16.273110502399504,414,412,3846324.0,0.039307030199032617,0.9951690821256038
pmwc,n40_m5_p1_100_w1_100_seed42_id1,caasdy-knapsack,19.29,17.469967521727085,404,403,3589134.0,0.043242493865661105,0.9975247524752475
pmwc,n40_m5_p1_100_w1_100_seed42_id2,caasdy-knapsack,22.39,20.20729570183903,395,394,3563949.0,0.05115771063756716,0.9974683544303797
pmwc,n40_m5_p1_100_w1_100_seed42_id3,caasdy-knapsack,31.01,28.167776140384376,718,697,7065735.0,0.03923088598939328,0.9707520891364902
pmwc,n40_m5_p1_100_w1_100_seed42_id4,caasdy-knapsack,20.22,18.34949113149196,384,383,3066940.0,0.047785133154926974,0.9973958333333334
pmwc,n40_m5_p1_10_w10_100_seed42_id0,caasdy-knapsack,7.76,7.455558720976114,330,329,317398.0,0.022592602184776104,0.996969696969697
pmwc,n40_m5_p1_10_w10_100_seed42_id1,caasdy-knapsack,8.77,8.234246460720897,311,309,301488.0,0.02647667672257523,0.9935691318327974
pmwc,n40_m5_p1_10_w10_100_seed42_id2,caasdy-knapsack,9.8,9.328866840340197,380,378,432927.0,0.024549649579842625,0.9947368421052631
pmwc,n40_m5_p1_10_w10_100_seed42_id3,caasdy-knapsack,9.64,9.143112265504897,469,461,600009.0,0.019494908881673552,0.9829424307036247
pmwc,n40_m5_p1_10_w10_100_seed42_id4,caasdy-knapsack,8.35,7.908643040806055,359,355,330568.0,0.02202964635322021,0.9888579387186629
pmwc,n50_m3_p10_20_w10_20_seed42_id0,caasdy-knapsack,79.67,69.84976290445775,2474,2457,13471961.0,0.028233533914493836,0.9931285367825384
pmwc,n50_m3_p10_20_w10_20_seed42_id1,caasdy-knapsack,128.39,109.59718657750636,4854,4766,28595896.0,0.02257873641893415,0.9818706221672847
pmwc,n50_m3_p10_20_w10_20_seed42_id2,caasdy-knapsack,79.55,69.27151000313461,2670,2649,15752547.0,0.02594438576896427,0.9921348314606742
pmwc,n50_m3_p10_20_w10_20_seed42_id3,caasdy-knapsack,65.17,57.352899350225925,1795,1775,10609416.0,0.03195147596112865,0.9888579387186629
pmwc,n50_m3_p10_20_w10_20_seed42_id4,caasdy-knapsack,79.06,69.03425260353833,2197,2183,13512368.0,0.03142205398431422,0.9936276741010469
pmwc,n50_m3_p1_100_w1_100_seed42_id0,caasdy-knapsack,70.08,60.18847663421184,933,933,17369363.0,0.06451069306989479,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id1,caasdy-knapsack,64.13,55.34055694844574,843,843,16867873.0,0.06564716126743267,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id2,caasdy-knapsack,70.39,60.56955422833562,814,814,18121585.0,0.07440977177928208,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id3,caasdy-knapsack,51.44,45.359231224283576,929,929,14953556.0,0.04882586784099416,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id4,caasdy-knapsack,82.53,70.53675656113774,978,978,20488938.0,0.0721234729663985,1.0
pmwc,n50_m3_p1_10_w10_100_seed42_id0,caasdy-knapsack,33.0,29.48698991164565,1089,1086,2659448.0,0.02707712572235597,0.9972451790633609
pmwc,n50_m3_p1_10_w10_100_seed42_id1,caasdy-knapsack,49.48,44.090417267754674,1691,1686,3583522.0,0.026073576148879167,0.997043169722058
pmwc,n50_m3_p1_10_w10_100_seed42_id2,caasdy-knapsack,21.13,19.029446486383677,790,788,1856578.0,0.024087906944789465,0.9974683544303797
pmwc,n50_m3_p1_10_w10_100_seed42_id3,caasdy-knapsack,24.04,21.405392039567232,899,897,1936558.0,0.023810224738117055,0.9977753058954394
pmwc,n50_m3_p1_10_w10_100_seed42_id4,caasdy-knapsack,27.46,24.659286929294467,923,919,1793175.0,0.026716453877892163,0.9956663055254604
pmwc,n50_m4_p10_20_w10_20_seed42_id0,caasdy-knapsack,30.49,27.440691903233528,764,754,4168513.0,0.03591713599899676,0.9869109947643979
pmwc,n50_m4_p10_20_w10_20_seed42_id1,caasdy-knapsack,93.15,81.90745218936354,3011,2923,15792498.0,0.027202740680625552,0.9707738292925938
pmwc,n50_m4_p10_20_w10_20_seed42_id2,caasdy-knapsack,57.05,51.31414023414254,1543,1524,8088843.0,0.03325608569937948,0.9876863253402463
pmwc,n50_m4_p10_20_w10_20_seed42_id3,caasdy-knapsack,61.74,55.091507765464485,1940,1905,9452492.0,0.02839768441518788,0.9819587628865979
pmwc,n50_m4_p10_20_w10_20_seed42_id4,caasdy-knapsack,65.12,58.37405863124877,1966,1942,9782576.0,0.029691789741225216,0.987792472024415
pmwc,n50_m4_p1_100_w1_100_seed42_id0,caasdy-knapsack,45.11,39.390795301645994,685,684,12026279.0,0.05750481065933722,0.9985401459854014
pmwc,n50_m4_p1_100_w1_100_seed42_id1,caasdy-knapsack,39.78,35.452591145411134,747,747,11033234.0,0.04745996137270567,1.0
pmwc,n50_m4_p1_100_w1_100_seed42_id2,caasdy-knapsack,47.1,41.023206618614495,721,718,10053353.0,0.05689765134343203,0.9958391123439667
pmwc,n50_m4_p1_100_w1_100_seed42_id3,caasdy-knapsack,53.35,46.13534077722579,652,651,10532404.0,0.07075972511844447,0.9984662576687117
pmwc,n50_m4_p1_100_w1_100_seed42_id4,caasdy-knapsack,45.29,39.80160775594413,711,709,12392313.0,0.055979757743943925,0.9971870604781997
pmwc,n50_m4_p1_10_w10_100_seed42_id0,caasdy-knapsack,19.27,17.685165407136083,667,664,1335861.0,0.026514490865271488,0.9955022488755623
pmwc,n50_m4_p1_10_w10_100_seed42_id1,caasdy-knapsack,25.21,23.04043917823583,965,958,2326114.0,0.023876102775373918,0.9927461139896373
pmwc,n50_m4_p1_10_w10_100_seed42_id2,caasdy-knapsack,25.07,23.055685634724796,887,882,1600902.0,0.02599288121164013,0.9943630214205186
pmwc,n50_m4_p1_10_w10_100_seed42_id3,caasdy-knapsack,19.51,17.738144882023335,930,924,1851461.0,0.019073274066691757,0.9935483870967742
pmwc,n50_m4_p1_10_w10_100_seed42_id4,caasdy-knapsack,20.23,18.401684599928558,663,661,1238668.0,0.027755180392049106,0.9969834087481146
pmwc,n50_m5_p10_20_w10_20_seed42_id0,caasdy-knapsack,38.34,34.742212801240385,1069,1037,4642013.0,0.032499731338859104,0.9700654817586529
pmwc,n50_m5_p10_20_w10_20_seed42_id1,caasdy-knapsack,49.33,44.5835790829733,1378,1326,5623145.0,0.0323538309745815,0.9622641509433962
pmwc,n50_m5_p10_20_w10_20_seed42_id2,caasdy-knapsack,34.32,31.30057738441974,996,976,4063355.0,0.03142628251447765,0.9799196787148594
pmwc,n50_m5_p10_20_w10_20_seed42_id3,caasdy-knapsack,48.67,44.11730521917343,1387,1351,5969887.0,0.03180771825463117,0.9740447007930786
pmwc,n50_m5_p10_20_w10_20_seed42_id4,caasdy-knapsack,50.86,46.17946813907474,1366,1343,6732061.0,0.0338063456362187,0.9831625183016105
pmwc,n50_m5_p1_100_w1_100_seed42_id0,caasdy-knapsack,52.24,45.040245975367725,641,641,10126708.0,0.07026559434534746,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id1,caasdy-knapsack,40.41,35.65076729469001,625,625,8463094.0,0.05704122767150402,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id2,caasdy-knapsack,32.63,28.681665270589292,543,543,7356318.0,0.052820746354676415,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id3,caasdy-knapsack,32.68,29.033173714764416,540,539,8817359.0,0.053765136508822996,0.9981481481481481
pmwc,n50_m5_p1_100_w1_100_seed42_id4,caasdy-knapsack,48.57,42.35371638741344,607,606,9332809.0,0.06977548004516218,0.9983525535420099
pmwc,n50_m5_p1_10_w10_100_seed42_id0,caasdy-knapsack,13.71,12.671839313581586,613,607,986589.0,0.020671842273379423,0.9902120717781403
pmwc,n50_m5_p1_10_w10_100_seed42_id1,caasdy-knapsack,25.07,23.116536853834987,895,882,1671434.0,0.025828532797580992,0.9854748603351955
pmwc,n50_m5_p1_10_w10_100_seed42_id2,caasdy-knapsack,15.4,14.1966224424541,551,549,777122.0,0.025765194995379492,0.9963702359346642
pmwc,n50_m5_p1_10_w10_100_seed42_id3,caasdy-knapsack,13.01,12.23656960669905,486,485,713691.0,0.025178126762755246,0.9979423868312757
pmwc,n50_m5_p1_10_w10_100_seed42_id4,caasdy-knapsack,16.05,14.738872394897044,555,553,906370.0,0.02655652683765233,0.9963963963963964


==> pricing_results/pmwc_cabs-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,cabs-knapsack,0.34,0.30433790385723114,96,197,178964.0,0.0031701864985128245,2.0520833333333335
pmwc,n20_m3_p10_20_w10_20_seed42_id1,cabs-knapsack,0.38,0.3387138908728957,92,186,193044.0,0.003681672726879301,2.0217391304347827
pmwc,n20_m3_p10_20_w10_20_seed42_id2,cabs-knapsack,1.06,0.8353066621348262,79,161,155537.0,0.010573502052339572,2.037974683544304
pmwc,n20_m3_p10_20_w10_20_seed42_id3,cabs-knapsack,1.03,0.8165693813934922,78,169,144031.0,0.01046883822299349,2.1666666666666665
pmwc,n20_m3_p10_20_w10_20_seed42_id4,cabs-knapsack,0.34,0.3222916405647993,75,164,145444.0,0.004297221874197324,2.1866666666666665
pmwc,n20_m3_p1_100_w1_100_seed42_id0,cabs-knapsack,1.39,1.1824961267411709,72,188,432637.0,0.016423557315849595,2.611111111111111
pmwc,n20_m3_p1_100_w1_100_seed42_id1,cabs-knapsack,1.27,1.060787070542574,78,189,336532.0,0.013599834237725306,2.423076923076923
pmwc,n20_m3_p1_100_w1_100_seed42_id2,cabs-knapsack,0.85,0.8286522850394249,86,218,484630.0,0.009635491686504941,2.5348837209302326
pmwc,n20_m3_p1_100_w1_100_seed42_id3,cabs-knapsack,0.86,0.8457662109285593,70,180,433303.0,0.012082374441836562,2.5714285714285716
pmwc,n20_m3_p1_100_w1_100_seed42_id4,cabs-knapsack,1.48,1.2663000114262104,86,213,501521.0,0.014724418737514074,2.4767441860465116
pmwc,n20_m3_p1_10_w10_100_seed42_id0,cabs-knapsack,0.93,0.7214819313958287,75,154,69915.0,0.009619759085277716,2.0533333333333332
pmwc,n20_m3_p1_10_w10_100_seed42_id1,cabs-knapsack,0.92,0.7066701855510473,82,173,55643.0,0.008617929092085943,2.1097560975609757
pmwc,n20_m3_p1_10_w10_100_seed42_id2,cabs-knapsack,0.23,0.21170380245894194,74,157,59022.0,0.0028608621953911074,2.1216216216216215
pmwc,n20_m3_p1_10_w10_100_seed42_id3,cabs-knapsack,0.22,0.20429162587970495,90,194,95915.0,0.002269906954218944,2.1555555555555554
pmwc,n20_m3_p1_10_w10_100_seed42_id4,cabs-knapsack,0.25,0.21501585561782122,83,173,88313.0,0.002590552477323147,2.0843373493975905
pmwc,n20_m4_p10_20_w10_20_seed42_id0,cabs-knapsack,0.25,0.23401538468897343,77,160,135267.0,0.003039160840116538,2.0779220779220777
pmwc,n20_m4_p10_20_w10_20_seed42_id1,cabs-knapsack,1.04,0.7526933196932077,68,145,108116.0,0.011069019407253055,2.1323529411764706
pmwc,n20_m4_p10_20_w10_20_seed42_id2,cabs-knapsack,0.3,0.28854120057076216,72,150,118527.0,0.004007516674593919,2.0833333333333335
pmwc,n20_m4_p10_20_w10_20_seed42_id3,cabs-knapsack,0.19,0.17041605152189732,61,131,98110.0,0.0027937057626540546,2.1475409836065573
pmwc,n20_m4_p10_20_w10_20_seed42_id4,cabs-knapsack,0.27,0.245892814360559,80,163,138188.0,0.003073660179506987,2.0375
pmwc,n20_m4_p1_100_w1_100_seed42_id0,cabs-knapsack,1.25,1.0413337973877788,70,170,344138.0,0.014876197105539696,2.4285714285714284
pmwc,n20_m4_p1_100_w1_100_seed42_id1,cabs-knapsack,1.16,0.9515033680945635,71,171,259148.0,0.013401455888655824,2.408450704225352
pmwc,n20_m4_p1_100_w1_100_seed42_id2,cabs-knapsack,0.59,0.5690573863685131,85,223,328872.0,0.006694792780806037,2.623529411764706
pmwc,n20_m4_p1_100_w1_100_seed42_id3,cabs-knapsack,1.46,1.2526082694530487,83,175,501795.0,0.015091665897024683,2.108433734939759
pmwc,n20_m4_p1_100_w1_100_seed42_id4,cabs-knapsack,0.72,0.6842667004093528,80,206,412989.0,0.00855333375511691,2.575
pmwc,n20_m4_p1_10_w10_100_seed42_id0,cabs-knapsack,0.18,0.16776677500456572,78,152,49777.0,0.0021508560898021245,1.9487179487179487
pmwc,n20_m4_p1_10_w10_100_seed42_id1,cabs-knapsack,0.16,0.14532638899981976,87,174,58908.0,0.0016704182643657443,2.0
pmwc,n20_m4_p1_10_w10_100_seed42_id2,cabs-knapsack,0.16,0.1393445022404194,85,159,53850.0,0.0016393470851814047,1.8705882352941177
pmwc,n20_m4_p1_10_w10_100_seed42_id3,cabs-knapsack,0.89,0.6834728633984923,69,147,47873.0,0.009905403817369453,2.130434782608696
pmwc,n20_m4_p1_10_w10_100_seed42_id4,cabs-knapsack,0.93,0.7211758326739073,82,153,73702.0,0.008794827227730577,1.8658536585365855
pmwc,n20_m5_p10_20_w10_20_seed42_id0,cabs-knapsack,0.18,0.15718084760010242,73,143,79969.0,0.0021531622958918142,1.9589041095890412
pmwc,n20_m5_p10_20_w10_20_seed42_id1,cabs-knapsack,0.92,0.7103390172123909,71,141,71951.0,0.010004774890315364,1.9859154929577465
pmwc,n20_m5_p10_20_w10_20_seed42_id2,cabs-knapsack,0.37,0.3329717004671693,64,139,65089.0,0.00520268281979952,2.171875
pmwc,n20_m5_p10_20_w10_20_seed42_id3,cabs-knapsack,0.18,0.17091167718172073,61,131,58443.0,0.0028018307734708316,2.1475409836065573
pmwc,n20_m5_p10_20_w10_20_seed42_id4,cabs-knapsack,0.9,0.693982956930995,64,131,62570.0,0.010843483702046797,2.046875
pmwc,n20_m5_p1_100_w1_100_seed42_id0,cabs-knapsack,1.0,0.7926286561414599,59,140,148059.0,0.013434384002397626,2.3728813559322033
pmwc,n20_m5_p1_100_w1_100_seed42_id1,cabs-knapsack,0.53,0.5115173142403364,81,163,317241.0,0.006315028570868351,2.0123456790123457
pmwc,n20_m5_p1_100_w1_100_seed42_id2,cabs-knapsack,0.53,0.5171421030536294,72,149,238390.0,0.007182529209078186,2.0694444444444446
pmwc,n20_m5_p1_100_w1_100_seed42_id3,cabs-knapsack,1.19,0.9838592950254679,77,161,281326.0,0.012777393441889193,2.090909090909091
pmwc,n20_m5_p1_100_w1_100_seed42_id4,cabs-knapsack,0.33,0.3215480027720332,70,177,213418.0,0.0045935428967433314,2.5285714285714285
pmwc,n20_m5_p1_10_w10_100_seed42_id0,cabs-knapsack,0.86,0.6521728457883,62,138,29761.0,0.010518916867553227,2.225806451612903
pmwc,n20_m5_p1_10_w10_100_seed42_id1,cabs-knapsack,0.14,0.1227000867947936,80,165,45846.0,0.00153375108493492,2.0625
pmwc,n20_m5_p1_10_w10_100_seed42_id2,cabs-knapsack,0.1,0.08685262221843004,60,122,32178.0,0.0014475437036405006,2.033333333333333
pmwc,n20_m5_p1_10_w10_100_seed42_id3,cabs-knapsack,0.15,0.12753134965896606,83,165,49946.0,0.001536522285047784,1.9879518072289157
pmwc,n20_m5_p1_10_w10_100_seed42_id4,cabs-knapsack,0.18,0.1581716313958168,78,152,51476.0,0.0020278414281514976,1.9487179487179487
pmwc,n30_m3_p10_20_w10_20_seed42_id0,cabs-knapsack,1.67,1.4931301781907678,208,458,890130.0,0.0071785104720709985,2.201923076923077
pmwc,n30_m3_p10_20_w10_20_seed42_id1,cabs-knapsack,3.07,2.7211198499426246,194,393,1164852.0,0.014026390979085694,2.0257731958762886
pmwc,n30_m3_p10_20_w10_20_seed42_id2,cabs-knapsack,4.79,4.302779828198254,290,454,1956331.0,0.01483717182137329,1.5655172413793104
pmwc,n30_m3_p10_20_w10_20_seed42_id3,cabs-knapsack,3.81,3.397624773904681,240,530,1573939.0,0.014156769891269506,2.2083333333333335
pmwc,n30_m3_p10_20_w10_20_seed42_id4,cabs-knapsack,4.75,4.48406083509326,410,585,3012132.0,0.010936733744129902,1.4268292682926829
pmwc,n30_m3_p1_100_w1_100_seed42_id0,cabs-knapsack,4.72,4.617067363113165,214,486,2976910.0,0.021575081136042826,2.2710280373831777
pmwc,n30_m3_p1_100_w1_100_seed42_id1,cabs-knapsack,3.53,3.446929265744984,162,413,2394868.0,0.021277341146573977,2.549382716049383
pmwc,n30_m3_p1_100_w1_100_seed42_id2,cabs-knapsack,4.07,3.986291093751788,170,452,2487608.0,0.023448771139716402,2.6588235294117646
pmwc,n30_m3_p1_100_w1_100_seed42_id3,cabs-knapsack,6.49,6.3892605090513825,174,447,3899926.0,0.03671988798305392,2.5689655172413794
pmwc,n30_m3_p1_100_w1_100_seed42_id4,cabs-knapsack,7.52,7.374687339179218,205,462,4855711.0,0.03597408458136204,2.2536585365853656
pmwc,n30_m3_p1_10_w10_100_seed42_id0,cabs-knapsack,1.01,0.9095044862478971,227,375,456047.0,0.004006627692722014,1.6519823788546255
pmwc,n30_m3_p1_10_w10_100_seed42_id1,cabs-knapsack,1.97,1.7042305851355195,350,585,829158.0,0.004869230243244342,1.6714285714285715
pmwc,n30_m3_p1_10_w10_100_seed42_id2,cabs-knapsack,0.91,0.7644745027646422,152,355,296182.0,0.005029437518188436,2.335526315789474
pmwc,n30_m3_p1_10_w10_100_seed42_id3,cabs-knapsack,1.6,1.3300017202273011,190,385,417079.0,0.0070000090538279,2.026315789473684
pmwc,n30_m3_p1_10_w10_100_seed42_id4,cabs-knapsack,1.01,0.9238124629482627,203,415,424245.0,0.004550800310089964,2.044334975369458
pmwc,n30_m4_p10_20_w10_20_seed42_id0,cabs-knapsack,0.91,0.8611160460859537,144,314,549948.0,0.0059799725422635674,2.1805555555555554
pmwc,n30_m4_p10_20_w10_20_seed42_id1,cabs-knapsack,1.53,1.3986516213044524,193,412,814261.0,0.007246899592251049,2.134715025906736
pmwc,n30_m4_p10_20_w10_20_seed42_id2,cabs-knapsack,1.95,1.563758892007172,141,344,535245.0,0.011090488595795547,2.4397163120567376
pmwc,n30_m4_p10_20_w10_20_seed42_id3,cabs-knapsack,1.04,0.9360653636977077,140,324,510481.0,0.00668618116926934,2.3142857142857145
pmwc,n30_m4_p10_20_w10_20_seed42_id4,cabs-knapsack,1.45,1.3699009949341416,178,360,707233.0,0.007696073005247986,2.0224719101123596
pmwc,n30_m4_p1_100_w1_100_seed42_id0,cabs-knapsack,3.22,3.1526740342378616,168,399,1988208.0,0.018765916870463462,2.375
pmwc,n30_m4_p1_100_w1_100_seed42_id1,cabs-knapsack,7.21,6.844551139511168,279,516,4171220.0,0.02453244136025508,1.8494623655913978
pmwc,n30_m4_p1_100_w1_100_seed42_id2,cabs-knapsack,5.6,5.295590048655868,190,431,2775404.0,0.027871526571872987,2.268421052631579
pmwc,n30_m4_p1_100_w1_100_seed42_id3,cabs-knapsack,5.11,5.024731489829719,210,434,3236071.0,0.023927292808712947,2.066666666666667
pmwc,n30_m4_p1_100_w1_100_seed42_id4,cabs-knapsack,6.7,6.320339147001505,271,499,3757628.0,0.023322284675282304,1.8413284132841328
pmwc,n30_m4_p1_10_w10_100_seed42_id0,cabs-knapsack,1.51,1.2137168189510703,184,368,346114.0,0.006596287059516687,2.0
pmwc,n30_m4_p1_10_w10_100_seed42_id1,cabs-knapsack,1.2,0.9619480520486832,132,310,198654.0,0.0072874852427930546,2.3484848484848486
pmwc,n30_m4_p1_10_w10_100_seed42_id2,cabs-knapsack,0.65,0.5948876589536667,173,343,309831.0,0.003438656988171484,1.9826589595375723
pmwc,n30_m4_p1_10_w10_100_seed42_id3,cabs-knapsack,0.62,0.5549379447475076,161,363,283702.0,0.0034468195325932146,2.2546583850931676
pmwc,n30_m4_p1_10_w10_100_seed42_id4,cabs-knapsack,1.78,1.5265400521457195,361,662,765402.0,0.004228642803727755,1.8337950138504155
pmwc,n30_m5_p10_20_w10_20_seed42_id0,cabs-knapsack,2.18,2.026779399253428,240,384,971423.0,0.00844491416355595,1.6
pmwc,n30_m5_p10_20_w10_20_seed42_id1,cabs-knapsack,1.09,1.0039931535720825,177,327,634744.0,0.005672277703797076,1.847457627118644
pmwc,n30_m5_p10_20_w10_20_seed42_id2,cabs-knapsack,1.39,1.2704706126824021,177,359,652898.0,0.00717780007165199,2.0282485875706215
pmwc,n30_m5_p10_20_w10_20_seed42_id3,cabs-knapsack,3.05,2.376359587535262,226,394,879320.0,0.010514865431571957,1.7433628318584071
pmwc,n30_m5_p10_20_w10_20_seed42_id4,cabs-knapsack,1.45,1.342811107635498,181,348,713151.0,0.007418845898538663,1.9226519337016574
pmwc,n30_m5_p1_100_w1_100_seed42_id0,cabs-knapsack,3.62,3.3543751006945968,134,385,1553197.0,0.02503265000518356,2.873134328358209
pmwc,n30_m5_p1_100_w1_100_seed42_id1,cabs-knapsack,4.17,4.064553257077932,204,429,2711774.0,0.01992428067195065,2.1029411764705883
pmwc,n30_m5_p1_100_w1_100_seed42_id2,cabs-knapsack,3.42,3.365253122523427,154,403,1959911.0,0.021852293003398877,2.616883116883117
pmwc,n30_m5_p1_100_w1_100_seed42_id3,cabs-knapsack,2.91,2.8535983730107546,158,346,1954113.0,0.018060749196270598,2.189873417721519
pmwc,n30_m5_p1_100_w1_100_seed42_id4,cabs-knapsack,3.04,2.9192331032827497,188,416,2084156.0,0.015527835655759306,2.2127659574468086
pmwc,n30_m5_p1_10_w10_100_seed42_id0,cabs-knapsack,1.29,1.1612688787281513,240,408,513942.0,0.004838620328033964,1.7
pmwc,n30_m5_p1_10_w10_100_seed42_id1,cabs-knapsack,0.64,0.5930937128141522,155,303,257982.0,0.0038264110504138854,1.9548387096774194
pmwc,n30_m5_p1_10_w10_100_seed42_id2,cabs-knapsack,0.71,0.6453841514885426,167,335,315360.0,0.0038645757574164224,2.0059880239520957
pmwc,n30_m5_p1_10_w10_100_seed42_id3,cabs-knapsack,0.73,0.642487432807684,158,351,277001.0,0.004066376157010658,2.221518987341772
pmwc,n30_m5_p1_10_w10_100_seed42_id4,cabs-knapsack,1.38,1.1343570491299033,165,346,306163.0,0.006874891206847899,2.096969696969697
pmwc,n40_m3_p10_20_w10_20_seed42_id0,cabs-knapsack,15.51,14.291419880464673,784,1179,8728581.0,0.0182288518883478,1.503826530612245
pmwc,n40_m3_p10_20_w10_20_seed42_id1,cabs-knapsack,9.49,8.688226826488972,502,816,5392430.0,0.017307224753962094,1.6254980079681276
pmwc,n40_m3_p10_20_w10_20_seed42_id2,cabs-knapsack,6.61,6.05243051238358,325,655,3455143.0,0.0186228631150264,2.0153846153846153
pmwc,n40_m3_p10_20_w10_20_seed42_id3,cabs-knapsack,16.99,15.549009536392987,846,1173,9130177.0,0.01837944389644561,1.3865248226950355
pmwc,n40_m3_p10_20_w10_20_seed42_id4,cabs-knapsack,12.49,11.345427239313722,567,1085,6236570.0,0.020009571850641485,1.9135802469135803
pmwc,n40_m3_p1_100_w1_100_seed42_id0,cabs-knapsack,23.87,23.46460643503815,437,830,17137001.0,0.05369475156759302,1.8993135011441649
pmwc,n40_m3_p1_100_w1_100_seed42_id1,cabs-knapsack,25.61,25.150791404768825,477,888,18554111.0,0.052727026005804666,1.8616352201257862
pmwc,n40_m3_p1_100_w1_100_seed42_id2,cabs-knapsack,18.91,18.354926514439285,313,746,11196293.0,0.05864193774581241,2.3833865814696487
pmwc,n40_m3_p1_100_w1_100_seed42_id3,cabs-knapsack,16.75,16.351305255666375,314,787,10572024.0,0.052074220559447056,2.5063694267515926
pmwc,n40_m3_p1_100_w1_100_seed42_id4,cabs-knapsack,14.43,14.126420945860445,299,742,10098091.0,0.04724555500287774,2.4816053511705687
pmwc,n40_m3_p1_10_w10_100_seed42_id0,cabs-knapsack,7.49,6.361833977513015,732,966,3833287.0,0.008691030023924884,1.319672131147541
pmwc,n40_m3_p1_10_w10_100_seed42_id1,cabs-knapsack,2.85,2.3673803992569447,344,755,1443477.0,0.006881919765281816,2.1947674418604652
pmwc,n40_m3_p1_10_w10_100_seed42_id2,cabs-knapsack,4.14,3.7183126229792833,418,773,2119946.0,0.008895484743969577,1.8492822966507176
pmwc,n40_m3_p1_10_w10_100_seed42_id3,cabs-knapsack,5.18,4.154706464149058,430,731,1763055.0,0.0096621080561606,1.7
pmwc,n40_m3_p1_10_w10_100_seed42_id4,cabs-knapsack,2.19,1.696214166469872,329,654,950237.0,0.005155666159482894,1.987841945288754
pmwc,n40_m4_p10_20_w10_20_seed42_id0,cabs-knapsack,11.28,10.481929804198444,617,1025,6305267.0,0.016988541011666847,1.6612641815235007
pmwc,n40_m4_p10_20_w10_20_seed42_id1,cabs-knapsack,9.99,9.286596721038222,515,817,5224827.0,0.018032226642792665,1.5864077669902912
pmwc,n40_m4_p10_20_w10_20_seed42_id2,cabs-knapsack,6.44,5.956481530331075,356,801,3504210.0,0.016731689691941224,2.25
pmwc,n40_m4_p10_20_w10_20_seed42_id3,cabs-knapsack,7.94,7.24855930916965,369,828,3710223.0,0.01964379216577141,2.2439024390243905
pmwc,n40_m4_p10_20_w10_20_seed42_id4,cabs-knapsack,14.34,13.373163742944598,774,1126,7802432.0,0.017277989331969765,1.454780361757106
pmwc,n40_m4_p1_100_w1_100_seed42_id0,cabs-knapsack,15.77,15.413314562290907,364,699,8746932.0,0.04234427077552447,1.9203296703296704
pmwc,n40_m4_p1_100_w1_100_seed42_id1,cabs-knapsack,15.15,14.926019353792071,307,659,10881756.0,0.048618955549811306,2.1465798045602607
pmwc,n40_m4_p1_100_w1_100_seed42_id2,cabs-knapsack,17.44,17.133106601424515,311,759,10767298.0,0.05509037492419458,2.440514469453376
pmwc,n40_m4_p1_100_w1_100_seed42_id3,cabs-knapsack,10.95,10.482419099658728,329,809,7531436.0,0.03186145622996574,2.4589665653495443
pmwc,n40_m4_p1_100_w1_100_seed42_id4,cabs-knapsack,11.3,11.026529881171882,348,695,7617228.0,0.03168543069302265,1.9971264367816093
pmwc,n40_m4_p1_10_w10_100_seed42_id0,cabs-knapsack,2.95,2.432032593525946,276,646,830142.0,0.008811712295383863,2.3405797101449277
pmwc,n40_m4_p1_10_w10_100_seed42_id1,cabs-knapsack,2.38,1.9767972119152546,236,568,629990.0,0.008376259372522265,2.406779661016949
pmwc,n40_m4_p1_10_w10_100_seed42_id2,cabs-knapsack,2.03,1.6727640563622117,304,682,949763.0,0.005502513343296749,2.2434210526315788
pmwc,n40_m4_p1_10_w10_100_seed42_id3,cabs-knapsack,3.51,2.9261861508712173,432,676,1370711.0,0.006773579052942632,1.5648148148148149
pmwc,n40_m4_p1_10_w10_100_seed42_id4,cabs-knapsack,2.0,1.6549840001389384,279,608,830337.0,0.005931842294404797,2.1792114695340503
pmwc,n40_m5_p10_20_w10_20_seed42_id0,cabs-knapsack,7.49,6.659685578197241,509,740,3357527.0,0.01308386164675293,1.4538310412573674
pmwc,n40_m5_p10_20_w10_20_seed42_id1,cabs-knapsack,5.94,5.334609284065664,478,699,3200168.0,0.011160270468756619,1.4623430962343096
pmwc,n40_m5_p10_20_w10_20_seed42_id2,cabs-knapsack,4.62,4.1415706584230065,451,786,2798545.0,0.009183083499829282,1.7427937915742793
pmwc,n40_m5_p10_20_w10_20_seed42_id3,cabs-knapsack,4.09,3.672790880315006,340,683,2158153.0,0.010802326118573546,2.0088235294117647
pmwc,n40_m5_p10_20_w10_20_seed42_id4,cabs-knapsack,5.52,4.952012153342366,378,681,2575686.0,0.013100561252228481,1.8015873015873016
pmwc,n40_m5_p1_100_w1_100_seed42_id0,cabs-knapsack,12.32,11.93088168464601,361,702,8603525.0,0.03304953375248202,1.9445983379501386
pmwc,n40_m5_p1_100_w1_100_seed42_id1,cabs-knapsack,10.21,9.947012623772025,291,648,6278658.0,0.03418217396485232,2.2268041237113403
pmwc,n40_m5_p1_100_w1_100_seed42_id2,cabs-knapsack,11.09,10.68442609347403,281,641,6123363.0,0.03802286866004993,2.281138790035587
pmwc,n40_m5_p1_100_w1_100_seed42_id3,cabs-knapsack,26.49,25.771175272762775,751,1029,18764710.0,0.03431581261353232,1.3701731025299602
pmwc,n40_m5_p1_100_w1_100_seed42_id4,cabs-knapsack,11.28,10.777105633169413,288,702,5846960.0,0.037420505670727126,2.4375
pmwc,n40_m5_p1_10_w10_100_seed42_id0,cabs-knapsack,1.42,1.252587047405541,253,535,668293.0,0.00495093694626696,2.1146245059288535
pmwc,n40_m5_p1_10_w10_100_seed42_id1,cabs-knapsack,2.15,1.7648873152211308,213,495,544140.0,0.00828585594000531,2.323943661971831
pmwc,n40_m5_p1_10_w10_100_seed42_id2,cabs-knapsack,2.63,2.126020949333906,319,616,935238.0,0.00666464247440096,1.9310344827586208
pmwc,n40_m5_p1_10_w10_100_seed42_id3,cabs-knapsack,2.53,2.157630921341479,397,635,1272440.0,0.005434838592799695,1.5994962216624684
pmwc,n40_m5_p1_10_w10_100_seed42_id4,cabs-knapsack,1.95,1.6236997731029987,276,592,704892.0,0.005882970192402169,2.1449275362318843
pmwc,n50_m3_p10_20_w10_20_seed42_id0,cabs-knapsack,56.89,50.66426494717598,2268,3233,33886590.0,0.022338741158366836,1.4254850088183422
pmwc,n50_m3_p10_20_w10_20_seed42_id1,cabs-knapsack,106.82,92.89893776550889,3964,7833,62651163.0,0.02343565533943211,1.976034308779011
pmwc,n50_m3_p10_20_w10_20_seed42_id2,cabs-knapsack,63.45,57.40977387316525,2576,3136,41423770.0,0.022286402901073466,1.2173913043478262
pmwc,n50_m3_p10_20_w10_20_seed42_id3,cabs-knapsack,41.38,37.41699084453285,1570,2588,23891520.0,0.02383247824492538,1.648407643312102
pmwc,n50_m3_p10_20_w10_20_seed42_id4,cabs-knapsack,61.84,55.36129311937839,2309,3514,37024080.0,0.023976307111034382,1.5218709398007795
pmwc,n50_m3_p1_100_w1_100_seed42_id0,cabs-knapsack,46.31,45.17442403268069,588,1273,30945994.0,0.07682725175625968,2.1649659863945576
pmwc,n50_m3_p1_100_w1_100_seed42_id1,cabs-knapsack,43.55,42.602671802043915,557,1161,30451431.0,0.07648594578463898,2.0843806104129263
pmwc,n50_m3_p1_100_w1_100_seed42_id2,cabs-knapsack,59.79,58.611784995533526,712,1194,41386755.0,0.08231992274653585,1.6769662921348314
pmwc,n50_m3_p1_100_w1_100_seed42_id3,cabs-knapsack,47.66,46.50764623191208,693,1383,33525970.0,0.06711060062324975,1.9956709956709957
pmwc,n50_m3_p1_100_w1_100_seed42_id4,cabs-knapsack,70.89,69.290237785317,844,1346,48373069.0,0.08209743813426185,1.59478672985782
pmwc,n50_m3_p1_10_w10_100_seed42_id0,cabs-knapsack,15.9,13.298413204029202,1066,1435,7644495.0,0.012475059290834149,1.3461538461538463
pmwc,n50_m3_p1_10_w10_100_seed42_id1,cabs-knapsack,19.79,16.04030744265765,1345,1729,8831618.0,0.011925879139522417,1.2855018587360594
pmwc,n50_m3_p1_10_w10_100_seed42_id2,cabs-knapsack,7.44,6.015107716433704,490,1086,3216111.0,0.01227573003353817,2.216326530612245
pmwc,n50_m3_p1_10_w10_100_seed42_id3,cabs-knapsack,10.97,9.066666550934315,811,1153,5357122.0,0.011179613503001621,1.4217016029593095
pmwc,n50_m3_p1_10_w10_100_seed42_id4,cabs-knapsack,11.63,9.318393764086068,696,1341,4283233.0,0.013388496787479982,1.9267241379310345
pmwc,n50_m4_p10_20_w10_20_seed42_id0,cabs-knapsack,20.49,18.78186308313161,816,1220,12333463.0,0.02301698907246521,1.4950980392156863
pmwc,n50_m4_p10_20_w10_20_seed42_id1,cabs-knapsack,37.94,34.224182572215796,1581,2500,23246618.0,0.021647174302476785,1.5812776723592663
pmwc,n50_m4_p10_20_w10_20_seed42_id2,cabs-knapsack,29.93,27.328728213906288,1163,1516,17340414.0,0.023498476538182534,1.3035253654342218
pmwc,n50_m4_p10_20_w10_20_seed42_id3,cabs-knapsack,25.88,23.411918906494975,1083,1727,15499192.0,0.02161765365327329,1.5946445060018468
pmwc,n50_m4_p10_20_w10_20_seed42_id4,cabs-knapsack,27.08,24.2950519612059,1068,2153,15247910.0,0.022748175993638483,2.0159176029962547
pmwc,n50_m4_p1_100_w1_100_seed42_id0,cabs-knapsack,41.53,40.76350782159716,580,1093,30185818.0,0.07028191003723648,1.8844827586206896
pmwc,n50_m4_p1_100_w1_100_seed42_id1,cabs-knapsack,38.32,37.515468414872885,591,1274,27655629.0,0.06347794994056326,2.155668358714044
pmwc,n50_m4_p1_100_w1_100_seed42_id2,cabs-knapsack,29.47,28.4014277709648,463,1060,19753696.0,0.061342176611155076,2.289416846652268
pmwc,n50_m4_p1_100_w1_100_seed42_id3,cabs-knapsack,35.06,34.1359050963074,463,1163,21970373.0,0.07372765679548034,2.511879049676026
pmwc,n50_m4_p1_100_w1_100_seed42_id4,cabs-knapsack,52.22,50.87816261872649,712,1151,37304031.0,0.0714580935656271,1.6165730337078652
pmwc,n50_m4_p1_10_w10_100_seed42_id0,cabs-knapsack,8.36,7.028033624403179,635,1049,4097354.0,0.0110677694872491,1.6519685039370078
pmwc,n50_m4_p1_10_w10_100_seed42_id1,cabs-knapsack,11.57,9.90161352045834,813,1164,5882497.0,0.012179106421227971,1.4317343173431734
pmwc,n50_m4_p1_10_w10_100_seed42_id2,cabs-knapsack,8.08,6.603681375272572,630,1231,3714233.0,0.010482033929004082,1.953968253968254
pmwc,n50_m4_p1_10_w10_100_seed42_id3,cabs-knapsack,9.79,8.398210626095533,842,1243,5522453.0,0.00997412188372391,1.4762470308788598
pmwc,n50_m4_p1_10_w10_100_seed42_id4,cabs-knapsack,9.57,7.7943623857572675,597,1205,3690904.0,0.013055883393228255,2.0184254606365157
pmwc,n50_m5_p10_20_w10_20_seed42_id0,cabs-knapsack,16.57,14.98739801067859,675,1382,8920455.0,0.022203552608412724,2.0474074074074076
pmwc,n50_m5_p10_20_w10_20_seed42_id1,cabs-knapsack,23.44,21.44645489938557,1051,1385,13809354.0,0.020405761084096644,1.3177925784966698
pmwc,n50_m5_p10_20_w10_20_seed42_id2,cabs-knapsack,14.71,13.332950226962566,614,1155,7754824.0,0.021714902649776168,1.8811074918566775
pmwc,n50_m5_p10_20_w10_20_seed42_id3,cabs-knapsack,29.34,26.701028500683606,1279,1868,17600601.0,0.020876488272622052,1.4605160281469898
pmwc,n50_m5_p10_20_w10_20_seed42_id4,cabs-knapsack,24.74,22.814776139333844,1004,1520,14531136.0,0.02272388061686638,1.5139442231075697
pmwc,n50_m5_p1_100_w1_100_seed42_id0,cabs-knapsack,36.62,35.7942468021065,496,1011,24645388.0,0.0721658201655373,2.038306451612903
pmwc,n50_m5_p1_100_w1_100_seed42_id1,cabs-knapsack,22.34,21.733396410010755,468,1019,15031117.0,0.0464388812179717,2.177350427350427
pmwc,n50_m5_p1_100_w1_100_seed42_id2,cabs-knapsack,24.67,24.208306522108614,393,976,17125862.0,0.06159874433106518,2.4834605597964376
pmwc,n50_m5_p1_100_w1_100_seed42_id3,cabs-knapsack,32.65,32.06667610350996,479,872,23741426.0,0.06694504405743207,1.8204592901878915
pmwc,n50_m5_p1_100_w1_100_seed42_id4,cabs-knapsack,38.57,37.699962438084185,533,970,26149037.0,0.07073163684443562,1.8198874296435272
pmwc,n50_m5_p1_10_w10_100_seed42_id0,cabs-knapsack,6.07,4.850033919326961,609,949,2472216.0,0.007963930902014714,1.5582922824302134
pmwc,n50_m5_p1_10_w10_100_seed42_id1,cabs-knapsack,8.7,7.199833435937762,821,1191,3949631.0,0.008769590055953425,1.4506699147381243
pmwc,n50_m5_p1_10_w10_100_seed42_id2,cabs-knapsack,5.4,4.384883817285299,436,854,1635813.0,0.010057072975424998,1.9587155963302751
pmwc,n50_m5_p1_10_w10_100_seed42_id3,cabs-knapsack,3.26,2.759226106107235,389,853,1411909.0,0.007093126236779524,2.1928020565552697
pmwc,n50_m5_p1_10_w10_100_seed42_id4,cabs-knapsack,5.84,4.645301965996623,530,883,2178849.0,0.008764720690559667,1.6660377358490566


==> pricing_results/pmwc_cp.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,cp,35.52,35.47399898059666,64,348,,0.5542812340718228,5.4375
pmwc,n20_m3_p10_20_w10_20_seed42_id1,cp,43.37,43.35312464553863,58,313,,0.7474676663023901,5.396551724137931
pmwc,n20_m3_p10_20_w10_20_seed42_id2,cp,39.94,39.69509146362543,57,322,,0.6964051133969373,5.649122807017544
pmwc,n20_m3_p10_20_w10_20_seed42_id3,cp,69.68,69.45801679883152,72,369,,0.9646946777615489,5.125
pmwc,n20_m3_p10_20_w10_20_seed42_id4,cp,45.86,45.84161500260234,58,293,,0.790372672458661,5.051724137931035
pmwc,n20_m3_p1_100_w1_100_seed42_id0,cp,46.38,46.158299195580184,64,410,,0.7212234249309404,6.40625
pmwc,n20_m3_p1_100_w1_100_seed42_id1,cp,38.43,38.21767929568887,58,418,,0.6589255050980839,7.206896551724138
pmwc,n20_m3_p1_100_w1_100_seed42_id2,cp,26.27,26.255400058813393,58,379,,0.4526793113588516,6.5344827586206895
pmwc,n20_m3_p1_100_w1_100_seed42_id3,cp,20.99,20.97030787356198,64,409,,0.3276610605244059,6.390625
pmwc,n20_m3_p1_100_w1_100_seed42_id4,cp,42.79,42.57647512946278,60,397,,0.7096079188243797,6.616666666666666
pmwc,n20_m3_p1_10_w10_100_seed42_id0,cp,73.2,72.97525514196604,68,367,,1.0731655167936183,5.397058823529412
pmwc,n20_m3_p1_10_w10_100_seed42_id1,cp,43.87,43.650996656157076,56,327,,0.779482083145662,5.839285714285714
pmwc,n20_m3_p1_10_w10_100_seed42_id2,cp,68.53,68.51344206184149,60,342,,1.1418907010306916,5.7
pmwc,n20_m3_p1_10_w10_100_seed42_id3,cp,78.99,78.96974612399936,66,344,,1.1965113049090812,5.212121212121212
pmwc,n20_m3_p1_10_w10_100_seed42_id4,cp,52.89,52.87481635157019,60,337,,0.8812469391928365,5.616666666666666
pmwc,n20_m4_p10_20_w10_20_seed42_id0,cp,10.67,10.663778430782259,52,227,,0.20507266213042805,4.365384615384615
pmwc,n20_m4_p10_20_w10_20_seed42_id1,cp,10.75,10.40667819045484,58,268,,0.17942548604232483,4.620689655172414
pmwc,n20_m4_p10_20_w10_20_seed42_id2,cp,15.02,14.998363303951919,57,264,,0.2631291807710863,4.631578947368421
pmwc,n20_m4_p10_20_w10_20_seed42_id3,cp,11.41,11.393508745357394,55,235,,0.20715470446104353,4.2727272727272725
pmwc,n20_m4_p10_20_w10_20_seed42_id4,cp,11.79,11.775940855965018,56,246,,0.21028465814223246,4.392857142857143
pmwc,n20_m4_p1_100_w1_100_seed42_id0,cp,6.14,5.924233050085604,59,329,,0.10041072966246786,5.576271186440678
pmwc,n20_m4_p1_100_w1_100_seed42_id1,cp,19.43,19.212995297275484,58,327,,0.331258539608198,5.637931034482759
pmwc,n20_m4_p1_100_w1_100_seed42_id2,cp,14.24,14.226525883190334,63,369,,0.22581787116175134,5.857142857142857
pmwc,n20_m4_p1_100_w1_100_seed42_id3,cp,10.27,10.054019602946937,59,324,,0.17040711191435487,5.491525423728813
pmwc,n20_m4_p1_100_w1_100_seed42_id4,cp,13.0,12.988248580135405,54,316,,0.24052312185435934,5.851851851851852
pmwc,n20_m4_p1_10_w10_100_seed42_id0,cp,18.03,18.018529895693064,55,252,,0.32760963446714664,4.581818181818182
pmwc,n20_m4_p1_10_w10_100_seed42_id1,cp,14.98,14.953230638988316,58,290,,0.2578143213618675,5.0
pmwc,n20_m4_p1_10_w10_100_seed42_id2,cp,19.01,18.997033492662013,58,312,,0.3275350602183106,5.379310344827586
pmwc,n20_m4_p1_10_w10_100_seed42_id3,cp,15.12,14.906650913879275,54,267,,0.27604909099776437,4.944444444444445
pmwc,n20_m4_p1_10_w10_100_seed42_id4,cp,12.4,12.18769136350602,52,265,,0.23437868006742343,5.096153846153846
pmwc,n20_m5_p10_20_w10_20_seed42_id0,cp,5.77,5.748219141736627,60,225,,0.09580365236227711,3.75
pmwc,n20_m5_p10_20_w10_20_seed42_id1,cp,3.78,3.5660287383943796,48,189,,0.07429226538321625,3.9375
pmwc,n20_m5_p10_20_w10_20_seed42_id2,cp,4.62,4.605627189390361,53,245,,0.08689862621491248,4.622641509433962
pmwc,n20_m5_p10_20_w10_20_seed42_id3,cp,4.53,4.517751417122781,53,226,,0.08524059277590153,4.264150943396227
pmwc,n20_m5_p10_20_w10_20_seed42_id4,cp,4.85,4.642967604100704,50,222,,0.09285935208201408,4.44
pmwc,n20_m5_p1_100_w1_100_seed42_id0,cp,3.51,3.2932687932625413,53,270,,0.06213714704268946,5.09433962264151
pmwc,n20_m5_p1_100_w1_100_seed42_id1,cp,2.79,2.782412340864539,60,264,,0.046373539014408986,4.4
pmwc,n20_m5_p1_100_w1_100_seed42_id2,cp,4.21,4.200425788760185,56,285,,0.07500760337071759,5.089285714285714
pmwc,n20_m5_p1_100_w1_100_seed42_id3,cp,3.87,3.661134368740022,55,326,,0.06656607943163677,5.927272727272728
pmwc,n20_m5_p1_100_w1_100_seed42_id4,cp,4.75,4.738742777146399,56,291,,0.08462040673475713,5.196428571428571
pmwc,n20_m5_p1_10_w10_100_seed42_id0,cp,7.74,7.5280367936939,50,226,,0.150560735873878,4.52
pmwc,n20_m5_p1_10_w10_100_seed42_id1,cp,9.66,9.644584725610912,52,301,,0.18547278318482524,5.788461538461538
pmwc,n20_m5_p1_10_w10_100_seed42_id2,cp,4.63,4.622700680047274,53,260,,0.08722076754806177,4.90566037735849
pmwc,n20_m5_p1_10_w10_100_seed42_id3,cp,8.26,8.252334733493626,58,240,,0.142281633336097,4.137931034482759
pmwc,n20_m5_p1_10_w10_100_seed42_id4,cp,3.83,3.815326813608408,50,223,,0.07630653627216816,4.46
pmwc,n30_m3_p10_20_w10_20_seed42_id0,cp,3600.0,3599.9845685418695,52,288,,69.23047247195903,5.538461538461538
pmwc,n30_m3_p10_20_w10_20_seed42_id1,cp,3600.0,3599.7909626392648,48,302,,74.99564505498468,6.291666666666667
pmwc,n30_m3_p10_20_w10_20_seed42_id2,cp,3600.0,3599.792070457712,48,278,,74.99566813453566,5.791666666666667
pmwc,n30_m3_p10_20_w10_20_seed42_id3,cp,3600.0,3599.792123189196,48,296,,74.99566923310825,6.166666666666667
pmwc,n30_m3_p10_20_w10_20_seed42_id4,cp,3600.0,3599.994393412955,44,230,,81.81805439574897,5.2272727272727275
pmwc,n30_m3_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9815406473354,58,581,,62.068647252540266,10.017241379310345
pmwc,n30_m3_p1_100_w1_100_seed42_id1,cp,3600.0,3599.9733514571562,62,737,,58.0640863138251,11.887096774193548
pmwc,n30_m3_p1_100_w1_100_seed42_id2,cp,3600.0,3599.9781358325854,57,635,,63.15751115495764,11.140350877192983
pmwc,n30_m3_p1_100_w1_100_seed42_id3,cp,3600.0,3599.9829092109576,55,555,,65.4542347129265,10.090909090909092
pmwc,n30_m3_p1_100_w1_100_seed42_id4,cp,3600.0,3599.982752740383,55,540,,65.45423186800697,9.818181818181818
pmwc,n30_m3_p1_10_w10_100_seed42_id0,cp,3600.0,3599.9869547570124,51,392,,70.58797950503946,7.686274509803922
pmwc,n30_m3_p1_10_w10_100_seed42_id1,cp,3600.0,3599.9858822813258,51,401,,70.58795847610443,7.862745098039215
pmwc,n30_m3_p1_10_w10_100_seed42_id2,cp,3600.0,3599.985903591849,53,366,,67.92426233192168,6.90566037735849
pmwc,n30_m3_p1_10_w10_100_seed42_id3,cp,3600.0,3599.792123547755,48,315,,74.99566924057824,6.5625
pmwc,n30_m3_p1_10_w10_100_seed42_id4,cp,3600.0,3599.989240081981,48,338,,74.99977583504126,7.041666666666667
pmwc,n30_m4_p10_20_w10_20_seed42_id0,cp,3600.0,3599.9705616561696,67,567,,53.73090390531596,8.462686567164178
pmwc,n30_m4_p10_20_w10_20_seed42_id1,cp,3600.0,3599.974551695399,67,515,,53.73096345814028,7.686567164179104
pmwc,n30_m4_p10_20_w10_20_seed42_id2,cp,3600.0,3599.773863309063,67,528,,53.72796810909049,7.880597014925373
pmwc,n30_m4_p10_20_w10_20_seed42_id3,cp,3600.0,3599.9728803904727,64,532,,56.249576256101136,8.3125
pmwc,n30_m4_p10_20_w10_20_seed42_id4,cp,3600.0,3599.972204135731,68,536,,52.94076770787839,7.882352941176471
pmwc,n30_m4_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9705828186125,68,725,,52.940743864979595,10.661764705882353
pmwc,n30_m4_p1_100_w1_100_seed42_id1,cp,3600.0,3599.7504782145843,88,1011,,40.90625543425664,11.488636363636363
pmwc,n30_m4_p1_100_w1_100_seed42_id2,cp,3600.0,3599.758898930624,74,843,,48.645390526089514,11.391891891891891
pmwc,n30_m4_p1_100_w1_100_seed42_id3,cp,3600.0,3599.964114888571,72,822,,49.9995015956746,11.416666666666666
pmwc,n30_m4_p1_100_w1_100_seed42_id4,cp,3600.0,3599.9526351951063,88,927,,40.90855267267166,10.534090909090908
pmwc,n30_m4_p1_10_w10_100_seed42_id0,cp,3600.0,3599.803646966815,60,490,,59.996727449446915,8.166666666666666
pmwc,n30_m4_p1_10_w10_100_seed42_id1,cp,3600.0,3599.7747981995344,64,504,,56.246481221867725,7.875
pmwc,n30_m4_p1_10_w10_100_seed42_id2,cp,3600.0,3599.9771588062868,56,509,,64.28530640725512,9.089285714285714
pmwc,n30_m4_p1_10_w10_100_seed42_id3,cp,3600.0,3599.980432464741,57,458,,63.15755144674984,8.035087719298245
pmwc,n30_m4_p1_10_w10_100_seed42_id4,cp,3600.0,3599.9802272953093,59,477,,61.016614021954396,8.084745762711865
pmwc,n30_m5_p10_20_w10_20_seed42_id0,cp,1736.56,1736.3924795500934,107,627,,16.227967098599002,5.859813084112149
pmwc,n30_m5_p10_20_w10_20_seed42_id1,cp,951.66,951.5268344851211,79,507,,12.044643474495203,6.417721518987341
pmwc,n30_m5_p10_20_w10_20_seed42_id2,cp,947.93,947.866970284842,76,510,,12.471933819537394,6.7105263157894735
pmwc,n30_m5_p10_20_w10_20_seed42_id3,cp,1220.76,1220.526651719585,85,538,,14.359137079053943,6.329411764705882
pmwc,n30_m5_p10_20_w10_20_seed42_id4,cp,1026.32,1026.2852854831144,83,553,,12.364882957627884,6.662650602409639
pmwc,n30_m5_p1_100_w1_100_seed42_id0,cp,1795.59,1795.3457226837054,94,853,,19.099422581741546,9.074468085106384
pmwc,n30_m5_p1_100_w1_100_seed42_id1,cp,3600.0,3599.92580614239,90,817,,39.999175623804334,9.077777777777778
pmwc,n30_m5_p1_100_w1_100_seed42_id2,cp,1202.36,1202.3163361661136,95,826,,12.655961433327512,8.694736842105263
pmwc,n30_m5_p1_100_w1_100_seed42_id3,cp,834.58,834.5325689325109,89,896,,9.376770437443943,10.067415730337078
pmwc,n30_m5_p1_100_w1_100_seed42_id4,cp,3600.0,3599.9586615515873,88,768,,40.90862115399531,8.727272727272727
pmwc,n30_m5_p1_10_w10_100_seed42_id0,cp,3600.0,3599.9121657628566,122,684,,29.507476768548006,5.60655737704918
pmwc,n30_m5_p1_10_w10_100_seed42_id1,cp,2518.88,2518.842196906917,89,574,,28.301597718055245,6.449438202247191
pmwc,n30_m5_p1_10_w10_100_seed42_id2,cp,2518.99,2518.9493419490755,91,587,,27.68076199944039,6.450549450549451
pmwc,n30_m5_p1_10_w10_100_seed42_id3,cp,3050.03,3049.9536423422396,101,627,,30.1975608152697,6.207920792079208
pmwc,n30_m5_p1_10_w10_100_seed42_id4,cp,3090.38,3090.133873759769,95,585,,32.52772498694494,6.157894736842105
pmwc,n40_m3_p10_20_w10_20_seed42_id0,cp,3600.0,3599.988391796127,58,343,,62.068765375795294,5.913793103448276
pmwc,n40_m3_p10_20_w10_20_seed42_id1,cp,3600.0,3599.981076418422,61,379,,59.016083219974135,6.213114754098361
pmwc,n40_m3_p10_20_w10_20_seed42_id2,cp,3600.0,3599.985474756919,58,365,,62.06871508201584,6.293103448275862
pmwc,n40_m3_p10_20_w10_20_seed42_id3,cp,3600.0,3599.7872157972306,55,330,,65.45067665085874,6.0
pmwc,n40_m3_p10_20_w10_20_seed42_id4,cp,3600.0,3599.779425153509,62,403,,58.060958470217884,6.5
pmwc,n40_m3_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9738395046443,62,474,,58.06409418555878,7.645161290322581
pmwc,n40_m3_p1_100_w1_100_seed42_id1,cp,3600.0,3599.979678700678,57,356,,63.157538222818914,6.245614035087719
pmwc,n40_m3_p1_100_w1_100_seed42_id2,cp,3600.0,3599.7798462407663,60,417,,59.99633077067944,6.95
pmwc,n40_m3_p1_100_w1_100_seed42_id3,cp,3600.0,3599.9778922665864,59,442,,61.01657444519638,7.491525423728813
pmwc,n40_m3_p1_100_w1_100_seed42_id4,cp,3600.0,3599.980542978272,56,361,,64.28536683889772,6.446428571428571
pmwc,n40_m3_p1_10_w10_100_seed42_id0,cp,3600.0,3599.9812348196283,60,397,,59.99968724699381,6.616666666666666
pmwc,n40_m3_p1_10_w10_100_seed42_id1,cp,3600.0,3599.981096668169,63,317,,57.142557089970936,5.031746031746032
pmwc,n40_m3_p1_10_w10_100_seed42_id2,cp,3600.0,3599.981369580142,63,374,,57.14256142190702,5.936507936507937
pmwc,n40_m3_p1_10_w10_100_seed42_id3,cp,3600.0,3599.781059835106,63,351,,57.13938190214454,5.571428571428571
pmwc,n40_m3_p1_10_w10_100_seed42_id4,cp,3600.0,3599.9697063164786,67,401,,53.73089113905192,5.985074626865671
pmwc,n40_m4_p10_20_w10_20_seed42_id0,cp,3600.0,3599.9894822705537,54,233,,66.66647189389914,4.314814814814815
pmwc,n40_m4_p10_20_w10_20_seed42_id1,cp,3600.0,3599.988086981699,57,366,,63.15768573652103,6.421052631578948
pmwc,n40_m4_p10_20_w10_20_seed42_id2,cp,3600.0,3599.9833449199796,59,361,,61.0166668630505,6.11864406779661
pmwc,n40_m4_p10_20_w10_20_seed42_id3,cp,3600.0,3599.7872564652935,54,280,,66.6627269715795,5.185185185185185
pmwc,n40_m4_p10_20_w10_20_seed42_id4,cp,3600.0,3599.988042967394,55,258,,65.45432805395262,4.6909090909090905
pmwc,n40_m4_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9789027711377,62,459,,58.06417585114738,7.403225806451613
pmwc,n40_m4_p1_100_w1_100_seed42_id1,cp,3600.0,3599.98602617532,57,367,,63.15764958202316,6.43859649122807
pmwc,n40_m4_p1_100_w1_100_seed42_id2,cp,3600.0,3599.9871473824605,58,313,,62.06874392038725,5.396551724137931
pmwc,n40_m4_p1_100_w1_100_seed42_id3,cp,3600.0,3599.989011700265,61,343,,59.016213306561724,5.622950819672131
pmwc,n40_m4_p1_100_w1_100_seed42_id4,cp,3600.0,3599.9759955191985,61,375,,59.01599992654424,6.147540983606557
pmwc,n40_m4_p1_10_w10_100_seed42_id0,cp,3600.0,3599.7801950126886,58,427,,62.065175776080835,7.362068965517241
pmwc,n40_m4_p1_10_w10_100_seed42_id1,cp,3600.0,3599.787007210776,60,323,,59.9964501201796,5.383333333333334
pmwc,n40_m4_p1_10_w10_100_seed42_id2,cp,3600.0,3599.987175489776,60,342,,59.99978625816293,5.7
pmwc,n40_m4_p1_10_w10_100_seed42_id3,cp,3600.0,3599.986945894547,57,318,,63.15766571744819,5.578947368421052
pmwc,n40_m4_p1_10_w10_100_seed42_id4,cp,3600.0,3599.980719392188,61,362,,59.016077367085046,5.934426229508197
pmwc,n40_m5_p10_20_w10_20_seed42_id0,cp,3600.0,3599.7891217460856,52,280,,69.22671387973242,5.384615384615385
pmwc,n40_m5_p10_20_w10_20_seed42_id1,cp,3600.0,3599.987113468349,58,307,,62.06874333566119,5.293103448275862
pmwc,n40_m5_p10_20_w10_20_seed42_id2,cp,3600.0,3599.988461407833,57,347,,63.15769230540057,6.087719298245614
pmwc,n40_m5_p10_20_w10_20_seed42_id3,cp,3600.0,3599.9852131502703,59,335,,61.01669852797068,5.677966101694915
pmwc,n40_m5_p10_20_w10_20_seed42_id4,cp,3600.0,3599.787635295652,56,298,,64.28192205885092,5.321428571428571
pmwc,n40_m5_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9779448555782,64,546,,56.24965538836841,8.53125
pmwc,n40_m5_p1_100_w1_100_seed42_id1,cp,3600.0,3599.978649091907,62,502,,58.06417175954689,8.096774193548388
pmwc,n40_m5_p1_100_w1_100_seed42_id2,cp,3600.0,3599.77849700395,58,619,,62.06514650006811,10.672413793103448
pmwc,n40_m5_p1_100_w1_100_seed42_id3,cp,3600.0,3599.980936094187,62,460,,58.06420864668044,7.419354838709677
pmwc,n40_m5_p1_100_w1_100_seed42_id4,cp,3600.0,3599.7760410448536,65,597,,55.38116986222852,9.184615384615384
pmwc,n40_m5_p1_10_w10_100_seed42_id0,cp,3600.0,3599.980677930638,60,386,,59.999677965510635,6.433333333333334
pmwc,n40_m5_p1_10_w10_100_seed42_id1,cp,3600.0,3599.7808468826115,63,425,,57.13937852194621,6.746031746031746
pmwc,n40_m5_p1_10_w10_100_seed42_id2,cp,3600.0,3599.983618825674,60,362,,59.9997269804279,6.033333333333333
pmwc,n40_m5_p1_10_w10_100_seed42_id3,cp,3600.0,3599.992822229862,62,300,,58.064400358546166,4.838709677419355
pmwc,n40_m5_p1_10_w10_100_seed42_id4,cp,3600.0,3599.986206214875,60,395,,59.99977010358125,6.583333333333333
pmwc,n50_m3_p10_20_w10_20_seed42_id0,cp,3600.0,3599.749325402081,73,586,,49.311634594549055,8.027397260273972
pmwc,n50_m3_p10_20_w10_20_seed42_id1,cp,3600.0,3599.9383098986,73,573,,49.314223423268494,7.8493150684931505
pmwc,n50_m3_p10_20_w10_20_seed42_id2,cp,3600.0,3599.952305697836,76,547,,47.367793496024156,7.197368421052632
pmwc,n50_m3_p10_20_w10_20_seed42_id3,cp,3600.0,3599.750866844319,72,516,,49.996539817282205,7.166666666666667
pmwc,n50_m3_p10_20_w10_20_seed42_id4,cp,3600.0,3599.7539370395243,76,589,,47.365183382099005,7.75
pmwc,n50_m3_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9520737864077,76,576,,47.367790444558,7.578947368421052
pmwc,n50_m3_p1_100_w1_100_seed42_id1,cp,3600.0,3599.9363767914474,73,599,,49.314196942348595,8.205479452054794
pmwc,n50_m3_p1_100_w1_100_seed42_id2,cp,3600.0,3599.944983941503,74,485,,48.64790518839869,6.554054054054054
pmwc,n50_m3_p1_100_w1_100_seed42_id3,cp,3600.0,3599.947553811595,77,557,,46.75256563391682,7.233766233766234
pmwc,n50_m3_p1_100_w1_100_seed42_id4,cp,3600.0,3599.747910615988,74,674,,48.64524203535119,9.108108108108109
pmwc,n50_m3_p1_10_w10_100_seed42_id0,cp,3600.0,3599.956994713284,74,569,,48.64806749612546,7.6891891891891895
pmwc,n50_m3_p1_10_w10_100_seed42_id1,cp,3600.0,3599.7506744153798,78,502,,46.15064967199205,6.435897435897436
pmwc,n50_m3_p1_10_w10_100_seed42_id2,cp,3600.0,3599.9507695548236,73,507,,49.314394103490734,6.945205479452055
pmwc,n50_m3_p1_10_w10_100_seed42_id3,cp,3600.0,3599.956998278387,74,483,,48.64806754430253,6.527027027027027
pmwc,n50_m3_p1_10_w10_100_seed42_id4,cp,3600.0,3599.751335020177,75,643,,47.9966844669357,8.573333333333334
pmwc,n50_m4_p10_20_w10_20_seed42_id0,cp,3600.0,3599.9703319221735,69,412,,52.173483071335845,5.971014492753623
pmwc,n50_m4_p10_20_w10_20_seed42_id1,cp,3600.0,3599.7768216710538,68,375,,52.93789443633903,5.514705882352941
pmwc,n50_m4_p10_20_w10_20_seed42_id2,cp,3600.0,3599.76338562835,73,473,,49.31182720038836,6.47945205479452
pmwc,n50_m4_p10_20_w10_20_seed42_id3,cp,3600.0,3599.970424950123,69,497,,52.173484419567,7.202898550724638
pmwc,n50_m4_p10_20_w10_20_seed42_id4,cp,3600.0,3599.7482708711177,75,511,,47.9966436116149,6.8133333333333335
pmwc,n50_m4_p1_100_w1_100_seed42_id0,cp,3600.0,3599.9647896951064,70,496,,51.42806842421581,7.085714285714285
pmwc,n50_m4_p1_100_w1_100_seed42_id1,cp,3600.0,3599.9684277437627,75,472,,47.999579036583505,6.293333333333333
pmwc,n50_m4_p1_100_w1_100_seed42_id2,cp,3600.0,3599.95978323929,70,534,,51.42799690341843,7.628571428571429
pmwc,n50_m4_p1_100_w1_100_seed42_id3,cp,3600.0,3599.749812730588,76,553,,47.36512911487616,7.276315789473684
pmwc,n50_m4_p1_100_w1_100_seed42_id4,cp,3600.0,3599.9673534324393,71,500,,50.70376554130196,7.042253521126761
pmwc,n50_m4_p1_10_w10_100_seed42_id0,cp,3600.0,3599.969173316844,72,464,,49.99957185162283,6.444444444444445
pmwc,n50_m4_p1_10_w10_100_seed42_id1,cp,3600.0,3599.943208388053,71,487,,50.70342547025427,6.859154929577465
pmwc,n50_m4_p1_10_w10_100_seed42_id2,cp,3600.0,3599.9567913608626,72,497,,49.99939988001198,6.902777777777778
pmwc,n50_m4_p1_10_w10_100_seed42_id3,cp,3600.0,3599.971668381244,69,424,,52.173502440307885,6.144927536231884
pmwc,n50_m4_p1_10_w10_100_seed42_id4,cp,3600.0,3599.766402729787,71,437,,50.70093524971531,6.154929577464789
pmwc,n50_m5_p10_20_w10_20_seed42_id0,cp,3600.0,3599.984562192112,67,333,,53.731112868538986,4.970149253731344
pmwc,n50_m5_p10_20_w10_20_seed42_id1,cp,3600.0,3599.7796902591363,66,313,,54.54211651907782,4.742424242424242
pmwc,n50_m5_p10_20_w10_20_seed42_id2,cp,3600.0,3599.979078372009,70,341,,51.428272548171556,4.871428571428571
pmwc,n50_m5_p10_20_w10_20_seed42_id3,cp,3600.0,3599.777316743508,66,347,,54.54208055671982,5.257575757575758
pmwc,n50_m5_p10_20_w10_20_seed42_id4,cp,3600.0,3599.7534731011838,67,417,,53.72766377762961,6.223880597014926
pmwc,n50_m5_p1_100_w1_100_seed42_id0,cp,3600.0,3599.767320322804,73,561,,49.311881100312384,7.684931506849315
pmwc,n50_m5_p1_100_w1_100_seed42_id1,cp,3600.0,3599.9452685797587,71,451,,50.703454487038854,6.352112676056338
pmwc,n50_m5_p1_100_w1_100_seed42_id2,cp,3600.0,3599.966805336997,71,508,,50.70375782164784,7.154929577464789
pmwc,n50_m5_p1_100_w1_100_seed42_id3,cp,3600.0,3599.969959050417,67,416,,53.73089491120025,6.208955223880597
pmwc,n50_m5_p1_100_w1_100_seed42_id4,cp,3600.0,3599.782305072993,72,357,,49.996976459347124,4.958333333333333
pmwc,n50_m5_p1_10_w10_100_seed42_id0,cp,3600.0,3599.968456772156,72,387,,49.999561899613276,5.375
pmwc,n50_m5_p1_10_w10_100_seed42_id1,cp,3600.0,3599.9685211889446,68,460,,52.94071354689624,6.764705882352941
pmwc,n50_m5_p1_10_w10_100_seed42_id2,cp,3600.0,3599.764180686325,72,514,,49.99672473175451,7.138888888888889
pmwc,n50_m5_p1_10_w10_100_seed42_id3,cp,3600.0,3599.9583913693205,72,537,,49.99942210235167,7.458333333333333
pmwc,n50_m5_p1_10_w10_100_seed42_id4,cp,3600.0,3599.7521296124905,72,548,,49.99655735572904,7.611111111111111


==> pricing_results/pmwc_labeling-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,labeling-knapsack,2.81,2.735060582868755,128,127,84825.0,0.021367660803662147,0.9921875
pmwc,n20_m3_p10_20_w10_20_seed42_id1,labeling-knapsack,2.53,2.471848658286035,117,117,92433.0,0.021126911609282352,1.0
pmwc,n20_m3_p10_20_w10_20_seed42_id2,labeling-knapsack,3.02,2.948494936339557,139,136,117202.0,0.02121219378661552,0.9784172661870504
pmwc,n20_m3_p10_20_w10_20_seed42_id3,labeling-knapsack,2.43,2.357316993176937,121,120,94411.0,0.019481958621297,0.9917355371900827
pmwc,n20_m3_p10_20_w10_20_seed42_id4,labeling-knapsack,2.79,2.7245611315593123,118,117,101175.0,0.023089501114909428,0.9915254237288136
pmwc,n20_m3_p1_100_w1_100_seed42_id0,labeling-knapsack,3.84,3.6261036302894354,122,121,333469.0,0.029722160904011766,0.9918032786885246
pmwc,n20_m3_p1_100_w1_100_seed42_id1,labeling-knapsack,3.36,3.1947507122531533,122,121,223027.0,0.026186481247976668,0.9918032786885246
pmwc,n20_m3_p1_100_w1_100_seed42_id2,labeling-knapsack,3.82,3.6421258561313152,131,130,259560.0,0.027802487451384087,0.9923664122137404
pmwc,n20_m3_p1_100_w1_100_seed42_id3,labeling-knapsack,3.67,3.475345798768103,120,119,311392.0,0.028961214989734193,0.9916666666666667
pmwc,n20_m3_p1_100_w1_100_seed42_id4,labeling-knapsack,4.18,3.9899147106334567,132,131,299184.0,0.030226626595708007,0.9924242424242424
pmwc,n20_m3_p1_10_w10_100_seed42_id0,labeling-knapsack,2.27,2.2224190663546324,113,112,42716.0,0.019667425365970197,0.9911504424778761
pmwc,n20_m3_p1_10_w10_100_seed42_id1,labeling-knapsack,2.77,2.7011791272088885,142,138,44503.0,0.019022388219780906,0.971830985915493
pmwc,n20_m3_p1_10_w10_100_seed42_id2,labeling-knapsack,2.22,2.183426928706467,109,108,32893.0,0.02003143971290337,0.9908256880733946
pmwc,n20_m3_p1_10_w10_100_seed42_id3,labeling-knapsack,2.47,2.4281430449336767,122,121,44896.0,0.01990281184371866,0.9918032786885246
pmwc,n20_m3_p1_10_w10_100_seed42_id4,labeling-knapsack,2.39,2.3416916113346815,116,115,48868.0,0.02018699664943691,0.9913793103448276
pmwc,n20_m4_p10_20_w10_20_seed42_id0,labeling-knapsack,2.7,2.5625370694324374,110,109,78407.0,0.023295791540294885,0.990909090909091
pmwc,n20_m4_p10_20_w10_20_seed42_id1,labeling-knapsack,2.49,2.4107208251953125,115,111,68561.0,0.020962789784307066,0.9652173913043478
pmwc,n20_m4_p10_20_w10_20_seed42_id2,labeling-knapsack,2.72,2.5987236658111215,117,116,89935.0,0.022211313383001037,0.9914529914529915
pmwc,n20_m4_p10_20_w10_20_seed42_id3,labeling-knapsack,2.77,2.4984408356249332,108,105,77397.0,0.023133711440971604,0.9722222222222222
pmwc,n20_m4_p10_20_w10_20_seed42_id4,labeling-knapsack,2.0,1.9469050839543343,97,96,63864.0,0.02007118643251891,0.9896907216494846
pmwc,n20_m4_p1_100_w1_100_seed42_id0,labeling-knapsack,2.9,2.814394581131637,112,111,226619.0,0.02512852304581819,0.9910714285714286
pmwc,n20_m4_p1_100_w1_100_seed42_id1,labeling-knapsack,2.8,2.721507932059467,119,118,213671.0,0.02286981455512157,0.9915966386554622
pmwc,n20_m4_p1_100_w1_100_seed42_id2,labeling-knapsack,2.88,2.804011515341699,120,119,180931.0,0.023366762627847492,0.9916666666666667
pmwc,n20_m4_p1_100_w1_100_seed42_id3,labeling-knapsack,2.81,2.722533792257309,108,107,249526.0,0.02520864622460471,0.9907407407407407
pmwc,n20_m4_p1_100_w1_100_seed42_id4,labeling-knapsack,3.11,3.0246479213237762,115,114,219789.0,0.026301286272380663,0.991304347826087
pmwc,n20_m4_p1_10_w10_100_seed42_id0,labeling-knapsack,2.68,2.563509830273688,114,113,33831.0,0.022486928335734103,0.9912280701754386
pmwc,n20_m4_p1_10_w10_100_seed42_id1,labeling-knapsack,2.79,2.656427191570401,115,114,38606.0,0.02309936688322088,0.991304347826087
pmwc,n20_m4_p1_10_w10_100_seed42_id2,labeling-knapsack,2.47,2.3210890032351017,100,99,30683.0,0.023210890032351016,0.99
pmwc,n20_m4_p1_10_w10_100_seed42_id3,labeling-knapsack,2.04,1.983280248939991,94,93,28607.0,0.021098726052553095,0.9893617021276596
pmwc,n20_m4_p1_10_w10_100_seed42_id4,labeling-knapsack,1.95,1.9195033553987741,98,97,33366.0,0.019586768932640553,0.9897959183673469
pmwc,n20_m5_p10_20_w10_20_seed42_id0,labeling-knapsack,1.95,1.9211771162226796,89,88,50244.0,0.0215862597328391,0.9887640449438202
pmwc,n20_m5_p10_20_w10_20_seed42_id1,labeling-knapsack,2.38,2.340410962700844,102,101,54172.0,0.02294520551667494,0.9901960784313726
pmwc,n20_m5_p10_20_w10_20_seed42_id2,labeling-knapsack,1.95,1.9010991984978318,93,91,50157.0,0.020441926865568085,0.978494623655914
pmwc,n20_m5_p10_20_w10_20_seed42_id3,labeling-knapsack,2.08,2.0439701015129685,101,100,60308.0,0.020237327737752164,0.9900990099009901
pmwc,n20_m5_p10_20_w10_20_seed42_id4,labeling-knapsack,2.12,2.089035048149526,94,93,53295.0,0.022223777107973682,0.9893617021276596
pmwc,n20_m5_p1_100_w1_100_seed42_id0,labeling-knapsack,2.81,2.736875575967133,111,110,167039.0,0.024656536720424622,0.990990990990991
pmwc,n20_m5_p1_100_w1_100_seed42_id1,labeling-knapsack,2.73,2.58557481598109,95,94,163541.0,0.027216577010327266,0.9894736842105263
pmwc,n20_m5_p1_100_w1_100_seed42_id2,labeling-knapsack,2.87,2.7312510777264833,102,101,169856.0,0.02677697135025964,0.9901960784313726
pmwc,n20_m5_p1_100_w1_100_seed42_id3,labeling-knapsack,3.34,3.1867857184261084,111,110,198058.0,0.028709781247082056,0.990990990990991
pmwc,n20_m5_p1_100_w1_100_seed42_id4,labeling-knapsack,2.69,2.629696937277913,107,106,137804.0,0.024576606890447786,0.9906542056074766
pmwc,n20_m5_p1_10_w10_100_seed42_id0,labeling-knapsack,1.81,1.7821507351472974,96,95,21560.0,0.018564070157784347,0.9895833333333334
pmwc,n20_m5_p1_10_w10_100_seed42_id1,labeling-knapsack,1.94,1.9035866037011147,99,98,24217.0,0.019228147512132473,0.98989898989899
pmwc,n20_m5_p1_10_w10_100_seed42_id2,labeling-knapsack,1.67,1.64571647439152,85,84,25632.0,0.01936137028695906,0.9882352941176471
pmwc,n20_m5_p1_10_w10_100_seed42_id3,labeling-knapsack,2.09,2.048994886688888,106,105,27513.0,0.01933014044046121,0.9905660377358491
pmwc,n20_m5_p1_10_w10_100_seed42_id4,labeling-knapsack,1.87,1.8340234598144889,94,93,27985.0,0.019510887870366905,0.9893617021276596
pmwc,n30_m3_p10_20_w10_20_seed42_id0,labeling-knapsack,9.39,8.927326641976833,362,358,675997.0,0.02466112332037799,0.988950276243094
pmwc,n30_m3_p10_20_w10_20_seed42_id1,labeling-knapsack,8.81,8.356228587217629,301,299,613809.0,0.02776155676816488,0.9933554817275747
pmwc,n30_m3_p10_20_w10_20_seed42_id2,labeling-knapsack,9.36,8.961987285874784,333,331,721113.0,0.02691287473235671,0.993993993993994
pmwc,n30_m3_p10_20_w10_20_seed42_id3,labeling-knapsack,9.86,9.406559980474412,374,370,810497.0,0.02515122989431661,0.9893048128342246
pmwc,n30_m3_p10_20_w10_20_seed42_id4,labeling-knapsack,10.6,10.10181085485965,360,356,834436.0,0.028060585707943474,0.9888888888888889
pmwc,n30_m3_p1_100_w1_100_seed42_id0,labeling-knapsack,11.4,10.631057623773813,309,309,1555647.0,0.03440471722904147,1.0
pmwc,n30_m3_p1_100_w1_100_seed42_id1,labeling-knapsack,12.36,11.398000546731055,285,285,1830488.0,0.03999298437449493,1.0
pmwc,n30_m3_p1_100_w1_100_seed42_id2,labeling-knapsack,11.67,10.841502332128584,273,272,1726596.0,0.03971246275504976,0.9963369963369964
pmwc,n30_m3_p1_100_w1_100_seed42_id3,labeling-knapsack,12.98,11.98124458361417,280,279,2037307.0,0.04279015922719347,0.9964285714285714
pmwc,n30_m3_p1_100_w1_100_seed42_id4,labeling-knapsack,11.95,10.963360846973956,281,280,2067865.0,0.03901551902837706,0.99644128113879
pmwc,n30_m3_p1_10_w10_100_seed42_id0,labeling-knapsack,5.71,5.557402674108744,243,242,174252.0,0.022869969852299356,0.9958847736625515
pmwc,n30_m3_p1_10_w10_100_seed42_id1,labeling-knapsack,6.61,6.378194083459675,288,284,265527.0,0.022146507234234985,0.9861111111111112
pmwc,n30_m3_p1_10_w10_100_seed42_id2,labeling-knapsack,5.31,5.1594424191862345,230,229,180953.0,0.022432358344287976,0.9956521739130435
pmwc,n30_m3_p1_10_w10_100_seed42_id3,labeling-knapsack,6.79,6.557117220945656,272,272,251832.0,0.024107048606417852,1.0
pmwc,n30_m3_p1_10_w10_100_seed42_id4,labeling-knapsack,7.81,7.451184747740626,305,304,249726.0,0.024430113927018448,0.9967213114754099
pmwc,n30_m4_p10_20_w10_20_seed42_id0,labeling-knapsack,7.63,7.311462449841201,297,293,527794.0,0.02461771868633401,0.9865319865319865
pmwc,n30_m4_p10_20_w10_20_seed42_id1,labeling-knapsack,7.18,6.853426057845354,295,291,524885.0,0.02323195273845883,0.9864406779661017
pmwc,n30_m4_p10_20_w10_20_seed42_id2,labeling-knapsack,4.34,4.164425918832421,202,201,338604.0,0.020615969895210008,0.995049504950495
pmwc,n30_m4_p10_20_w10_20_seed42_id3,labeling-knapsack,5.61,5.350583138875663,249,245,408432.0,0.021488285698295837,0.9839357429718876
pmwc,n30_m4_p10_20_w10_20_seed42_id4,labeling-knapsack,6.7,6.433546824380755,262,260,459495.0,0.0245555222304609,0.9923664122137404
pmwc,n30_m4_p1_100_w1_100_seed42_id0,labeling-knapsack,10.51,9.757219674997032,275,274,1174314.0,0.035480798818171025,0.9963636363636363
pmwc,n30_m4_p1_100_w1_100_seed42_id1,labeling-knapsack,12.71,11.763137311674654,307,303,1665865.0,0.03831640818135067,0.9869706840390879
pmwc,n30_m4_p1_100_w1_100_seed42_id2,labeling-knapsack,10.59,9.752569014206529,266,263,1440150.0,0.036663793286490706,0.9887218045112782
pmwc,n30_m4_p1_100_w1_100_seed42_id3,labeling-knapsack,10.75,9.912620466202497,233,232,1443080.0,0.04254343547726394,0.9957081545064378
pmwc,n30_m4_p1_100_w1_100_seed42_id4,labeling-knapsack,13.42,12.536695482209325,355,350,1673664.0,0.035314635161153025,0.9859154929577465
pmwc,n30_m4_p1_10_w10_100_seed42_id0,labeling-knapsack,4.73,4.536492923274636,243,241,174067.0,0.01866869515750879,0.9917695473251029
pmwc,n30_m4_p1_10_w10_100_seed42_id1,labeling-knapsack,4.06,3.9434418128803372,219,218,112970.0,0.01800658362045816,0.9954337899543378
pmwc,n30_m4_p1_10_w10_100_seed42_id2,labeling-knapsack,4.82,4.673893257975578,224,223,136497.0,0.02086559490167669,0.9955357142857143
pmwc,n30_m4_p1_10_w10_100_seed42_id3,labeling-knapsack,5.17,5.012130989693105,237,236,146792.0,0.02114823202402154,0.9957805907172996
pmwc,n30_m4_p1_10_w10_100_seed42_id4,labeling-knapsack,10.36,9.954225574620068,473,448,361180.0,0.02104487436494729,0.9471458773784355
pmwc,n30_m5_p10_20_w10_20_seed42_id0,labeling-knapsack,6.92,6.584454571828246,269,259,417563.0,0.024477526289324335,0.9628252788104089
pmwc,n30_m5_p10_20_w10_20_seed42_id1,labeling-knapsack,5.12,4.7800337839871645,189,186,252567.0,0.02529118404226013,0.9841269841269841
pmwc,n30_m5_p10_20_w10_20_seed42_id2,labeling-knapsack,5.15,4.915097518824041,190,189,274748.0,0.025868934309600217,0.9947368421052631
pmwc,n30_m5_p10_20_w10_20_seed42_id3,labeling-knapsack,5.47,5.21822533942759,214,211,296452.0,0.02438423055807285,0.985981308411215
pmwc,n30_m5_p10_20_w10_20_seed42_id4,labeling-knapsack,5.14,4.85269096121192,194,190,296722.0,0.025013870934082062,0.979381443298969
pmwc,n30_m5_p1_100_w1_100_seed42_id0,labeling-knapsack,7.03,6.62716905400157,216,215,967890.0,0.03068133821297023,0.9953703703703703
pmwc,n30_m5_p1_100_w1_100_seed42_id1,labeling-knapsack,9.14,8.601222755387425,283,281,1211517.0,0.030393013269920232,0.9929328621908127
pmwc,n30_m5_p1_100_w1_100_seed42_id2,labeling-knapsack,7.19,6.805333533324301,233,232,1049486.0,0.02920744005718584,0.9957081545064378
pmwc,n30_m5_p1_100_w1_100_seed42_id3,labeling-knapsack,6.1,5.792692829854786,221,220,986436.0,0.026211279773098582,0.995475113122172
pmwc,n30_m5_p1_100_w1_100_seed42_id4,labeling-knapsack,8.05,7.621424940414727,257,253,927082.0,0.029655349962703217,0.9844357976653697
pmwc,n30_m5_p1_10_w10_100_seed42_id0,labeling-knapsack,7.59,7.2468438521027565,302,294,238437.0,0.02399617169570449,0.9735099337748344
pmwc,n30_m5_p1_10_w10_100_seed42_id1,labeling-knapsack,5.11,4.903964063152671,210,209,128419.0,0.023352209824536528,0.9952380952380953
pmwc,n30_m5_p1_10_w10_100_seed42_id2,labeling-knapsack,4.51,4.33062013424933,192,191,132161.0,0.02255531319921526,0.9947916666666666
pmwc,n30_m5_p1_10_w10_100_seed42_id3,labeling-knapsack,4.88,4.668638964183629,199,197,133416.0,0.02346049730745542,0.9899497487437185
pmwc,n30_m5_p1_10_w10_100_seed42_id4,labeling-knapsack,5.26,5.075441546738148,210,209,144397.0,0.024168769270181654,0.9952380952380953
pmwc,n40_m3_p10_20_w10_20_seed42_id0,labeling-knapsack,15.04,13.948545028455555,435,435,1503234.0,0.032065620755070245,1.0
pmwc,n40_m3_p10_20_w10_20_seed42_id1,labeling-knapsack,24.08,22.131008784286678,703,694,2656552.0,0.03148080908148888,0.9871977240398293
pmwc,n40_m3_p10_20_w10_20_seed42_id2,labeling-knapsack,20.2,18.60934759862721,568,565,2238804.0,0.03276293591307607,0.9947183098591549
pmwc,n40_m3_p10_20_w10_20_seed42_id3,labeling-knapsack,29.77,27.236153142526746,888,882,3264780.0,0.03067134362897156,0.9932432432432432
pmwc,n40_m3_p10_20_w10_20_seed42_id4,labeling-knapsack,28.38,25.976983434520662,834,822,3273616.0,0.031147462151703432,0.9856115107913669
pmwc,n40_m3_p1_100_w1_100_seed42_id0,labeling-knapsack,25.3,22.784801467321813,533,532,6821129.0,0.042748220388971504,0.99812382739212
pmwc,n40_m3_p1_100_w1_100_seed42_id1,labeling-knapsack,25.97,23.10472869873047,543,542,6787511.0,0.04255014493320528,0.998158379373849
pmwc,n40_m3_p1_100_w1_100_seed42_id2,labeling-knapsack,26.61,23.66083010379225,522,521,6458048.0,0.045327260735234194,0.9980842911877394
pmwc,n40_m3_p1_100_w1_100_seed42_id3,labeling-knapsack,23.93,21.410261258482933,525,524,5775712.0,0.04078145001615797,0.9980952380952381
pmwc,n40_m3_p1_100_w1_100_seed42_id4,labeling-knapsack,25.18,22.419659829698503,509,509,5392396.0,0.04404648296600885,1.0
pmwc,n40_m3_p1_10_w10_100_seed42_id0,labeling-knapsack,22.8,21.257586853578687,835,830,1393520.0,0.02545818784859723,0.9940119760479041
pmwc,n40_m3_p1_10_w10_100_seed42_id1,labeling-knapsack,12.79,11.949874549172819,479,477,605866.0,0.02494754603167603,0.9958246346555324
pmwc,n40_m3_p1_10_w10_100_seed42_id2,labeling-knapsack,16.28,15.198963725939393,586,584,1015785.0,0.02593679816713207,0.9965870307167235
pmwc,n40_m3_p1_10_w10_100_seed42_id3,labeling-knapsack,13.32,12.415737201459706,509,507,580189.0,0.02439241100483243,0.9960707269155207
pmwc,n40_m3_p1_10_w10_100_seed42_id4,labeling-knapsack,14.85,13.832202408462763,545,543,620841.0,0.025380187905436263,0.9963302752293578
pmwc,n40_m4_p10_20_w10_20_seed42_id0,labeling-knapsack,20.64,19.226985597983003,674,656,2229616.0,0.028526684863476266,0.973293768545994
pmwc,n40_m4_p10_20_w10_20_seed42_id1,labeling-knapsack,20.61,19.226615894585848,683,670,2216278.0,0.028150242891048092,0.9809663250366032
pmwc,n40_m4_p10_20_w10_20_seed42_id2,labeling-knapsack,21.5,20.121423026546836,678,666,2258167.0,0.029677615083402414,0.9823008849557522
pmwc,n40_m4_p10_20_w10_20_seed42_id3,labeling-knapsack,21.13,19.647660974413157,671,659,2285969.0,0.029281163896293826,0.9821162444113264
pmwc,n40_m4_p10_20_w10_20_seed42_id4,labeling-knapsack,20.22,18.82496730890125,687,675,2169250.0,0.02740169913959425,0.982532751091703
pmwc,n40_m4_p1_100_w1_100_seed42_id0,labeling-knapsack,24.03,21.592509854584932,431,430,4204887.0,0.05009863075309729,0.9976798143851509
pmwc,n40_m4_p1_100_w1_100_seed42_id1,labeling-knapsack,28.6,25.31176060065627,457,457,5211684.0,0.05538678468414939,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id2,labeling-knapsack,25.85,22.858624416403472,421,421,4677839.0,0.05429601999145718,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id3,labeling-knapsack,25.87,23.35738338343799,485,482,4427277.0,0.04815955336791338,0.9938144329896907
pmwc,n40_m4_p1_100_w1_100_seed42_id4,labeling-knapsack,22.33,20.029098733328283,436,435,3529334.0,0.04593829984708322,0.9977064220183486
pmwc,n40_m4_p1_10_w10_100_seed42_id0,labeling-knapsack,13.12,12.373603517189622,513,506,651584.0,0.02412008482882967,0.98635477582846
pmwc,n40_m4_p1_10_w10_100_seed42_id1,labeling-knapsack,10.13,9.675664870999753,411,410,463752.0,0.023541763676398427,0.9975669099756691
pmwc,n40_m4_p1_10_w10_100_seed42_id2,labeling-knapsack,10.81,10.081952296197414,444,442,595387.0,0.02270709976621039,0.9954954954954955
pmwc,n40_m4_p1_10_w10_100_seed42_id3,labeling-knapsack,11.14,10.500719461590052,440,436,552616.0,0.023865271503613755,0.990909090909091
pmwc,n40_m4_p1_10_w10_100_seed42_id4,labeling-knapsack,10.48,9.879048706032336,445,443,519755.0,0.022200109451758057,0.9955056179775281
pmwc,n40_m5_p10_20_w10_20_seed42_id0,labeling-knapsack,18.56,17.173316893167794,626,610,1741236.0,0.027433413567360693,0.9744408945686901
pmwc,n40_m5_p10_20_w10_20_seed42_id1,labeling-knapsack,16.66,15.611238521523774,557,538,1606744.0,0.028027358207403544,0.9658886894075404
pmwc,n40_m5_p10_20_w10_20_seed42_id2,labeling-knapsack,16.86,15.61931158322841,582,567,1518054.0,0.026837305125822008,0.9742268041237113
pmwc,n40_m5_p10_20_w10_20_seed42_id3,labeling-knapsack,15.4,14.414512519724667,507,490,1419151.0,0.028430991163165022,0.9664694280078896
pmwc,n40_m5_p10_20_w10_20_seed42_id4,labeling-knapsack,13.01,12.18109493330121,418,410,1243635.0,0.02914137543851964,0.9808612440191388
pmwc,n40_m5_p1_100_w1_100_seed42_id0,labeling-knapsack,22.31,20.04664514027536,414,412,3846324.0,0.04842184816491633,0.9951690821256038
pmwc,n40_m5_p1_100_w1_100_seed42_id1,labeling-knapsack,20.51,18.477039765566587,404,403,3589134.0,0.04573524694447175,0.9975247524752475
pmwc,n40_m5_p1_100_w1_100_seed42_id2,labeling-knapsack,20.97,18.966238228604198,395,394,3563949.0,0.04801579298380809,0.9974683544303797
pmwc,n40_m5_p1_100_w1_100_seed42_id3,labeling-knapsack,37.77,34.1406854391098,718,697,7065735.0,0.04754970116867661,0.9707520891364902
pmwc,n40_m5_p1_100_w1_100_seed42_id4,labeling-knapsack,18.63,16.929547705687582,384,383,3066940.0,0.044087363816894744,0.9973958333333334
pmwc,n40_m5_p1_10_w10_100_seed42_id0,labeling-knapsack,8.02,7.712390366010368,330,329,317398.0,0.023370879897001116,0.996969696969697
pmwc,n40_m5_p1_10_w10_100_seed42_id1,labeling-knapsack,8.1,7.70290910359472,311,309,301488.0,0.024768196474581096,0.9935691318327974
pmwc,n40_m5_p1_10_w10_100_seed42_id2,labeling-knapsack,9.04,8.606476881541312,380,378,432927.0,0.022648623372477136,0.9947368421052631
pmwc,n40_m5_p1_10_w10_100_seed42_id3,labeling-knapsack,11.73,11.169457896612585,469,461,600009.0,0.023815475259301885,0.9829424307036247
pmwc,n40_m5_p1_10_w10_100_seed42_id4,labeling-knapsack,9.3,8.812573209404945,359,355,330568.0,0.02454755768636475,0.9888579387186629
pmwc,n50_m3_p10_20_w10_20_seed42_id0,labeling-knapsack,70.82,62.091157178394496,2474,2457,13471961.0,0.025097476628292037,0.9931285367825384
pmwc,n50_m3_p10_20_w10_20_seed42_id1,labeling-knapsack,132.27,113.00136735197157,4854,4766,28595896.0,0.02328005095837898,0.9818706221672847
pmwc,n50_m3_p10_20_w10_20_seed42_id2,labeling-knapsack,76.66,66.91542169265449,2670,2649,15752547.0,0.025061955690132767,0.9921348314606742
pmwc,n50_m3_p10_20_w10_20_seed42_id3,labeling-knapsack,54.15,47.83957506623119,1795,1775,10609416.0,0.026651573853053587,0.9888579387186629
pmwc,n50_m3_p10_20_w10_20_seed42_id4,labeling-knapsack,69.81,61.00706382934004,2197,2183,13512368.0,0.027768349489913538,0.9936276741010469
pmwc,n50_m3_p1_100_w1_100_seed42_id0,labeling-knapsack,71.83,61.76376900728792,933,933,17369363.0,0.06619910933257012,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id1,labeling-knapsack,68.83,59.0885338159278,843,843,16867873.0,0.07009315992399502,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id2,labeling-knapsack,71.98,61.89952144213021,814,814,18121585.0,0.07604363813529509,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id3,labeling-knapsack,64.79,56.072539226152,929,929,14953556.0,0.060357953957106567,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id4,labeling-knapsack,75.56,65.45156319160014,978,978,20488938.0,0.06692388874396743,1.0
pmwc,n50_m3_p1_10_w10_100_seed42_id0,labeling-knapsack,29.13,26.073345757089555,1089,1086,2659448.0,0.02394246625995368,0.9972451790633609
pmwc,n50_m3_p1_10_w10_100_seed42_id1,labeling-knapsack,37.94,33.58514864183962,1691,1686,3583522.0,0.019861116878675117,0.997043169722058
pmwc,n50_m3_p1_10_w10_100_seed42_id2,labeling-knapsack,22.59,20.37997025810182,790,788,1856578.0,0.025797430706458003,0.9974683544303797
pmwc,n50_m3_p1_10_w10_100_seed42_id3,labeling-knapsack,25.94,23.303176706656814,899,897,1936558.0,0.02592121991841692,0.9977753058954394
pmwc,n50_m3_p1_10_w10_100_seed42_id4,labeling-knapsack,26.78,24.212958835996687,923,919,1793175.0,0.026232891479953075,0.9956663055254604
pmwc,n50_m4_p10_20_w10_20_seed42_id0,labeling-knapsack,31.62,28.256392263807356,764,754,4168513.0,0.0369848066280201,0.9869109947643979
pmwc,n50_m4_p10_20_w10_20_seed42_id1,labeling-knapsack,91.21,80.21300063841045,3011,2923,15792498.0,0.026639986927403006,0.9707738292925938
pmwc,n50_m4_p10_20_w10_20_seed42_id2,labeling-knapsack,55.79,50.14029653463513,1543,1524,8088843.0,0.03249533151953022,0.9876863253402463
pmwc,n50_m4_p10_20_w10_20_seed42_id3,labeling-knapsack,62.22,55.55382606945932,1940,1905,9452492.0,0.02863599281930893,0.9819587628865979
pmwc,n50_m4_p10_20_w10_20_seed42_id4,labeling-knapsack,64.97,58.199554107151926,1966,1942,9782576.0,0.02960302853873445,0.987792472024415
pmwc,n50_m4_p1_100_w1_100_seed42_id0,labeling-knapsack,44.3,39.00737054925412,685,684,12026279.0,0.05694506649526149,0.9985401459854014
pmwc,n50_m4_p1_100_w1_100_seed42_id1,labeling-knapsack,42.76,37.84872221946716,747,747,11033234.0,0.0506676334932626,1.0
pmwc,n50_m4_p1_100_w1_100_seed42_id2,labeling-knapsack,40.96,36.00934204645455,721,718,10053353.0,0.04994360894099105,0.9958391123439667
pmwc,n50_m4_p1_100_w1_100_seed42_id3,labeling-knapsack,41.02,36.16123149078339,652,651,10532404.0,0.05546201148893159,0.9984662576687117
pmwc,n50_m4_p1_100_w1_100_seed42_id4,labeling-knapsack,41.34,36.57429637666792,711,709,12392313.0,0.051440641879983005,0.9971870604781997
pmwc,n50_m4_p1_10_w10_100_seed42_id0,labeling-knapsack,18.61,17.022599706426263,667,664,1335861.0,0.025521138990144323,0.9955022488755623
pmwc,n50_m4_p1_10_w10_100_seed42_id1,labeling-knapsack,29.56,26.990247844718397,965,958,2326114.0,0.02796916875100352,0.9927461139896373
pmwc,n50_m4_p1_10_w10_100_seed42_id2,labeling-knapsack,25.31,23.198524789884686,887,882,1600902.0,0.026153917463229634,0.9943630214205186
pmwc,n50_m4_p1_10_w10_100_seed42_id3,labeling-knapsack,27.05,24.693805441260338,930,924,1851461.0,0.026552478969097137,0.9935483870967742
pmwc,n50_m4_p1_10_w10_100_seed42_id4,labeling-knapsack,18.35,16.757355492562056,663,661,1238668.0,0.025275045991797973,0.9969834087481146
pmwc,n50_m5_p10_20_w10_20_seed42_id0,labeling-knapsack,31.24,28.382313379086554,1069,1037,4642013.0,0.02655033992430922,0.9700654817586529
pmwc,n50_m5_p10_20_w10_20_seed42_id1,labeling-knapsack,37.19,33.61986018065363,1378,1326,5623145.0,0.024397576328485944,0.9622641509433962
pmwc,n50_m5_p10_20_w10_20_seed42_id2,labeling-knapsack,26.86,24.484602177515626,996,976,4063355.0,0.0245829339131683,0.9799196787148594
pmwc,n50_m5_p10_20_w10_20_seed42_id3,labeling-knapsack,36.86,33.454550579190254,1387,1351,5969887.0,0.024120079725443586,0.9740447007930786
pmwc,n50_m5_p10_20_w10_20_seed42_id4,labeling-knapsack,33.58,30.453345973975956,1366,1343,6732061.0,0.022293811108327934,0.9831625183016105
pmwc,n50_m5_p1_100_w1_100_seed42_id0,labeling-knapsack,49.06,42.6361146280542,641,641,10126708.0,0.06651499941974134,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id1,labeling-knapsack,43.31,38.058838420547545,625,625,8463094.0,0.06089414147287607,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id2,labeling-knapsack,40.31,35.211978933773935,543,543,7356318.0,0.06484710669203303,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id3,labeling-knapsack,44.19,38.47661438584328,540,539,8817359.0,0.07125298960341347,0.9981481481481481
pmwc,n50_m5_p1_100_w1_100_seed42_id4,labeling-knapsack,47.65,41.48041122034192,607,606,9332809.0,0.06833675654092573,0.9983525535420099
pmwc,n50_m5_p1_10_w10_100_seed42_id0,labeling-knapsack,13.94,12.88542602956295,613,607,986589.0,0.021020270847574143,0.9902120717781403
pmwc,n50_m5_p1_10_w10_100_seed42_id1,labeling-knapsack,21.07,19.330414711497724,895,882,1671434.0,0.021598228727930418,0.9854748603351955
pmwc,n50_m5_p1_10_w10_100_seed42_id2,labeling-knapsack,14.53,13.502595175988972,551,549,777122.0,0.024505617379290332,0.9963702359346642
pmwc,n50_m5_p1_10_w10_100_seed42_id3,labeling-knapsack,12.28,11.488274810835719,486,485,713691.0,0.02363842553669901,0.9979423868312757
pmwc,n50_m5_p1_10_w10_100_seed42_id4,labeling-knapsack,13.0,12.038220246322453,555,553,906370.0,0.021690486930310726,0.9963963963963964


==> pricing_results/pmwc_labeling-none.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,labeling-none,0.73,0.7089145379140973,47,375,263047.0,0.015083288040725475,7.9787234042553195
pmwc,n20_m3_p10_20_w10_20_seed42_id1,labeling-none,0.67,0.6485071573406458,42,433,253013.0,0.01544064660334871,10.30952380952381
pmwc,n20_m3_p10_20_w10_20_seed42_id2,labeling-none,0.91,0.8700757566839457,48,421,331356.0,0.018126578264248867,8.770833333333334
pmwc,n20_m3_p10_20_w10_20_seed42_id3,labeling-none,0.78,0.7526128711178899,43,440,271510.0,0.017502624909718368,10.232558139534884
pmwc,n20_m3_p10_20_w10_20_seed42_id4,labeling-none,0.75,0.7255545072257519,43,395,300835.0,0.01687336063315702,9.186046511627907
pmwc,n20_m3_p1_100_w1_100_seed42_id0,labeling-none,2.45,2.3133014775812626,53,431,1048524.0,0.043647197690212504,8.132075471698114
pmwc,n20_m3_p1_100_w1_100_seed42_id1,labeling-none,1.97,1.850362884812057,51,437,802324.0,0.03628162519239327,8.568627450980392
pmwc,n20_m3_p1_100_w1_100_seed42_id2,labeling-none,1.96,1.8390649482607841,46,456,792717.0,0.039979672788277916,9.91304347826087
pmwc,n20_m3_p1_100_w1_100_seed42_id3,labeling-none,1.95,1.8119311016052961,49,398,775184.0,0.03697818574704686,8.122448979591837
pmwc,n20_m3_p1_100_w1_100_seed42_id4,labeling-none,2.04,1.9150014100596309,49,366,808307.0,0.03908166142978838,7.469387755102041
pmwc,n20_m3_p1_10_w10_100_seed42_id0,labeling-none,0.86,0.8320199707522988,50,424,267995.0,0.016640399415045977,8.48
pmwc,n20_m3_p1_10_w10_100_seed42_id1,labeling-none,0.82,0.7758798291906714,51,407,251011.0,0.015213329984130813,7.980392156862745
pmwc,n20_m3_p1_10_w10_100_seed42_id2,labeling-none,0.77,0.7501152977347374,49,384,236357.0,0.015308475463974233,7.836734693877551
pmwc,n20_m3_p1_10_w10_100_seed42_id3,labeling-none,0.88,0.8575240168720484,51,458,306024.0,0.01681419640925585,8.980392156862745
pmwc,n20_m3_p1_10_w10_100_seed42_id4,labeling-none,0.79,0.7660175524652004,49,441,278056.0,0.015633011274800008,9.0
pmwc,n20_m4_p10_20_w10_20_seed42_id0,labeling-none,1.22,0.9822992673143744,42,323,190647.0,0.023388077793199392,7.690476190476191
pmwc,n20_m4_p10_20_w10_20_seed42_id1,labeling-none,0.84,0.8046699361875653,42,297,169313.0,0.01915880800446584,7.071428571428571
pmwc,n20_m4_p10_20_w10_20_seed42_id2,labeling-none,1.35,1.2518887920305133,50,334,252298.0,0.025037775840610267,6.68
pmwc,n20_m4_p10_20_w10_20_seed42_id3,labeling-none,1.28,1.1842411858960986,49,285,219544.0,0.02416818746726732,5.816326530612245
pmwc,n20_m4_p10_20_w10_20_seed42_id4,labeling-none,0.82,0.7889546360820532,41,305,179143.0,0.019242796002001298,7.439024390243903
pmwc,n20_m4_p1_100_w1_100_seed42_id0,labeling-none,1.39,1.3424190739169717,55,400,667907.0,0.024407619525763122,7.2727272727272725
pmwc,n20_m4_p1_100_w1_100_seed42_id1,labeling-none,1.18,1.1382358353585005,47,335,489563.0,0.024217783731031926,7.127659574468085
pmwc,n20_m4_p1_100_w1_100_seed42_id2,labeling-none,1.04,1.0096222274005413,48,328,467243.0,0.021033796404177945,6.833333333333333
pmwc,n20_m4_p1_100_w1_100_seed42_id3,labeling-none,1.38,1.3344892002642155,47,381,664795.0,0.02839338723966416,8.106382978723405
pmwc,n20_m4_p1_100_w1_100_seed42_id4,labeling-none,1.51,1.4548964574933052,58,379,643961.0,0.025084421680919056,6.5344827586206895
pmwc,n20_m4_p1_10_w10_100_seed42_id0,labeling-none,1.23,1.1382249891757965,49,333,144818.0,0.023229081411750948,6.795918367346939
pmwc,n20_m4_p1_10_w10_100_seed42_id1,labeling-none,1.22,1.1262264670804143,48,377,132878.0,0.023463051397508632,7.854166666666667
pmwc,n20_m4_p1_10_w10_100_seed42_id2,labeling-none,1.15,1.060098635032773,47,387,168192.0,0.022555290107080277,8.23404255319149
pmwc,n20_m4_p1_10_w10_100_seed42_id3,labeling-none,1.01,0.9906151741743088,47,353,135305.0,0.02107691859945338,7.51063829787234
pmwc,n20_m4_p1_10_w10_100_seed42_id4,labeling-none,0.62,0.594526644796133,37,283,109956.0,0.016068287697192783,7.648648648648648
pmwc,n20_m5_p10_20_w10_20_seed42_id0,labeling-none,0.62,0.5991516318172216,44,242,109325.0,0.013617082541300491,5.5
pmwc,n20_m5_p10_20_w10_20_seed42_id1,labeling-none,0.67,0.6500477632507682,50,285,141144.0,0.013000955265015364,5.7
pmwc,n20_m5_p10_20_w10_20_seed42_id2,labeling-none,0.68,0.6530420938506722,47,269,124489.0,0.013894512635120686,5.723404255319149
pmwc,n20_m5_p10_20_w10_20_seed42_id3,labeling-none,0.65,0.6360918786376715,49,236,162134.0,0.012981466910972888,4.816326530612245
pmwc,n20_m5_p10_20_w10_20_seed42_id4,labeling-none,0.71,0.6923645315691829,49,292,140035.0,0.01412988839937108,5.959183673469388
pmwc,n20_m5_p1_100_w1_100_seed42_id0,labeling-none,1.52,1.4612157391384244,54,287,347758.0,0.027059550724785636,5.314814814814815
pmwc,n20_m5_p1_100_w1_100_seed42_id1,labeling-none,1.47,1.3530540466308594,47,279,307623.0,0.028788383970869347,5.9361702127659575
pmwc,n20_m5_p1_100_w1_100_seed42_id2,labeling-none,1.54,1.4215569589287043,48,283,367845.0,0.02961576997768134,5.895833333333333
pmwc,n20_m5_p1_100_w1_100_seed42_id3,labeling-none,1.56,1.4441991159692407,52,328,393398.0,0.027773059922485396,6.3076923076923075
pmwc,n20_m5_p1_100_w1_100_seed42_id4,labeling-none,1.34,1.2928001945838332,53,284,391188.0,0.02439245650158176,5.3584905660377355
pmwc,n20_m5_p1_10_w10_100_seed42_id0,labeling-none,0.57,0.5579553283751011,48,275,68274.0,0.011624069341147939,5.729166666666667
pmwc,n20_m5_p1_10_w10_100_seed42_id1,labeling-none,0.74,0.7212211405858397,54,400,171439.0,0.013355947047885921,7.407407407407407
pmwc,n20_m5_p1_10_w10_100_seed42_id2,labeling-none,0.55,0.530066242441535,43,285,89494.0,0.012327121917245,6.627906976744186
pmwc,n20_m5_p1_10_w10_100_seed42_id3,labeling-none,0.61,0.5965113528072834,48,272,115011.0,0.012427319850151738,5.666666666666667
pmwc,n20_m5_p1_10_w10_100_seed42_id4,labeling-none,0.66,0.6410457277670503,51,291,103138.0,0.012569524073863731,5.705882352941177
pmwc,n30_m3_p10_20_w10_20_seed42_id0,labeling-none,4.97,4.869266666471958,68,1351,3994229.0,0.07160686274223468,19.86764705882353
pmwc,n30_m3_p10_20_w10_20_seed42_id1,labeling-none,5.79,5.643852360546589,71,1250,5437909.0,0.07949087831755759,17.6056338028169
pmwc,n30_m3_p10_20_w10_20_seed42_id2,labeling-none,5.92,5.764327249489725,71,1392,5851438.0,0.08118770773929189,19.6056338028169
pmwc,n30_m3_p10_20_w10_20_seed42_id3,labeling-none,4.84,4.728666936978698,70,1351,4525406.0,0.0675523848139814,19.3
pmwc,n30_m3_p10_20_w10_20_seed42_id4,labeling-none,5.51,5.411090072244406,63,1204,4628571.0,0.08589031860705405,19.11111111111111
pmwc,n30_m3_p1_100_w1_100_seed42_id0,labeling-none,14.65,14.407948835752904,94,1713,12509824.0,0.15327605144417983,18.22340425531915
pmwc,n30_m3_p1_100_w1_100_seed42_id1,labeling-none,18.78,18.491791266947985,89,1467,17103925.0,0.20777293558368523,16.48314606741573
pmwc,n30_m3_p1_100_w1_100_seed42_id2,labeling-none,19.63,19.37202899158001,81,1491,16290992.0,0.23916085174790136,18.40740740740741
pmwc,n30_m3_p1_100_w1_100_seed42_id3,labeling-none,18.63,18.374648083001375,73,1285,16470896.0,0.2517075079863202,17.602739726027398
pmwc,n30_m3_p1_100_w1_100_seed42_id4,labeling-none,19.77,19.3864192860201,95,1670,16815668.0,0.20406757143179052,17.57894736842105
pmwc,n30_m3_p1_10_w10_100_seed42_id0,labeling-none,4.62,4.516520214267075,84,1520,3810764.0,0.05376809778889375,18.095238095238095
pmwc,n30_m3_p1_10_w10_100_seed42_id1,labeling-none,6.32,5.994987227022648,96,1694,5722021.0,0.06244778361481925,17.645833333333332
pmwc,n30_m3_p1_10_w10_100_seed42_id2,labeling-none,4.3,4.175413657911122,77,1511,3303421.0,0.05422615140144314,19.623376623376622
pmwc,n30_m3_p1_10_w10_100_seed42_id3,labeling-none,4.7,4.584246548824012,85,1364,3778967.0,0.053932312339106024,16.04705882352941
pmwc,n30_m3_p1_10_w10_100_seed42_id4,labeling-none,5.75,5.54880151245743,87,1380,4319264.0,0.06377932772939575,15.862068965517242
pmwc,n30_m4_p10_20_w10_20_seed42_id0,labeling-none,2.94,2.8650684924796224,70,1056,2452206.0,0.04092954989256603,15.085714285714285
pmwc,n30_m4_p10_20_w10_20_seed42_id1,labeling-none,2.57,2.495759705081582,62,1080,2223499.0,0.04025418879163842,17.419354838709676
pmwc,n30_m4_p10_20_w10_20_seed42_id2,labeling-none,2.32,2.2383391121402383,66,1113,1870509.0,0.033914228971821794,16.863636363636363
pmwc,n30_m4_p10_20_w10_20_seed42_id3,labeling-none,3.83,3.5589139107614756,80,1255,3376860.0,0.04448642388451844,15.6875
pmwc,n30_m4_p10_20_w10_20_seed42_id4,labeling-none,2.82,2.72938777692616,73,985,2304467.0,0.037388873656522735,13.493150684931507
pmwc,n30_m4_p1_100_w1_100_seed42_id0,labeling-none,12.45,12.181402611546218,88,1253,9815305.0,0.13842502967666157,14.238636363636363
pmwc,n30_m4_p1_100_w1_100_seed42_id1,labeling-none,19.57,19.1378963412717,111,1278,16242750.0,0.1724134805519973,11.513513513513514
pmwc,n30_m4_p1_100_w1_100_seed42_id2,labeling-none,13.81,13.292134545743465,102,1260,8982374.0,0.1303150445661124,12.352941176470589
pmwc,n30_m4_p1_100_w1_100_seed42_id3,labeling-none,11.9,11.557879390195012,88,1216,8781474.0,0.13133953852494332,13.818181818181818
pmwc,n30_m4_p1_100_w1_100_seed42_id4,labeling-none,15.27,14.889438976533711,97,1317,11936784.0,0.1534993708921001,13.577319587628866
pmwc,n30_m4_p1_10_w10_100_seed42_id0,labeling-none,2.24,2.1705062752589583,73,1076,1712273.0,0.02973296267478025,14.73972602739726
pmwc,n30_m4_p1_10_w10_100_seed42_id1,labeling-none,2.3,2.2272244971245527,74,1245,1871542.0,0.030097628339520982,16.824324324324323
pmwc,n30_m4_p1_10_w10_100_seed42_id2,labeling-none,2.75,2.660588457249105,84,1280,2058933.0,0.031673672110108395,15.238095238095237
pmwc,n30_m4_p1_10_w10_100_seed42_id3,labeling-none,3.04,2.951024410314858,91,1230,2481709.0,0.03242883967378965,13.516483516483516
pmwc,n30_m4_p1_10_w10_100_seed42_id4,labeling-none,6.7,6.21654680930078,175,1742,5335172.0,0.03552312462457589,9.954285714285714
pmwc,n30_m5_p10_20_w10_20_seed42_id0,labeling-none,4.06,3.6968225752934813,90,998,2027166.0,0.04107580639214979,11.088888888888889
pmwc,n30_m5_p10_20_w10_20_seed42_id1,labeling-none,2.54,2.388635349459946,66,733,1076376.0,0.036191444688787065,11.106060606060606
pmwc,n30_m5_p10_20_w10_20_seed42_id2,labeling-none,2.96,2.608918116427958,67,878,1172407.0,0.03893907636459639,13.104477611940299
pmwc,n30_m5_p10_20_w10_20_seed42_id3,labeling-none,2.6,2.4612049302086234,68,908,1217519.0,0.036194190150126815,13.352941176470589
pmwc,n30_m5_p10_20_w10_20_seed42_id4,labeling-none,3.68,3.5147541146725416,70,886,2015758.0,0.05021077306675059,12.657142857142857
pmwc,n30_m5_p1_100_w1_100_seed42_id0,labeling-none,6.06,5.9231425980106,78,950,4815202.0,0.07593772561552051,12.179487179487179
pmwc,n30_m5_p1_100_w1_100_seed42_id1,labeling-none,6.57,6.400934003293514,85,1041,5238936.0,0.07530510592110017,12.24705882352941
pmwc,n30_m5_p1_100_w1_100_seed42_id2,labeling-none,5.95,5.789184771478176,76,973,4052529.0,0.07617348383523916,12.802631578947368
pmwc,n30_m5_p1_100_w1_100_seed42_id3,labeling-none,6.26,6.110175135545433,81,1098,4960159.0,0.07543426093265966,13.555555555555555
pmwc,n30_m5_p1_100_w1_100_seed42_id4,labeling-none,9.52,9.287377170287073,97,1266,7453700.0,0.0957461563947121,13.051546391752577
pmwc,n30_m5_p1_10_w10_100_seed42_id0,labeling-none,3.94,3.4958236226812005,106,1171,2045744.0,0.03297946813850189,11.047169811320755
pmwc,n30_m5_p1_10_w10_100_seed42_id1,labeling-none,2.53,2.395423773676157,74,911,1042592.0,0.032370591536164284,12.31081081081081
pmwc,n30_m5_p1_10_w10_100_seed42_id2,labeling-none,2.89,2.7623339472338557,76,863,1280736.0,0.03634649930570863,11.355263157894736
pmwc,n30_m5_p1_10_w10_100_seed42_id3,labeling-none,3.31,3.1730366069823503,73,967,1549605.0,0.043466254890169184,13.246575342465754
pmwc,n30_m5_p1_10_w10_100_seed42_id4,labeling-none,3.11,2.979693659581244,71,850,1435244.0,0.041967516332130195,11.971830985915492
pmwc,n40_m3_p10_20_w10_20_seed42_id0,labeling-none,33.07,32.5783651554957,99,3476,37926701.0,0.3290743955100576,35.111111111111114
pmwc,n40_m3_p10_20_w10_20_seed42_id1,labeling-none,34.87,34.39823339134455,90,3547,36686491.0,0.38220259323716166,39.41111111111111
pmwc,n40_m3_p10_20_w10_20_seed42_id2,labeling-none,77.7,75.8419790789485,182,4624,87958628.0,0.4167141707634533,25.406593406593405
pmwc,n40_m3_p10_20_w10_20_seed42_id3,labeling-none,34.2,33.69883598200977,100,3276,37429719.0,0.33698835982009767,32.76
pmwc,n40_m3_p10_20_w10_20_seed42_id4,labeling-none,53.01,51.346883749589324,136,3947,57400117.0,0.37755061580580385,29.022058823529413
pmwc,n40_m3_p1_100_w1_100_seed42_id0,labeling-none,137.77,136.96702401340008,132,3671,138124260.0,1.0376289697984855,27.810606060606062
pmwc,n40_m3_p1_100_w1_100_seed42_id1,labeling-none,111.33,110.44677883666009,118,3466,105365539.0,0.9359896511581364,29.372881355932204
pmwc,n40_m3_p1_100_w1_100_seed42_id2,labeling-none,194.61,193.46720494702458,145,4555,183281959.0,1.334256585841549,31.413793103448278
pmwc,n40_m3_p1_100_w1_100_seed42_id3,labeling-none,138.44,137.4074429422617,136,4256,122328258.0,1.0103488451636888,31.294117647058822
pmwc,n40_m3_p1_100_w1_100_seed42_id4,labeling-none,111.08,110.33209472894669,124,3523,103847807.0,0.8897749574915055,28.411290322580644
pmwc,n40_m3_p1_10_w10_100_seed42_id0,labeling-none,24.46,23.966771082021296,105,3389,26133970.0,0.2282549626859171,32.27619047619048
pmwc,n40_m3_p1_10_w10_100_seed42_id1,labeling-none,37.97,36.0133191710338,170,4913,41083336.0,0.21184305394725764,28.9
pmwc,n40_m3_p1_10_w10_100_seed42_id2,labeling-none,37.05,36.328942901454866,141,4206,42621935.0,0.2576520773152827,29.829787234042552
pmwc,n40_m3_p1_10_w10_100_seed42_id3,labeling-none,41.79,39.78013048693538,169,5365,46652228.0,0.23538538749665905,31.745562130177515
pmwc,n40_m3_p1_10_w10_100_seed42_id4,labeling-none,27.91,27.170565037056804,138,4842,30064712.0,0.1968881524424406,35.08695652173913
pmwc,n40_m4_p10_20_w10_20_seed42_id0,labeling-none,13.24,12.996478283777833,77,2630,13970653.0,0.16878543225685497,34.15584415584416
pmwc,n40_m4_p10_20_w10_20_seed42_id1,labeling-none,25.75,24.791409959085286,126,2789,28330381.0,0.19675722189750228,22.134920634920636
pmwc,n40_m4_p10_20_w10_20_seed42_id2,labeling-none,24.08,23.110982360318303,139,3062,24892545.0,0.16626606014617484,22.028776978417266
pmwc,n40_m4_p10_20_w10_20_seed42_id3,labeling-none,30.1,29.106504118070006,115,3043,32574719.0,0.2531000358093044,26.46086956521739
pmwc,n40_m4_p10_20_w10_20_seed42_id4,labeling-none,19.64,18.76868288870901,112,2663,20907760.0,0.1675775257920447,23.776785714285715
pmwc,n40_m4_p1_100_w1_100_seed42_id0,labeling-none,106.1,105.34091082401574,133,3895,86915458.0,0.7920369234888401,29.285714285714285
pmwc,n40_m4_p1_100_w1_100_seed42_id1,labeling-none,98.33,97.57581483013928,114,2754,85369578.0,0.8559282002643797,24.157894736842106
pmwc,n40_m4_p1_100_w1_100_seed42_id2,labeling-none,61.95,61.199452478438616,114,2778,49368169.0,0.536837302442444,24.36842105263158
pmwc,n40_m4_p1_100_w1_100_seed42_id3,labeling-none,108.16,107.19739122875035,148,3220,96686563.0,0.7243066974915564,21.756756756756758
pmwc,n40_m4_p1_100_w1_100_seed42_id4,labeling-none,83.81,83.0318687967956,129,3210,73627487.0,0.6436578976495784,24.88372093023256
pmwc,n40_m4_p1_10_w10_100_seed42_id0,labeling-none,27.02,25.8671891996637,166,3273,30674727.0,0.15582644096182952,19.716867469879517
pmwc,n40_m4_p1_10_w10_100_seed42_id1,labeling-none,15.65,15.320692050270736,116,3050,16998261.0,0.13207493146785118,26.29310344827586
pmwc,n40_m4_p1_10_w10_100_seed42_id2,labeling-none,22.38,21.28581062145531,130,3212,24252983.0,0.16373700478042547,24.70769230769231
pmwc,n40_m4_p1_10_w10_100_seed42_id3,labeling-none,25.31,24.106945184990764,149,3803,26535946.0,0.1617915784227568,25.523489932885905
pmwc,n40_m4_p1_10_w10_100_seed42_id4,labeling-none,19.69,19.36110156774521,119,3189,21966545.0,0.1626983325020606,26.798319327731093
pmwc,n40_m5_p10_20_w10_20_seed42_id0,labeling-none,10.44,9.794302537105978,101,1954,9973958.0,0.09697329244659383,19.346534653465348
pmwc,n40_m5_p10_20_w10_20_seed42_id1,labeling-none,10.09,9.478245548903942,96,2042,9949708.0,0.0987317244677494,21.270833333333332
pmwc,n40_m5_p10_20_w10_20_seed42_id2,labeling-none,19.94,19.146394070237875,146,2558,20847092.0,0.1311396854125882,17.52054794520548
pmwc,n40_m5_p10_20_w10_20_seed42_id3,labeling-none,14.34,13.604950149543583,109,2345,13880446.0,0.12481605641783104,21.513761467889907
pmwc,n40_m5_p10_20_w10_20_seed42_id4,labeling-none,11.56,10.853104089386761,80,2120,9820707.0,0.1356638011173345,26.5
pmwc,n40_m5_p1_100_w1_100_seed42_id0,labeling-none,75.23,74.48462342470884,136,2404,59143677.0,0.5476810545934474,17.676470588235293
pmwc,n40_m5_p1_100_w1_100_seed42_id1,labeling-none,61.43,60.88511021155864,126,2724,51776581.0,0.48321516040919554,21.61904761904762
pmwc,n40_m5_p1_100_w1_100_seed42_id2,labeling-none,56.93,56.460473803803325,118,2173,44545503.0,0.4784785915576553,18.415254237288135
pmwc,n40_m5_p1_100_w1_100_seed42_id3,labeling-none,120.6,118.78254947438836,218,2830,103909538.0,0.5448740801577447,12.98165137614679
pmwc,n40_m5_p1_100_w1_100_seed42_id4,labeling-none,67.81,67.33427571505308,128,2748,54549366.0,0.5260490290238522,21.46875
pmwc,n40_m5_p1_10_w10_100_seed42_id0,labeling-none,8.69,8.50121796503663,103,2311,7930843.0,0.08253609674792846,22.436893203883496
pmwc,n40_m5_p1_10_w10_100_seed42_id1,labeling-none,13.35,13.112234807573259,117,2383,13854088.0,0.11207038297071162,20.367521367521366
pmwc,n40_m5_p1_10_w10_100_seed42_id2,labeling-none,10.65,10.427574966102839,112,2548,10791738.0,0.09310334791163248,22.75
pmwc,n40_m5_p1_10_w10_100_seed42_id3,labeling-none,9.12,8.94018794875592,94,1958,9178473.0,0.09510838243357361,20.829787234042552
pmwc,n40_m5_p1_10_w10_100_seed42_id4,labeling-none,9.85,9.42755245603621,97,2459,8108245.0,0.09719126243336298,25.350515463917525
pmwc,n50_m3_p10_20_w10_20_seed42_id0,labeling-none,614.85,600.3996208207682,504,18579,768181379.0,1.1912690889300956,36.86309523809524
pmwc,n50_m3_p10_20_w10_20_seed42_id1,labeling-none,466.39,447.5816549435258,549,23970,547104014.0,0.8152671310446735,43.66120218579235
pmwc,n50_m3_p10_20_w10_20_seed42_id2,labeling-none,716.81,706.31745627895,374,15575,892165366.0,1.8885493483394384,41.644385026737964
pmwc,n50_m3_p10_20_w10_20_seed42_id3,labeling-none,230.38,224.41989300586283,239,12108,268927620.0,0.9389953682253674,50.66108786610879
pmwc,n50_m3_p10_20_w10_20_seed42_id4,labeling-none,541.39,532.1138149984181,334,12992,650398741.0,1.5931551347258026,38.89820359281437
pmwc,n50_m3_p1_100_w1_100_seed42_id0,labeling-none,908.2,904.7301847720519,189,7914,936592861.0,4.786932194561121,41.87301587301587
pmwc,n50_m3_p1_100_w1_100_seed42_id1,labeling-none,808.93,805.4449823787436,199,8379,773985015.0,4.047462223008762,42.10552763819096
pmwc,n50_m3_p1_100_w1_100_seed42_id2,labeling-none,744.63,741.40559903346,188,8389,687941477.0,3.943646803369468,44.62234042553192
pmwc,n50_m3_p1_100_w1_100_seed42_id3,labeling-none,1076.24,1072.1239043939859,256,10189,1113391611.0,4.187984001539007,39.80078125
pmwc,n50_m3_p1_100_w1_100_seed42_id4,labeling-none,911.0,908.0633077165112,195,7429,950899172.0,4.6567349113667245,38.0974358974359
pmwc,n50_m3_p1_10_w10_100_seed42_id0,labeling-none,187.84,185.66478106752038,197,8465,230052719.0,0.9424608176016263,42.96954314720812
pmwc,n50_m3_p1_10_w10_100_seed42_id1,labeling-none,170.98,168.32749733608216,188,10215,218558531.0,0.8953590283834157,54.33510638297872
pmwc,n50_m3_p1_10_w10_100_seed42_id2,labeling-none,255.59,250.11392604000866,217,10232,310623743.0,1.1525987375115607,47.1520737327189
pmwc,n50_m3_p1_10_w10_100_seed42_id3,labeling-none,242.27,238.91466799285263,230,9482,307670751.0,1.038759426055881,41.22608695652174
pmwc,n50_m3_p1_10_w10_100_seed42_id4,labeling-none,286.81,278.1657967409119,337,13297,348518946.0,0.8254177944834181,39.45697329376855
pmwc,n50_m4_p10_20_w10_20_seed42_id0,labeling-none,175.37,171.69347520451993,212,7304,201348216.0,0.8098748830401883,34.45283018867924
pmwc,n50_m4_p10_20_w10_20_seed42_id1,labeling-none,246.83,237.2215857738629,455,13088,285060101.0,0.5213661225799184,28.764835164835166
pmwc,n50_m4_p10_20_w10_20_seed42_id2,labeling-none,354.18,347.5945222424343,307,10318,428113007.0,1.1322297141447373,33.60912052117264
pmwc,n50_m4_p10_20_w10_20_seed42_id3,labeling-none,204.73,199.64853589143604,301,9600,245310180.0,0.6632841723967975,31.893687707641195
pmwc,n50_m4_p10_20_w10_20_seed42_id4,labeling-none,174.41,170.35303237568587,207,8123,199157020.0,0.8229615090612844,39.24154589371981
pmwc,n50_m4_p1_100_w1_100_seed42_id0,labeling-none,406.21,404.3073229463771,150,5615,381071003.0,2.6953821529758475,37.43333333333333
pmwc,n50_m4_p1_100_w1_100_seed42_id1,labeling-none,555.37,553.3102500531822,195,6748,575765753.0,2.837488461811191,34.6051282051282
pmwc,n50_m4_p1_100_w1_100_seed42_id2,labeling-none,579.3,575.6764528788626,213,6231,569058327.0,2.7027063515439558,29.253521126760564
pmwc,n50_m4_p1_100_w1_100_seed42_id3,labeling-none,522.21,520.2871645800769,182,6562,540717922.0,2.858720684505917,36.05494505494506
pmwc,n50_m4_p1_100_w1_100_seed42_id4,labeling-none,473.02,470.53134893625975,167,6374,454901548.0,2.817552987642274,38.16766467065868
pmwc,n50_m4_p1_10_w10_100_seed42_id0,labeling-none,86.76,84.05058584362268,145,5610,102249685.0,0.5796592127146392,38.689655172413794
pmwc,n50_m4_p1_10_w10_100_seed42_id1,labeling-none,109.04,105.45538021251559,199,7106,127299333.0,0.5299265337312341,35.70854271356784
pmwc,n50_m4_p1_10_w10_100_seed42_id2,labeling-none,121.1,117.50658108480275,213,7936,144999236.0,0.5516740896000129,37.25821596244131
pmwc,n50_m4_p1_10_w10_100_seed42_id3,labeling-none,122.38,119.18508871365339,198,6756,147427894.0,0.6019448924931989,34.121212121212125
pmwc,n50_m4_p1_10_w10_100_seed42_id4,labeling-none,106.05,102.686743253842,193,6706,119988493.0,0.5320556645276787,34.74611398963731
pmwc,n50_m5_p10_20_w10_20_seed42_id0,labeling-none,91.06,88.5821284102276,213,5347,107770929.0,0.4158785371372188,25.103286384976524
pmwc,n50_m5_p10_20_w10_20_seed42_id1,labeling-none,53.34,51.13223382551223,158,5326,60589944.0,0.32362173307286224,33.70886075949367
pmwc,n50_m5_p10_20_w10_20_seed42_id2,labeling-none,95.87,93.21990198083222,245,6048,115036178.0,0.38048939584013153,24.685714285714287
pmwc,n50_m5_p10_20_w10_20_seed42_id3,labeling-none,139.57,135.98585758078843,227,6449,168902888.0,0.5990566413250592,28.409691629955947
pmwc,n50_m5_p10_20_w10_20_seed42_id4,labeling-none,123.01,120.40309714339674,248,6178,148909638.0,0.4854963594491804,24.911290322580644
pmwc,n50_m5_p1_100_w1_100_seed42_id0,labeling-none,282.47,280.97711615730077,153,4478,242336446.0,1.8364517395902011,29.26797385620915
pmwc,n50_m5_p1_100_w1_100_seed42_id1,labeling-none,295.04,293.4841933073476,161,4579,256083225.0,1.822883188244395,28.440993788819874
pmwc,n50_m5_p1_100_w1_100_seed42_id2,labeling-none,205.74,204.29216423258185,141,4392,173526044.0,1.4488805973941976,31.148936170212767
pmwc,n50_m5_p1_100_w1_100_seed42_id3,labeling-none,286.79,285.33035910502076,133,4351,242046548.0,2.145341045902412,32.714285714285715
pmwc,n50_m5_p1_100_w1_100_seed42_id4,labeling-none,272.94,271.2084078202024,145,4585,234514909.0,1.87040281255312,31.620689655172413
pmwc,n50_m5_p1_10_w10_100_seed42_id0,labeling-none,47.23,45.32396478392184,146,5065,53953601.0,0.31043811495836876,34.69178082191781
pmwc,n50_m5_p1_10_w10_100_seed42_id1,labeling-none,85.99,82.78693112265319,236,6234,99554046.0,0.3507920810281915,26.415254237288135
pmwc,n50_m5_p1_10_w10_100_seed42_id2,labeling-none,50.03,48.105093707330525,154,5175,53144895.0,0.31237073835928914,33.603896103896105
pmwc,n50_m5_p1_10_w10_100_seed42_id3,labeling-none,71.56,70.67244699876755,172,5592,89253996.0,0.4108863197602765,32.51162790697674
pmwc,n50_m5_p1_10_w10_100_seed42_id4,labeling-none,56.91,55.9474663734436,162,5935,66794550.0,0.3453547307002692,36.635802469135804


==> pricing_results/pmwc_labeling-profit.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,labeling-profit,2.11,2.070337292738259,101,100,71632.0,0.020498389037012465,0.9900990099009901
pmwc,n20_m3_p10_20_w10_20_seed42_id1,labeling-profit,2.27,2.2240066695958376,103,102,83947.0,0.021592297763066384,0.9902912621359223
pmwc,n20_m3_p10_20_w10_20_seed42_id2,labeling-profit,2.88,2.795517675578594,133,129,115164.0,0.021018929891568377,0.9699248120300752
pmwc,n20_m3_p10_20_w10_20_seed42_id3,labeling-profit,2.31,2.2640223912894726,112,111,89771.0,0.02021448563651315,0.9910714285714286
pmwc,n20_m3_p10_20_w10_20_seed42_id4,labeling-profit,2.64,2.5796993607655168,125,124,113392.0,0.020637594886124135,0.992
pmwc,n20_m3_p1_100_w1_100_seed42_id0,labeling-profit,3.93,3.6999549008905888,116,115,333859.0,0.031896162938711975,0.9913793103448276
pmwc,n20_m3_p1_100_w1_100_seed42_id1,labeling-profit,4.18,3.97644373588264,146,145,303280.0,0.027235915999196163,0.9931506849315068
pmwc,n20_m3_p1_100_w1_100_seed42_id2,labeling-profit,3.77,3.5933380806818604,127,126,275221.0,0.02829400063529024,0.9921259842519685
pmwc,n20_m3_p1_100_w1_100_seed42_id3,labeling-profit,4.24,3.9911886705085635,131,130,375707.0,0.03046708908785163,0.9923664122137404
pmwc,n20_m3_p1_100_w1_100_seed42_id4,labeling-profit,3.16,2.9799991082400084,114,113,285499.0,0.026140343054736916,0.9912280701754386
pmwc,n20_m3_p1_10_w10_100_seed42_id0,labeling-profit,2.28,2.229899869300425,123,122,52601.0,0.018129267230084758,0.991869918699187
pmwc,n20_m3_p1_10_w10_100_seed42_id1,labeling-profit,2.81,2.729151077568531,130,128,42371.0,0.020993469827450238,0.9846153846153847
pmwc,n20_m3_p1_10_w10_100_seed42_id2,labeling-profit,2.38,2.3373880963772535,109,108,37051.0,0.021443927489699574,0.9908256880733946
pmwc,n20_m3_p1_10_w10_100_seed42_id3,labeling-profit,2.12,2.0818555941805243,114,113,46040.0,0.018261891177022142,0.9912280701754386
pmwc,n20_m3_p1_10_w10_100_seed42_id4,labeling-profit,2.12,2.075917442329228,114,113,51656.0,0.018209802125694983,0.9912280701754386
pmwc,n20_m4_p10_20_w10_20_seed42_id0,labeling-profit,2.17,2.051279006525874,92,91,71996.0,0.022296510940498632,0.9891304347826086
pmwc,n20_m4_p10_20_w10_20_seed42_id1,labeling-profit,2.14,2.0920945378020406,93,90,59143.0,0.02249564019141979,0.967741935483871
pmwc,n20_m4_p10_20_w10_20_seed42_id2,labeling-profit,2.57,2.456154502928257,108,107,91986.0,0.022742171323409787,0.9907407407407407
pmwc,n20_m4_p10_20_w10_20_seed42_id3,labeling-profit,2.72,2.5536961872130632,109,105,84784.0,0.023428405387275808,0.963302752293578
pmwc,n20_m4_p10_20_w10_20_seed42_id4,labeling-profit,2.03,1.986303093843162,97,96,73551.0,0.020477351482919195,0.9896907216494846
pmwc,n20_m4_p1_100_w1_100_seed42_id0,labeling-profit,3.26,3.1355987386777997,114,113,261622.0,0.02750525209366491,0.9912280701754386
pmwc,n20_m4_p1_100_w1_100_seed42_id1,labeling-profit,2.81,2.7210302390158176,112,111,239160.0,0.024294912848355516,0.9910714285714286
pmwc,n20_m4_p1_100_w1_100_seed42_id2,labeling-profit,3.2,3.1279406435787678,131,130,232945.0,0.023877409492967693,0.9923664122137404
pmwc,n20_m4_p1_100_w1_100_seed42_id3,labeling-profit,3.41,3.280505422502756,123,122,331362.0,0.026670775792705333,0.991869918699187
pmwc,n20_m4_p1_100_w1_100_seed42_id4,labeling-profit,3.3,3.196719023399055,113,112,266585.0,0.028289548879637656,0.9911504424778761
pmwc,n20_m4_p1_10_w10_100_seed42_id0,labeling-profit,2.68,2.5661884993314743,114,113,39125.0,0.02251042543273223,0.9912280701754386
pmwc,n20_m4_p1_10_w10_100_seed42_id1,labeling-profit,2.5,2.3863786989822984,109,108,40861.0,0.02189338255947063,0.9908256880733946
pmwc,n20_m4_p1_10_w10_100_seed42_id2,labeling-profit,2.58,2.405503566376865,109,108,38573.0,0.022068840058503347,0.9908256880733946
pmwc,n20_m4_p1_10_w10_100_seed42_id3,labeling-profit,2.42,2.360241923481226,95,94,35147.0,0.02484465182611817,0.9894736842105263
pmwc,n20_m4_p1_10_w10_100_seed42_id4,labeling-profit,2.61,2.5668631112203,119,118,47473.0,0.021570278245548743,0.9915966386554622
pmwc,n20_m5_p10_20_w10_20_seed42_id0,labeling-profit,2.34,2.2938803350552917,96,94,63459.0,0.02389458682349262,0.9791666666666666
pmwc,n20_m5_p10_20_w10_20_seed42_id1,labeling-profit,1.89,1.8597512301057577,88,87,54070.0,0.021133536705747247,0.9886363636363636
pmwc,n20_m5_p10_20_w10_20_seed42_id2,labeling-profit,2.07,2.012974855490029,98,97,59493.0,0.020540559749898255,0.9897959183673469
pmwc,n20_m5_p10_20_w10_20_seed42_id3,labeling-profit,1.88,1.8458455177024007,97,96,64902.0,0.019029335234045368,0.9896907216494846
pmwc,n20_m5_p10_20_w10_20_seed42_id4,labeling-profit,2.22,2.1604113522917032,99,98,63040.0,0.021822336891835385,0.98989898989899
pmwc,n20_m5_p1_100_w1_100_seed42_id0,labeling-profit,2.85,2.7767452597618103,111,110,204222.0,0.02501572306091721,0.990990990990991
pmwc,n20_m5_p1_100_w1_100_seed42_id1,labeling-profit,2.91,2.7527481550350785,104,103,222586.0,0.02646873225995268,0.9903846153846154
pmwc,n20_m5_p1_100_w1_100_seed42_id2,labeling-profit,2.75,2.602656414732337,96,95,203004.0,0.02711100432012851,0.9895833333333334
pmwc,n20_m5_p1_100_w1_100_seed42_id3,labeling-profit,3.07,2.91051475610584,108,107,232677.0,0.026949210704683705,0.9907407407407407
pmwc,n20_m5_p1_100_w1_100_seed42_id4,labeling-profit,3.26,3.169862376525998,111,110,182898.0,0.028557318707441423,0.990990990990991
pmwc,n20_m5_p1_10_w10_100_seed42_id0,labeling-profit,2.11,2.073934539221227,107,106,29841.0,0.019382565787114274,0.9906542056074766
pmwc,n20_m5_p1_10_w10_100_seed42_id1,labeling-profit,2.1,2.0634783944115043,100,99,27979.0,0.020634783944115043,0.99
pmwc,n20_m5_p1_10_w10_100_seed42_id2,labeling-profit,1.99,1.954112690873444,97,96,35901.0,0.020145491658489115,0.9896907216494846
pmwc,n20_m5_p1_10_w10_100_seed42_id3,labeling-profit,2.04,2.006132218055427,101,100,31547.0,0.019862695228271554,0.9900990099009901
pmwc,n20_m5_p1_10_w10_100_seed42_id4,labeling-profit,1.79,1.7576696798205376,93,92,31636.0,0.01889967397656492,0.989247311827957
pmwc,n30_m3_p10_20_w10_20_seed42_id0,labeling-profit,11.93,11.352527659386396,436,431,845172.0,0.026037907475656874,0.9885321100917431
pmwc,n30_m3_p10_20_w10_20_seed42_id1,labeling-profit,6.25,5.9848542818799615,235,235,482098.0,0.025467465029276434,1.0
pmwc,n30_m3_p10_20_w10_20_seed42_id2,labeling-profit,8.02,7.670405480079353,292,291,633024.0,0.026268511918079974,0.9965753424657534
pmwc,n30_m3_p10_20_w10_20_seed42_id3,labeling-profit,6.73,6.410331696271896,260,259,573791.0,0.024655121908738063,0.9961538461538462
pmwc,n30_m3_p10_20_w10_20_seed42_id4,labeling-profit,10.35,9.84823861438781,389,381,920267.0,0.025316808777346555,0.9794344473007712
pmwc,n30_m3_p1_100_w1_100_seed42_id0,labeling-profit,10.56,9.777514472603798,280,280,1512979.0,0.03491969454501356,1.0
pmwc,n30_m3_p1_100_w1_100_seed42_id1,labeling-profit,11.86,10.911546014249325,276,275,1863218.0,0.03953458700814973,0.9963768115942029
pmwc,n30_m3_p1_100_w1_100_seed42_id2,labeling-profit,12.3,11.318873821757734,291,290,1973297.0,0.038896473614287747,0.9965635738831615
pmwc,n30_m3_p1_100_w1_100_seed42_id3,labeling-profit,12.82,11.657227116636932,295,294,2334672.0,0.039516024124192986,0.9966101694915255
pmwc,n30_m3_p1_100_w1_100_seed42_id4,labeling-profit,14.04,12.745489498600364,305,304,2401733.0,0.04178849015934546,0.9967213114754099
pmwc,n30_m3_p1_10_w10_100_seed42_id0,labeling-profit,6.53,6.337415917776525,291,290,228312.0,0.021778061573115206,0.9965635738831615
pmwc,n30_m3_p1_10_w10_100_seed42_id1,labeling-profit,10.13,9.601763974875212,445,440,433442.0,0.02157699769634879,0.9887640449438202
pmwc,n30_m3_p1_10_w10_100_seed42_id2,labeling-profit,5.88,5.696071970276535,269,268,223161.0,0.02117498873708749,0.9962825278810409
pmwc,n30_m3_p1_10_w10_100_seed42_id3,labeling-profit,6.32,6.096696857362986,265,265,270767.0,0.023006403235332023,1.0
pmwc,n30_m3_p1_10_w10_100_seed42_id4,labeling-profit,6.13,5.8599276496097445,256,255,223337.0,0.022890342381288065,0.99609375
pmwc,n30_m4_p10_20_w10_20_seed42_id0,labeling-profit,6.17,5.88634885288775,254,250,470392.0,0.023174601783022636,0.984251968503937
pmwc,n30_m4_p10_20_w10_20_seed42_id1,labeling-profit,6.27,5.980566369369626,265,262,504818.0,0.022568174978753307,0.9886792452830189
pmwc,n30_m4_p10_20_w10_20_seed42_id2,labeling-profit,5.37,5.152879756875336,261,256,479737.0,0.019742834317530024,0.9808429118773946
pmwc,n30_m4_p10_20_w10_20_seed42_id3,labeling-profit,5.55,5.329353589564562,254,249,451049.0,0.02098170704552977,0.9803149606299213
pmwc,n30_m4_p10_20_w10_20_seed42_id4,labeling-profit,6.74,6.438599607907236,282,278,538474.0,0.022831913503217147,0.9858156028368794
pmwc,n30_m4_p1_100_w1_100_seed42_id0,labeling-profit,10.14,9.348721027374268,268,267,1298355.0,0.03488328741557563,0.996268656716418
pmwc,n30_m4_p1_100_w1_100_seed42_id1,labeling-profit,14.34,13.165961297228932,346,340,2125219.0,0.038051911263667436,0.9826589595375722
pmwc,n30_m4_p1_100_w1_100_seed42_id2,labeling-profit,11.47,10.506291237659752,268,265,1624404.0,0.03920257924499908,0.9888059701492538
pmwc,n30_m4_p1_100_w1_100_seed42_id3,labeling-profit,10.4,9.527052523568273,230,229,1579238.0,0.0414219674937751,0.9956521739130435
pmwc,n30_m4_p1_100_w1_100_seed42_id4,labeling-profit,10.66,9.806559811346233,275,271,1427011.0,0.03566021749580448,0.9854545454545455
pmwc,n30_m4_p1_10_w10_100_seed42_id0,labeling-profit,4.65,4.481400098651648,253,251,196108.0,0.01771304386818833,0.9920948616600791
pmwc,n30_m4_p1_10_w10_100_seed42_id1,labeling-profit,4.08,3.9579123249277472,231,230,135969.0,0.017133819588431805,0.9956709956709957
pmwc,n30_m4_p1_10_w10_100_seed42_id2,labeling-profit,4.21,4.076817816123366,214,213,143480.0,0.019050550542632553,0.9953271028037384
pmwc,n30_m4_p1_10_w10_100_seed42_id3,labeling-profit,4.31,4.18597063049674,220,219,150219.0,0.01902713922953064,0.9954545454545455
pmwc,n30_m4_p1_10_w10_100_seed42_id4,labeling-profit,12.22,11.757299584336579,540,515,442071.0,0.0217727770080307,0.9537037037037037
pmwc,n30_m5_p10_20_w10_20_seed42_id0,labeling-profit,4.74,4.532949855551124,185,184,301522.0,0.024502431651627694,0.9945945945945946
pmwc,n30_m5_p10_20_w10_20_seed42_id1,labeling-profit,5.73,5.436571156606078,212,210,312243.0,0.025644203568896594,0.9905660377358491
pmwc,n30_m5_p10_20_w10_20_seed42_id2,labeling-profit,6.81,6.486820339225233,250,240,412691.0,0.02594728135690093,0.96
pmwc,n30_m5_p10_20_w10_20_seed42_id3,labeling-profit,5.93,5.499346460215747,202,200,309145.0,0.02722448742681063,0.9900990099009901
pmwc,n30_m5_p10_20_w10_20_seed42_id4,labeling-profit,5.58,5.316009061411023,211,209,367963.0,0.02519435574128447,0.990521327014218
pmwc,n30_m5_p1_100_w1_100_seed42_id0,labeling-profit,8.35,7.800475059077144,245,244,1327023.0,0.031838673710518954,0.9959183673469387
pmwc,n30_m5_p1_100_w1_100_seed42_id1,labeling-profit,8.63,8.115635300055146,261,258,1299461.0,0.031094388122816653,0.9885057471264368
pmwc,n30_m5_p1_100_w1_100_seed42_id2,labeling-profit,8.09,7.621019756421447,267,266,1471759.0,0.028543145155136503,0.9962546816479401
pmwc,n30_m5_p1_100_w1_100_seed42_id3,labeling-profit,6.87,6.420268186368048,230,229,1246601.0,0.027914209505948036,0.9956521739130435
pmwc,n30_m5_p1_100_w1_100_seed42_id4,labeling-profit,8.52,8.002244047820568,254,251,1111589.0,0.03150489782606523,0.9881889763779528
pmwc,n30_m5_p1_10_w10_100_seed42_id0,labeling-profit,7.02,6.7355045434087515,285,277,259885.0,0.023633349275118426,0.9719298245614035
pmwc,n30_m5_p1_10_w10_100_seed42_id1,labeling-profit,4.9,4.68959819804877,210,209,146764.0,0.02233141999070843,0.9952380952380953
pmwc,n30_m5_p1_10_w10_100_seed42_id2,labeling-profit,4.45,4.26071438472718,186,185,143435.0,0.02290706658455473,0.9946236559139785
pmwc,n30_m5_p1_10_w10_100_seed42_id3,labeling-profit,5.3,5.056328316219151,217,214,174090.0,0.02330105214847535,0.9861751152073732
pmwc,n30_m5_p1_10_w10_100_seed42_id4,labeling-profit,4.89,4.6847146628424525,200,199,152064.0,0.023423573314212263,0.995
pmwc,n40_m3_p10_20_w10_20_seed42_id0,labeling-profit,20.46,18.66255048569292,615,612,2245347.0,0.030345610545842144,0.9951219512195122
pmwc,n40_m3_p10_20_w10_20_seed42_id1,labeling-profit,22.59,20.80433263722807,678,669,2635160.0,0.03068485639709155,0.9867256637168141
pmwc,n40_m3_p10_20_w10_20_seed42_id2,labeling-profit,22.26,20.378582686185837,637,631,2592809.0,0.03199149558270932,0.9905808477237049
pmwc,n40_m3_p10_20_w10_20_seed42_id3,labeling-profit,16.23,14.75167378038168,473,471,1716035.0,0.03118747099446444,0.9957716701902748
pmwc,n40_m3_p10_20_w10_20_seed42_id4,labeling-profit,30.41,27.876850076951087,880,870,3455588.0,0.03167823872380805,0.9886363636363636
pmwc,n40_m3_p1_100_w1_100_seed42_id0,labeling-profit,26.42,23.26748047582805,531,531,7238165.0,0.043818230651276935,1.0
pmwc,n40_m3_p1_100_w1_100_seed42_id1,labeling-profit,29.59,26.34972701407969,633,632,8484405.0,0.04162674093851452,0.9984202211690363
pmwc,n40_m3_p1_100_w1_100_seed42_id2,labeling-profit,27.3,24.25960334483534,535,533,7185500.0,0.04534505298100064,0.9962616822429906
pmwc,n40_m3_p1_100_w1_100_seed42_id3,labeling-profit,23.71,21.08688973914832,508,507,5930185.0,0.04150962547076441,0.9980314960629921
pmwc,n40_m3_p1_100_w1_100_seed42_id4,labeling-profit,25.42,22.468084199354053,499,499,5580320.0,0.04502622084038888,1.0
pmwc,n40_m3_p1_10_w10_100_seed42_id0,labeling-profit,23.29,21.642978781834245,848,843,1442066.0,0.025522380638955476,0.9941037735849056
pmwc,n40_m3_p1_10_w10_100_seed42_id1,labeling-profit,14.01,13.077539985068142,535,533,717027.0,0.024443999972089986,0.9962616822429906
pmwc,n40_m3_p1_10_w10_100_seed42_id2,labeling-profit,13.01,12.010113850235939,492,491,872861.0,0.024410800508609633,0.9979674796747967
pmwc,n40_m3_p1_10_w10_100_seed42_id3,labeling-profit,13.13,12.21758634224534,522,520,617018.0,0.023405337820393373,0.9961685823754789
pmwc,n40_m3_p1_10_w10_100_seed42_id4,labeling-profit,13.97,13.050838032737374,566,564,685413.0,0.02305801772568441,0.9964664310954063
pmwc,n40_m4_p10_20_w10_20_seed42_id0,labeling-profit,26.09,24.184924421831965,888,872,3054288.0,0.027235275249810773,0.9819819819819819
pmwc,n40_m4_p10_20_w10_20_seed42_id1,labeling-profit,17.59,16.38140640500933,550,543,1850177.0,0.029784375281835144,0.9872727272727273
pmwc,n40_m4_p10_20_w10_20_seed42_id2,labeling-profit,23.96,22.24201690685004,738,726,2554784.0,0.030138234291124714,0.983739837398374
pmwc,n40_m4_p10_20_w10_20_seed42_id3,labeling-profit,26.35,24.471845424734056,853,841,3014883.0,0.02868915055654637,0.9859320046893317
pmwc,n40_m4_p10_20_w10_20_seed42_id4,labeling-profit,21.26,19.751014965586364,716,699,2367206.0,0.02758521643238319,0.9762569832402235
pmwc,n40_m4_p1_100_w1_100_seed42_id0,labeling-profit,23.92,21.37751698680222,413,412,4444246.0,0.051761542340925476,0.9975786924939467
pmwc,n40_m4_p1_100_w1_100_seed42_id1,labeling-profit,27.21,23.94506581686437,439,439,5529327.0,0.05454456905891656,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id2,labeling-profit,24.41,21.574585617519915,401,401,4695986.0,0.05380195914593495,1.0
pmwc,n40_m4_p1_100_w1_100_seed42_id3,labeling-profit,27.98,24.963870053179562,500,497,5149959.0,0.04992774010635912,0.994
pmwc,n40_m4_p1_100_w1_100_seed42_id4,labeling-profit,28.6,25.692267910577357,535,533,4875022.0,0.048022930673976366,0.9962616822429906
pmwc,n40_m4_p1_10_w10_100_seed42_id0,labeling-profit,13.44,12.66589764598757,551,544,783472.0,0.022987110065313194,0.9872958257713249
pmwc,n40_m4_p1_10_w10_100_seed42_id1,labeling-profit,8.62,8.192330229096115,375,374,466302.0,0.021846213944256305,0.9973333333333333
pmwc,n40_m4_p1_10_w10_100_seed42_id2,labeling-profit,9.93,9.332946578040719,425,423,610755.0,0.02195987430127228,0.9952941176470588
pmwc,n40_m4_p1_10_w10_100_seed42_id3,labeling-profit,10.79,10.138920485973358,445,441,608479.0,0.022784090979715413,0.9910112359550561
pmwc,n40_m4_p1_10_w10_100_seed42_id4,labeling-profit,9.23,8.676451947540045,404,402,519431.0,0.02147636620678229,0.995049504950495
pmwc,n40_m5_p10_20_w10_20_seed42_id0,labeling-profit,15.28,14.291431448422372,525,510,1526125.0,0.027221774187471185,0.9714285714285714
pmwc,n40_m5_p10_20_w10_20_seed42_id1,labeling-profit,13.61,12.728394038975239,474,460,1453506.0,0.02685315198096042,0.9704641350210971
pmwc,n40_m5_p10_20_w10_20_seed42_id2,labeling-profit,16.97,15.995917779393494,584,566,1600297.0,0.02739027017019434,0.9691780821917808
pmwc,n40_m5_p10_20_w10_20_seed42_id3,labeling-profit,18.69,17.54439577460289,616,588,1820021.0,0.02848116197175794,0.9545454545454546
pmwc,n40_m5_p10_20_w10_20_seed42_id4,labeling-profit,14.47,13.382867722772062,465,458,1470176.0,0.028780360694133467,0.9849462365591398
pmwc,n40_m5_p1_100_w1_100_seed42_id0,labeling-profit,24.2,21.456286664120853,404,402,4484101.0,0.05310962045574469,0.995049504950495
pmwc,n40_m5_p1_100_w1_100_seed42_id1,labeling-profit,21.5,19.321237285621464,404,403,4069662.0,0.04782484476638976,0.9975247524752475
pmwc,n40_m5_p1_100_w1_100_seed42_id2,labeling-profit,20.02,17.808110682293773,350,349,3683156.0,0.05088031623512507,0.9971428571428571
pmwc,n40_m5_p1_100_w1_100_seed42_id3,labeling-profit,36.9,32.66856514941901,700,674,7783262.0,0.0466693787848843,0.9628571428571429
pmwc,n40_m5_p1_100_w1_100_seed42_id4,labeling-profit,19.8,17.758322042413056,389,388,3654082.0,0.045651213476640244,0.9974293059125964
pmwc,n40_m5_p1_10_w10_100_seed42_id0,labeling-profit,8.33,8.009129175916314,346,345,385961.0,0.023147772184729232,0.9971098265895953
pmwc,n40_m5_p1_10_w10_100_seed42_id1,labeling-profit,7.91,7.5239937687292695,321,319,348854.0,0.02343923292439025,0.9937694704049844
pmwc,n40_m5_p1_10_w10_100_seed42_id2,labeling-profit,8.3,7.876667526550591,340,338,427053.0,0.02316666919573703,0.9941176470588236
pmwc,n40_m5_p1_10_w10_100_seed42_id3,labeling-profit,11.39,10.817770506255329,477,469,654388.0,0.022678764164057293,0.9832285115303984
pmwc,n40_m5_p1_10_w10_100_seed42_id4,labeling-profit,8.16,7.665367171168327,331,327,345796.0,0.023158208976339356,0.9879154078549849
pmwc,n50_m3_p10_20_w10_20_seed42_id0,labeling-profit,63.72,55.569823953323066,2240,2225,12385158.0,0.024807957122019227,0.9933035714285714
pmwc,n50_m3_p10_20_w10_20_seed42_id1,labeling-profit,139.98,116.76683195400983,5232,5150,31107258.0,0.022317819563075273,0.9843272171253823
pmwc,n50_m3_p10_20_w10_20_seed42_id2,labeling-profit,70.15,60.70439610350877,2564,2543,15745917.0,0.023675661506828694,0.9918096723868954
pmwc,n50_m3_p10_20_w10_20_seed42_id3,labeling-profit,50.81,44.511459023691714,1719,1703,9882315.0,0.025893809786906176,0.9906922629435718
pmwc,n50_m3_p10_20_w10_20_seed42_id4,labeling-profit,43.77,38.32729362137616,1198,1189,7722295.0,0.0319927325721003,0.9924874791318865
pmwc,n50_m3_p1_100_w1_100_seed42_id0,labeling-profit,75.21,63.6975839715451,958,958,19161102.0,0.06649017116027672,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id1,labeling-profit,72.55,61.81197466049343,866,866,19076487.0,0.07137641415761367,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id2,labeling-profit,67.7,57.405330079607666,770,770,17715807.0,0.07455237672676321,1.0
pmwc,n50_m3_p1_100_w1_100_seed42_id3,labeling-profit,59.92,51.45770550239831,843,842,14279998.0,0.06104116904199088,0.9988137603795967
pmwc,n50_m3_p1_100_w1_100_seed42_id4,labeling-profit,78.04,67.37488450203091,1003,1003,22491124.0,0.06717336440880449,1.0
pmwc,n50_m3_p1_10_w10_100_seed42_id0,labeling-profit,27.88,25.00277608819306,1082,1079,2715942.0,0.023107926144355875,0.9972273567467652
pmwc,n50_m3_p1_10_w10_100_seed42_id1,labeling-profit,29.99,26.632883513346314,1259,1255,2707470.0,0.02115399802489779,0.9968228752978554
pmwc,n50_m3_p1_10_w10_100_seed42_id2,labeling-profit,21.47,19.239630045369267,768,766,1866841.0,0.025051601621574566,0.9973958333333334
pmwc,n50_m3_p1_10_w10_100_seed42_id3,labeling-profit,24.47,21.966488578356802,847,845,1893437.0,0.025934461131472023,0.9976387249114522
pmwc,n50_m3_p1_10_w10_100_seed42_id4,labeling-profit,25.7,23.034064553678036,963,959,1973300.0,0.023919070149198376,0.995846313603323
pmwc,n50_m4_p10_20_w10_20_seed42_id0,labeling-profit,57.56,51.46366268582642,1604,1584,8961448.0,0.03208457773430575,0.9875311720698254
pmwc,n50_m4_p10_20_w10_20_seed42_id1,labeling-profit,90.3,78.53774161729962,3093,3011,16434668.0,0.025392092343129523,0.9734885224700938
pmwc,n50_m4_p10_20_w10_20_seed42_id2,labeling-profit,85.82,74.88791307620704,2856,2785,15426110.0,0.026221258079904428,0.9751400560224089
pmwc,n50_m4_p10_20_w10_20_seed42_id3,labeling-profit,53.07,47.370343334041536,1507,1491,7521193.0,0.03143353904050533,0.9893828798938288
pmwc,n50_m4_p10_20_w10_20_seed42_id4,labeling-profit,61.87,55.09285422228277,1886,1863,9630095.0,0.029211481560065092,0.9878048780487805
pmwc,n50_m4_p1_100_w1_100_seed42_id0,labeling-profit,46.02,40.072029444389045,700,700,13373611.0,0.05724575634912721,1.0
pmwc,n50_m4_p1_100_w1_100_seed42_id1,labeling-profit,48.15,42.185442462563515,828,828,13592852.0,0.05094860200792695,1.0
pmwc,n50_m4_p1_100_w1_100_seed42_id2,labeling-profit,40.05,34.727272623218596,686,685,10405032.0,0.05062284638953148,0.9985422740524781
pmwc,n50_m4_p1_100_w1_100_seed42_id3,labeling-profit,38.69,33.838099715299904,630,630,10880258.0,0.05371126938936493,1.0
pmwc,n50_m4_p1_100_w1_100_seed42_id4,labeling-profit,48.33,42.471683288924396,821,818,15734545.0,0.05173164834217344,0.9963459196102314
pmwc,n50_m4_p1_10_w10_100_seed42_id0,labeling-profit,18.83,16.982741948217154,658,655,1389073.0,0.025809638219175004,0.9954407294832827
pmwc,n50_m4_p1_10_w10_100_seed42_id1,labeling-profit,25.67,23.222883712500334,839,836,2174087.0,0.027679241612038538,0.9964243146603099
pmwc,n50_m4_p1_10_w10_100_seed42_id2,labeling-profit,24.42,21.975176219828427,859,854,1623439.0,0.02558227732226825,0.9941792782305006
pmwc,n50_m4_p1_10_w10_100_seed42_id3,labeling-profit,25.4,23.12135772779584,925,919,1937343.0,0.024996062408427933,0.9935135135135135
pmwc,n50_m4_p1_10_w10_100_seed42_id4,labeling-profit,19.48,17.73846947029233,668,666,1371116.0,0.02655459501540768,0.9970059880239521
pmwc,n50_m5_p10_20_w10_20_seed42_id0,labeling-profit,25.54,23.181972971186042,880,863,3937745.0,0.026343151103620503,0.9806818181818182
pmwc,n50_m5_p10_20_w10_20_seed42_id1,labeling-profit,34.7,31.11020907200873,1325,1272,5682803.0,0.023479403073214136,0.96
pmwc,n50_m5_p10_20_w10_20_seed42_id2,labeling-profit,25.34,23.076177641749382,936,920,3966775.0,0.024654035942039937,0.9829059829059829
pmwc,n50_m5_p10_20_w10_20_seed42_id3,labeling-profit,53.8,48.20371107850224,2252,2185,10150177.0,0.021404845061501882,0.9702486678507993
pmwc,n50_m5_p10_20_w10_20_seed42_id4,labeling-profit,32.03,28.80277390498668,1281,1264,6381896.0,0.022484601018724966,0.9867291178766588
pmwc,n50_m5_p1_100_w1_100_seed42_id0,labeling-profit,49.18,42.03714279644191,600,599,10767276.0,0.07006190466073652,0.9983333333333333
pmwc,n50_m5_p1_100_w1_100_seed42_id1,labeling-profit,43.53,37.36798926349729,591,591,9020848.0,0.06322840822926784,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id2,labeling-profit,44.44,38.061596252024174,569,569,9242312.0,0.06689208480144845,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id3,labeling-profit,46.93,40.08551984094083,534,534,10020276.0,0.07506651655606898,1.0
pmwc,n50_m5_p1_100_w1_100_seed42_id4,labeling-profit,49.56,42.37461982201785,612,612,10617094.0,0.06923957487257819,1.0
pmwc,n50_m5_p1_10_w10_100_seed42_id0,labeling-profit,13.78,12.745367150753736,584,578,1004182.0,0.021824258819783796,0.9897260273972602
pmwc,n50_m5_p1_10_w10_100_seed42_id1,labeling-profit,21.74,19.88400501012802,905,892,1865458.0,0.021971276254285105,0.9856353591160221
pmwc,n50_m5_p1_10_w10_100_seed42_id2,labeling-profit,13.98,12.90927842631936,535,533,830764.0,0.024129492385643665,0.9962616822429906
pmwc,n50_m5_p1_10_w10_100_seed42_id3,labeling-profit,13.12,12.266733871772885,515,514,849107.0,0.023818900721889098,0.9980582524271845
pmwc,n50_m5_p1_10_w10_100_seed42_id4,labeling-profit,13.18,12.063051302917302,544,541,995175.0,0.022174726659774453,0.9944852941176471


==> pricing_results/pmwc_mip.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
pmwc,n20_m3_p10_20_w10_20_seed42_id0,mip,89.84,89.81990078650415,70,301,,1.283141439807202,4.3
pmwc,n20_m3_p10_20_w10_20_seed42_id1,mip,113.63,113.6149878334254,67,286,,1.6957460870660508,4.268656716417911
pmwc,n20_m3_p10_20_w10_20_seed42_id2,mip,94.17,93.938750769943,60,253,,1.5656458461657166,4.216666666666667
pmwc,n20_m3_p10_20_w10_20_seed42_id3,mip,96.33,96.09346310608089,64,299,,1.501460361032514,4.671875
pmwc,n20_m3_p10_20_w10_20_seed42_id4,mip,105.3,105.2796612130478,71,289,,1.4828121297612367,4.070422535211268
pmwc,n20_m3_p1_100_w1_100_seed42_id0,mip,29.89,29.654080760665238,61,290,,0.4861324714863154,4.754098360655738
pmwc,n20_m3_p1_100_w1_100_seed42_id1,mip,29.16,28.927398367784917,71,323,,0.40742814602513966,4.549295774647887
pmwc,n20_m3_p1_100_w1_100_seed42_id2,mip,24.76,24.737181062810123,78,362,,0.3171433469591041,4.641025641025641
pmwc,n20_m3_p1_100_w1_100_seed42_id3,mip,22.5,22.472154644317925,68,309,,0.3304728624164401,4.544117647058823
pmwc,n20_m3_p1_100_w1_100_seed42_id4,mip,49.25,49.013127045705914,72,326,,0.6807378756348044,4.527777777777778
pmwc,n20_m3_p1_10_w10_100_seed42_id0,mip,24.75,24.51632991619408,67,284,,0.36591537188349377,4.2388059701492535
pmwc,n20_m3_p1_10_w10_100_seed42_id1,mip,86.02,85.73107579536736,80,351,,1.071638447442092,4.3875
pmwc,n20_m3_p1_10_w10_100_seed42_id2,mip,21.26,21.238899931311607,68,298,,0.3123367636957589,4.382352941176471
pmwc,n20_m3_p1_10_w10_100_seed42_id3,mip,26.53,26.515633100643754,69,323,,0.3842845376904892,4.681159420289855
pmwc,n20_m3_p1_10_w10_100_seed42_id4,mip,34.21,34.194563432596624,72,310,,0.4749244921193976,4.305555555555555
pmwc,n20_m4_p10_20_w10_20_seed42_id0,mip,36.77,36.74240855779499,67,273,,0.5483941575790297,4.074626865671642
pmwc,n20_m4_p10_20_w10_20_seed42_id1,mip,37.31,36.772402906790376,68,266,,0.5407706309822115,3.911764705882353
pmwc,n20_m4_p10_20_w10_20_seed42_id2,mip,52.36,52.34245423134416,69,282,,0.7585862932078864,4.086956521739131
pmwc,n20_m4_p10_20_w10_20_seed42_id3,mip,32.17,32.14763602241874,62,248,,0.5185102584261087,4.0
pmwc,n20_m4_p10_20_w10_20_seed42_id4,mip,37.51,37.453547140583396,67,269,,0.5590081662773642,4.014925373134329
pmwc,n20_m4_p1_100_w1_100_seed42_id0,mip,8.09,7.860378360375762,65,292,,0.1209288978519348,4.492307692307692
pmwc,n20_m4_p1_100_w1_100_seed42_id1,mip,11.16,10.923697573132813,65,282,,0.1680568857405048,4.338461538461538
pmwc,n20_m4_p1_100_w1_100_seed42_id2,mip,5.39,5.374470826238394,62,277,,0.08668501332642571,4.467741935483871
pmwc,n20_m4_p1_100_w1_100_seed42_id3,mip,26.67,26.435966555960476,62,283,,0.4263865573542012,4.564516129032258
pmwc,n20_m4_p1_100_w1_100_seed42_id4,mip,9.04,9.02483663521707,63,292,,0.14325137516217573,4.634920634920635
pmwc,n20_m4_p1_10_w10_100_seed42_id0,mip,12.43,12.413576671853662,66,294,,0.18808449502808577,4.454545454545454
pmwc,n20_m4_p1_10_w10_100_seed42_id1,mip,24.5,24.4813288487494,66,289,,0.3709292249810515,4.378787878787879
pmwc,n20_m4_p1_10_w10_100_seed42_id2,mip,20.3,20.26399427652359,67,283,,0.30244767576900883,4.223880597014926
pmwc,n20_m4_p1_10_w10_100_seed42_id3,mip,18.22,17.98743746150285,62,263,,0.29011995905649757,4.241935483870968
pmwc,n20_m4_p1_10_w10_100_seed42_id4,mip,25.37,25.13343229331076,66,280,,0.3808095802016782,4.242424242424242
pmwc,n20_m5_p10_20_w10_20_seed42_id0,mip,22.06,22.045178175903857,65,236,,0.3391565873215978,3.6307692307692307
pmwc,n20_m5_p10_20_w10_20_seed42_id1,mip,13.59,13.362941104918718,55,218,,0.2429625655439767,3.963636363636364
pmwc,n20_m5_p10_20_w10_20_seed42_id2,mip,13.06,13.041796024888754,60,243,,0.21736326708147924,4.05
pmwc,n20_m5_p10_20_w10_20_seed42_id3,mip,12.42,12.403014930896461,56,225,,0.22148240948029393,4.017857142857143
pmwc,n20_m5_p10_20_w10_20_seed42_id4,mip,19.55,19.31964003201574,60,244,,0.32199400053359567,4.066666666666666
pmwc,n20_m5_p1_100_w1_100_seed42_id0,mip,9.39,9.16203935816884,66,270,,0.13881877815407334,4.090909090909091
pmwc,n20_m5_p1_100_w1_100_seed42_id1,mip,6.15,6.135359363630414,61,263,,0.10057966169885925,4.311475409836065
pmwc,n20_m5_p1_100_w1_100_seed42_id2,mip,12.98,12.96882504131645,61,250,,0.212603689201909,4.098360655737705
pmwc,n20_m5_p1_100_w1_100_seed42_id3,mip,9.38,9.149976969696581,64,280,,0.14296839015150908,4.375
pmwc,n20_m5_p1_100_w1_100_seed42_id4,mip,4.34,4.324622882530093,62,282,,0.06975198197629183,4.548387096774194
pmwc,n20_m5_p1_10_w10_100_seed42_id0,mip,7.18,6.947411454282701,62,245,,0.1120550234561726,3.9516129032258065
pmwc,n20_m5_p1_10_w10_100_seed42_id1,mip,5.52,5.504226414486766,70,293,,0.07863180592123951,4.185714285714286
pmwc,n20_m5_p1_10_w10_100_seed42_id2,mip,6.05,6.032673288136721,61,258,,0.09889628341207739,4.229508196721311
pmwc,n20_m5_p1_10_w10_100_seed42_id3,mip,6.89,6.87919982150197,66,263,,0.10423030032578742,3.984848484848485
pmwc,n20_m5_p1_10_w10_100_seed42_id4,mip,8.15,8.13118097372353,63,256,,0.12906636466227828,4.063492063492063
pmwc,n30_m3_p10_20_w10_20_seed42_id0,mip,3600.0,3599.984841180034,62,252,,58.06427163193603,4.064516129032258
pmwc,n30_m3_p10_20_w10_20_seed42_id1,mip,3600.0,3599.769867733121,58,223,,62.06499771953657,3.8448275862068964
pmwc,n30_m3_p10_20_w10_20_seed42_id2,mip,3600.0,3599.766125299968,61,239,,59.01255943114701,3.918032786885246
pmwc,n30_m3_p10_20_w10_20_seed42_id3,mip,3600.0,3599.768554643728,59,243,,61.01302634989369,4.11864406779661
pmwc,n30_m3_p10_20_w10_20_seed42_id4,mip,3600.0,3599.9882518751547,59,226,,61.01675003178228,3.830508474576271
pmwc,n30_m3_p1_100_w1_100_seed42_id0,mip,3600.0,3599.941778008826,108,624,,33.332794240822466,5.777777777777778
pmwc,n30_m3_p1_100_w1_100_seed42_id1,mip,3600.0,3599.964887684211,82,425,,43.90201082541721,5.182926829268292
pmwc,n30_m3_p1_100_w1_100_seed42_id2,mip,3600.0,3599.956639586948,94,532,,38.29741105943562,5.659574468085107
pmwc,n30_m3_p1_100_w1_100_seed42_id3,mip,3600.0,3599.970422323793,76,382,,47.36803187268149,5.026315789473684
pmwc,n30_m3_p1_100_w1_100_seed42_id4,mip,3600.0,3599.956681950018,90,512,,39.99951868833353,5.688888888888889
pmwc,n30_m3_p1_10_w10_100_seed42_id0,mip,3600.0,3599.969097114168,79,423,,45.56922907739453,5.3544303797468356
pmwc,n30_m3_p1_10_w10_100_seed42_id1,mip,3600.0,3599.9688271433115,76,393,,47.36801088346463,5.171052631578948
pmwc,n30_m3_p1_10_w10_100_seed42_id2,mip,3600.0,3599.9614862594754,86,479,,41.86001728208692,5.569767441860465
pmwc,n30_m3_p1_10_w10_100_seed42_id3,mip,3600.0,3599.7579501317814,71,339,,50.700816199039174,4.774647887323944
pmwc,n30_m3_p1_10_w10_100_seed42_id4,mip,3600.0,3599.963261228986,83,442,,43.37305134010827,5.325301204819277
pmwc,n30_m4_p10_20_w10_20_seed42_id0,mip,3600.0,3599.9723165985197,73,358,,49.314689268472875,4.904109589041096
pmwc,n30_m4_p10_20_w10_20_seed42_id1,mip,3600.0,3599.9791629035026,69,321,,52.173611056572504,4.6521739130434785
pmwc,n30_m4_p10_20_w10_20_seed42_id2,mip,3600.0,3599.760256199166,73,364,,49.311784331495424,4.986301369863014
pmwc,n30_m4_p10_20_w10_20_seed42_id3,mip,3600.0,3599.9741768697277,72,367,,49.99964134541288,5.097222222222222
pmwc,n30_m4_p10_20_w10_20_seed42_id4,mip,3600.0,3599.981227389537,70,304,,51.428303248421955,4.3428571428571425
pmwc,n30_m4_p1_100_w1_100_seed42_id0,mip,794.77,794.7137220101431,114,627,,6.9711730000889744,5.5
pmwc,n30_m4_p1_100_w1_100_seed42_id1,mip,3600.0,3599.3672257643193,236,1265,,15.251556041374235,5.360169491525424
pmwc,n30_m4_p1_100_w1_100_seed42_id2,mip,3044.18,3043.875028205104,119,615,,25.578781749622724,5.168067226890757
pmwc,n30_m4_p1_100_w1_100_seed42_id3,mip,1505.66,1505.600908253342,111,638,,13.563972146426504,5.747747747747748
pmwc,n30_m4_p1_100_w1_100_seed42_id4,mip,3600.0,3599.7374233650044,183,951,,19.670696302541007,5.19672131147541
pmwc,n30_m4_p1_10_w10_100_seed42_id0,mip,3028.74,3028.451390755363,102,537,,29.6906999093663,5.264705882352941
pmwc,n30_m4_p1_10_w10_100_seed42_id1,mip,654.32,654.053783682175,103,555,,6.3500367347783975,5.388349514563107
pmwc,n30_m4_p1_10_w10_100_seed42_id2,mip,2749.98,2749.9335491536185,104,559,,26.441668741861715,5.375
pmwc,n30_m4_p1_10_w10_100_seed42_id3,mip,1338.77,1338.7182034859434,101,580,,13.254635678078648,5.742574257425742
pmwc,n30_m4_p1_10_w10_100_seed42_id4,mip,3600.0,3599.953146954067,98,557,,36.73421578524558,5.683673469387755
pmwc,n30_m5_p10_20_w10_20_seed42_id0,mip,3600.0,3599.9600067026913,96,491,,37.49958340315303,5.114583333333333
pmwc,n30_m5_p10_20_w10_20_seed42_id1,mip,2295.92,2295.881074439734,91,440,,25.229462356480596,4.835164835164835
pmwc,n30_m5_p10_20_w10_20_seed42_id2,mip,2321.59,2321.5352259930223,88,436,,26.38108211355707,4.954545454545454
pmwc,n30_m5_p10_20_w10_20_seed42_id3,mip,3114.99,3114.7312430134043,97,470,,32.11063137127221,4.845360824742268
pmwc,n30_m5_p10_20_w10_20_seed42_id4,mip,1676.19,1676.1489639244974,103,498,,16.273290911888324,4.834951456310679
pmwc,n30_m5_p1_100_w1_100_seed42_id0,mip,435.47,435.200314598158,108,594,,4.029632542575537,5.5
pmwc,n30_m5_p1_100_w1_100_seed42_id1,mip,1351.95,1351.844809660688,142,704,,9.520033870849916,4.957746478873239
pmwc,n30_m5_p1_100_w1_100_seed42_id2,mip,543.96,543.916207020171,109,569,,4.990056945139183,5.220183486238532
pmwc,n30_m5_p1_100_w1_100_seed42_id3,mip,557.16,557.1098811170086,107,562,,5.206634402962697,5.252336448598131
pmwc,n30_m5_p1_100_w1_100_seed42_id4,mip,370.77,370.70323368906975,110,601,,3.3700293971733615,5.463636363636364
pmwc,n30_m5_p1_10_w10_100_seed42_id0,mip,3600.0,3599.7713978225365,183,854,,19.670881955314407,4.666666666666667
pmwc,n30_m5_p1_10_w10_100_seed42_id1,mip,1669.12,1669.068789797835,111,548,,15.03665576394446,4.936936936936937
pmwc,n30_m5_p1_10_w10_100_seed42_id2,mip,1559.2,1559.1494685551152,104,527,,14.991821813029954,5.0673076923076925
pmwc,n30_m5_p1_10_w10_100_seed42_id3,mip,993.66,993.5450998023152,95,482,,10.458369471603318,5.073684210526316
pmwc,n30_m5_p1_10_w10_100_seed42_id4,mip,815.88,815.6188538465649,99,523,,8.238574281278433,5.282828282828283
pmwc,n40_m3_p10_20_w10_20_seed42_id0,mip,3600.0,3599.9813624350354,68,220,,52.94090238875052,3.235294117647059
pmwc,n40_m3_p10_20_w10_20_seed42_id1,mip,3600.0,3599.97718624305,69,246,,52.173582409319565,3.5652173913043477
pmwc,n40_m3_p10_20_w10_20_seed42_id2,mip,3600.0,3599.975624717772,67,218,,53.73097947339958,3.253731343283582
pmwc,n40_m3_p10_20_w10_20_seed42_id3,mip,3600.0,3599.7606489509344,70,243,,51.42515212787049,3.4714285714285715
pmwc,n40_m3_p10_20_w10_20_seed42_id4,mip,3600.0,3599.765415300615,65,204,,55.381006389240234,3.1384615384615384
pmwc,n40_m3_p1_100_w1_100_seed42_id0,mip,3600.0,3599.9646893115714,77,292,,46.75278817287755,3.792207792207792
pmwc,n40_m3_p1_100_w1_100_seed42_id1,mip,3600.0,3599.9663112917915,74,294,,48.64819339583502,3.972972972972973
pmwc,n40_m3_p1_100_w1_100_seed42_id2,mip,3600.0,3599.7482912400737,77,327,,46.74997780831264,4.246753246753247
pmwc,n40_m3_p1_100_w1_100_seed42_id3,mip,3600.0,3599.956507592462,84,355,,42.85662509038645,4.226190476190476
pmwc,n40_m3_p1_100_w1_100_seed42_id4,mip,3600.0,3599.958693026565,82,327,,43.90193528081177,3.9878048780487805
pmwc,n40_m3_p1_10_w10_100_seed42_id0,mip,3600.0,3599.97109843418,73,279,,49.31467258129014,3.8219178082191783
pmwc,n40_m3_p1_10_w10_100_seed42_id1,mip,3600.0,3599.9685257449746,75,311,,47.99958034326633,4.1466666666666665
pmwc,n40_m3_p1_10_w10_100_seed42_id2,mip,3600.0,3599.9722081040964,71,265,,50.703833916959105,3.732394366197183
pmwc,n40_m3_p1_10_w10_100_seed42_id3,mip,3600.0,3599.742256387137,83,337,,43.37038863117032,4.0602409638554215
pmwc,n40_m3_p1_10_w10_100_seed42_id4,mip,3600.0,3599.9617782663554,80,326,,44.99952222832944,4.075
pmwc,n40_m4_p10_20_w10_20_seed42_id0,mip,3600.0,3599.978504760191,71,253,,50.703922602256206,3.563380281690141
pmwc,n40_m4_p10_20_w10_20_seed42_id1,mip,3600.0,3599.978490561247,71,251,,50.70392240227108,3.535211267605634
pmwc,n40_m4_p10_20_w10_20_seed42_id2,mip,3600.0,3599.9824188714847,70,232,,51.42832026959264,3.3142857142857145
pmwc,n40_m4_p10_20_w10_20_seed42_id3,mip,3600.0,3599.7599472710863,71,241,,50.70084432776178,3.3943661971830985
pmwc,n40_m4_p10_20_w10_20_seed42_id4,mip,3600.0,3599.976701955311,70,242,,51.428238599361585,3.4571428571428573
pmwc,n40_m4_p1_100_w1_100_seed42_id0,mip,3600.0,3599.941568891518,90,438,,39.99935076546131,4.866666666666666
pmwc,n40_m4_p1_100_w1_100_seed42_id1,mip,3600.0,3599.9565075701103,82,362,,43.90190862890378,4.414634146341464
pmwc,n40_m4_p1_100_w1_100_seed42_id2,mip,3600.0,3599.959510940127,78,318,,46.15332706333496,4.076923076923077
pmwc,n40_m4_p1_100_w1_100_seed42_id3,mip,3600.0,3599.945991982706,88,410,,40.908477181621656,4.659090909090909
pmwc,n40_m4_p1_100_w1_100_seed42_id4,mip,3600.0,3599.9420646959916,91,463,,39.55980290874716,5.087912087912088
pmwc,n40_m4_p1_10_w10_100_seed42_id0,mip,3600.0,3599.7375509897247,87,397,,41.376293689537064,4.563218390804598
pmwc,n40_m4_p1_10_w10_100_seed42_id1,mip,3600.0,3599.740932182409,82,379,,43.89927966076108,4.621951219512195
pmwc,n40_m4_p1_10_w10_100_seed42_id2,mip,3600.0,3599.963782181032,80,354,,44.9995472772629,4.425
pmwc,n40_m4_p1_10_w10_100_seed42_id3,mip,3600.0,3599.9655687212944,78,358,,46.15340472719608,4.589743589743589
pmwc,n40_m4_p1_10_w10_100_seed42_id4,mip,3600.0,3599.964982425794,81,354,,44.4440121287135,4.37037037037037
pmwc,n40_m5_p10_20_w10_20_seed42_id0,mip,3600.0,3599.7594686271623,77,290,,46.75012296918393,3.7662337662337664
pmwc,n40_m5_p10_20_w10_20_seed42_id1,mip,3600.0,3599.982655586675,71,249,,50.70398106460105,3.507042253521127
pmwc,n40_m5_p10_20_w10_20_seed42_id2,mip,3600.0,3599.9765639416873,73,284,,49.31474745125599,3.8904109589041096
pmwc,n40_m5_p10_20_w10_20_seed42_id3,mip,3600.0,3599.9720145240426,79,311,,45.56926600663345,3.9367088607594938
pmwc,n40_m5_p10_20_w10_20_seed42_id4,mip,3600.0,3599.7556827347726,74,265,,48.645347063983415,3.581081081081081
pmwc,n40_m5_p1_100_w1_100_seed42_id0,mip,3600.0,3599.951021488756,90,477,,39.99945579431951,5.3
pmwc,n40_m5_p1_100_w1_100_seed42_id1,mip,3600.0,3599.9423102717847,98,514,,36.73410520685495,5.244897959183674
pmwc,n40_m5_p1_100_w1_100_seed42_id2,mip,3600.0,3599.736989880912,92,454,,39.12757597696643,4.934782608695652
pmwc,n40_m5_p1_100_w1_100_seed42_id3,mip,3600.0,3599.939282375388,88,456,,40.90840093608395,5.181818181818182
pmwc,n40_m5_p1_100_w1_100_seed42_id4,mip,3600.0,3599.7241928791627,98,522,,36.73187951917513,5.326530612244898
pmwc,n40_m5_p1_10_w10_100_seed42_id0,mip,3600.0,3599.954934930429,92,448,,39.12994494489597,4.869565217391305
pmwc,n40_m5_p1_10_w10_100_seed42_id1,mip,3600.0,3599.741798806004,88,422,,40.90615680461369,4.795454545454546
pmwc,n40_m5_p1_10_w10_100_seed42_id2,mip,3600.0,3599.9634869424626,81,384,,44.44399366595633,4.7407407407407405
pmwc,n40_m5_p1_10_w10_100_seed42_id3,mip,3600.0,3599.9647801797837,78,368,,46.153394617689536,4.717948717948718
pmwc,n40_m5_p1_10_w10_100_seed42_id4,mip,3600.0,3599.952084504068,91,457,,39.55991301652822,5.021978021978022
pmwc,n50_m3_p10_20_w10_20_seed42_id0,mip,3600.0,3599.745575532317,77,260,,46.74994253938074,3.3766233766233764
pmwc,n50_m3_p10_20_w10_20_seed42_id1,mip,3600.0,3599.964182759635,76,236,,47.36794977315309,3.1052631578947367
pmwc,n50_m3_p10_20_w10_20_seed42_id2,mip,3600.0,3599.9614789616317,77,264,,46.75274648002119,3.4285714285714284
pmwc,n50_m3_p10_20_w10_20_seed42_id3,mip,3600.0,3599.7488631233573,78,261,,46.150626450299455,3.3461538461538463
pmwc,n50_m3_p10_20_w10_20_seed42_id4,mip,3600.0,3599.749510523863,78,261,,46.15063475030594,3.3461538461538463
pmwc,n50_m3_p1_100_w1_100_seed42_id0,mip,3600.0,3599.9280755305663,91,356,,39.55964918165458,3.912087912087912
pmwc,n50_m3_p1_100_w1_100_seed42_id1,mip,3600.0,3599.9229626273736,91,365,,39.559592995905206,4.010989010989011
pmwc,n50_m3_p1_100_w1_100_seed42_id2,mip,3600.0,3599.9319876078516,85,319,,42.352141030680606,3.7529411764705882
pmwc,n50_m3_p1_100_w1_100_seed42_id3,mip,3600.0,3599.90120358672,97,412,,37.112383542131134,4.247422680412371
pmwc,n50_m3_p1_100_w1_100_seed42_id4,mip,3600.0,3599.5968209896237,86,327,,41.855776988251435,3.802325581395349
pmwc,n50_m3_p1_10_w10_100_seed42_id0,mip,3600.0,3599.9119269978255,85,321,,42.35190502350383,3.776470588235294
pmwc,n50_m3_p1_10_w10_100_seed42_id1,mip,3600.0,3599.7057572202757,92,351,,39.127236491524734,3.8152173913043477
pmwc,n50_m3_p1_10_w10_100_seed42_id2,mip,3600.0,3599.9364777291194,88,320,,40.90836906510363,3.6363636363636362
pmwc,n50_m3_p1_10_w10_100_seed42_id3,mip,3600.0,3599.9484369847924,86,318,,41.859865546334795,3.697674418604651
pmwc,n50_m3_p1_10_w10_100_seed42_id4,mip,3600.0,3599.7287665661424,89,335,,40.44639063557464,3.764044943820225
pmwc,n50_m4_p10_20_w10_20_seed42_id0,mip,3600.0,3599.9610647521913,80,264,,44.99951330940239,3.3
pmwc,n50_m4_p10_20_w10_20_seed42_id1,mip,3600.0,3599.7429303023964,81,273,,44.44127074447403,3.3703703703703702
pmwc,n50_m4_p10_20_w10_20_seed42_id2,mip,3600.0,3599.754701016471,76,264,,47.36519343442725,3.473684210526316
pmwc,n50_m4_p10_20_w10_20_seed42_id3,mip,3600.0,3599.967082293704,78,265,,46.15342413197057,3.3974358974358974
pmwc,n50_m4_p10_20_w10_20_seed42_id4,mip,3600.0,3599.7400416331366,81,280,,44.441235081890575,3.45679012345679
pmwc,n50_m4_p1_100_w1_100_seed42_id0,mip,3600.0,3599.926326439716,88,365,,40.90825370954223,4.1477272727272725
pmwc,n50_m4_p1_100_w1_100_seed42_id1,mip,3600.0,3599.9313895357773,93,388,,38.70893967242771,4.172043010752688
pmwc,n50_m4_p1_100_w1_100_seed42_id2,mip,3600.0,3599.9057042477652,97,438,,37.11242994069861,4.515463917525773
pmwc,n50_m4_p1_100_w1_100_seed42_id3,mip,3600.0,3599.6966373650357,95,406,,37.8915435512109,4.273684210526316
pmwc,n50_m4_p1_100_w1_100_seed42_id4,mip,3600.0,3599.932570111938,90,381,,39.99925077902153,4.233333333333333
pmwc,n50_m4_p1_10_w10_100_seed42_id0,mip,3600.0,3599.9468723991886,82,330,,43.901791126819376,4.024390243902439
pmwc,n50_m4_p1_10_w10_100_seed42_id1,mip,3600.0,3599.940545531921,83,320,,43.3727776570111,3.855421686746988
pmwc,n50_m4_p1_10_w10_100_seed42_id2,mip,3600.0,3599.931463258341,93,391,,38.70894046514345,4.204301075268817
pmwc,n50_m4_p1_10_w10_100_seed42_id3,mip,3600.0,3599.933266171254,89,365,,40.448688383946674,4.101123595505618
pmwc,n50_m4_p1_10_w10_100_seed42_id4,mip,3600.0,3599.7114991303533,92,385,,39.1272989035908,4.184782608695652
pmwc,n50_m5_p10_20_w10_20_seed42_id0,mip,3600.0,3599.9576318999752,83,283,,43.37298351686717,3.4096385542168677
pmwc,n50_m5_p10_20_w10_20_seed42_id1,mip,3600.0,3599.754689786583,82,268,,43.899447436421745,3.268292682926829
pmwc,n50_m5_p10_20_w10_20_seed42_id2,mip,3600.0,3599.969262348488,81,278,,44.444064967265284,3.432098765432099
pmwc,n50_m5_p10_20_w10_20_seed42_id3,mip,3600.0,3599.749980601482,84,304,,42.854166435731926,3.619047619047619
pmwc,n50_m5_p10_20_w10_20_seed42_id4,mip,3600.0,3599.7490320540965,82,276,,43.89937843968411,3.3658536585365852
pmwc,n50_m5_p1_100_w1_100_seed42_id0,mip,3600.0,3599.713078723289,94,411,,38.29481998641797,4.372340425531915
pmwc,n50_m5_p1_100_w1_100_seed42_id1,mip,3600.0,3599.908396665007,102,501,,35.29321957514713,4.911764705882353
pmwc,n50_m5_p1_100_w1_100_seed42_id2,mip,3600.0,3599.924191254191,95,435,,37.893938855307276,4.578947368421052
pmwc,n50_m5_p1_100_w1_100_seed42_id3,mip,3600.0,3599.9347096309066,91,395,,39.559722083856116,4.34065934065934
pmwc,n50_m5_p1_100_w1_100_seed42_id4,mip,3600.0,3599.7067611170933,100,433,,35.997067611170934,4.33
pmwc,n50_m5_p1_10_w10_100_seed42_id0,mip,3600.0,3599.921408088878,99,453,,36.36284250594826,4.575757575757576
pmwc,n50_m5_p1_10_w10_100_seed42_id1,mip,3600.0,3599.955222889781,96,408,,37.49953357176855,4.25
pmwc,n50_m5_p1_10_w10_100_seed42_id2,mip,3600.0,3599.6997546497732,106,491,,33.95943164763937,4.632075471698113
pmwc,n50_m5_p1_10_w10_100_seed42_id3,mip,3600.0,3599.9064789563417,102,447,,35.29320077408178,4.382352941176471
pmwc,n50_m5_p1_10_w10_100_seed42_id4,mip,3600.0,3599.7087148642167,98,445,,36.73172158024711,4.540816326530612


==> pricing_results/vrptw_caasdy-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,caasdy-knapsack,123.67,117.00423321966082,723,722,451099.0,0.16183158121668162,0.9986168741355463
vrptw,c101_50,caasdy-knapsack,11.38,10.609296397306025,276,275,66928.0,0.03843947970038415,0.9963768115942029
vrptw,c102_100,caasdy-knapsack,3450.81,3435.501757806167,1074,1073,7343624.0,3.1987912083856305,0.9990689013035382
vrptw,c102_50,caasdy-knapsack,81.08,79.65382761135697,350,349,655528.0,0.22758236460387707,0.9971428571428571
vrptw,c103_100,caasdy-knapsack,3600.0,3600.228754526004,6,5,300335.0,600.038125754334,0.8333333333333334
vrptw,c103_50,caasdy-knapsack,3600.0,3600.364270581864,3,2,303788.0,1200.121423527288,0.6666666666666666
vrptw,c104_100,caasdy-knapsack,3600.0,3601.269723494537,1,0,57609.0,3601.269723494537,0.0
vrptw,c104_50,caasdy-knapsack,3600.0,3601.2506080875173,1,0,69139.0,3601.2506080875173,0.0
vrptw,c105_100,caasdy-knapsack,226.13,216.34926258772612,908,907,757933.0,0.23827011298207723,0.998898678414097
vrptw,c105_50,caasdy-knapsack,15.07,14.139970308169723,294,293,117061.0,0.048095137102618105,0.9965986394557823
vrptw,c106_100,caasdy-knapsack,317.96,307.9024012191221,883,882,1190383.0,0.3487003411315086,0.9988674971687429
vrptw,c106_50,caasdy-knapsack,13.17,12.263980615884066,292,291,84376.0,0.04199993361604132,0.9965753424657534
vrptw,c107_100,caasdy-knapsack,254.47,245.61693219374865,749,748,763746.0,0.32792647822930393,0.9986648865153538
vrptw,c107_50,caasdy-knapsack,21.72,20.496006520465016,367,366,158726.0,0.05584742921107634,0.997275204359673
vrptw,c108_100,caasdy-knapsack,666.17,653.2660463899374,1025,1024,2185921.0,0.6373327281853047,0.9990243902439024
vrptw,c108_50,caasdy-knapsack,37.38,36.067004116252065,346,345,316464.0,0.10423989628974585,0.9971098265895953
vrptw,c109_100,caasdy-knapsack,3159.23,3145.7841166043654,915,914,5521035.0,3.438015427982913,0.9989071038251366
vrptw,c109_50,caasdy-knapsack,173.27,171.31068937759846,434,433,1054387.0,0.3947250907317937,0.9976958525345622
vrptw,c201_100,caasdy-knapsack,989.96,967.3212101822719,1763,1762,3544497.0,0.5486790755429789,0.9994327850255247
vrptw,c201_50,caasdy-knapsack,59.6,56.10622372850776,848,847,454236.0,0.06616299967984406,0.9988207547169812
vrptw,c202_100,caasdy-knapsack,3600.0,3602.0709154522046,1,0,91493.0,3602.0709154522046,0.0
vrptw,c202_50,caasdy-knapsack,3600.0,3600.4521637530997,2,1,383614.0,1800.2260818765499,0.5
vrptw,c203_100,caasdy-knapsack,3600.0,3602.3585689030588,1,0,47752.0,3602.3585689030588,0.0
vrptw,c203_50,caasdy-knapsack,3600.0,3601.0233412897214,1,0,92329.0,3601.0233412897214,0.0
vrptw,c204_100,caasdy-knapsack,3600.0,3602.2933059474453,1,0,40281.0,3602.2933059474453,0.0
vrptw,c204_50,caasdy-knapsack,3600.0,3601.8411691682413,1,0,59322.0,3601.8411691682413,0.0
vrptw,c205_100,caasdy-knapsack,3453.03,3421.7492943117395,2207,2206,11146633.0,1.5504074736346802,0.9995468962392388
vrptw,c205_50,caasdy-knapsack,128.97,125.01644767727703,880,879,1192360.0,0.1420641450878148,0.9988636363636364
vrptw,c206_100,caasdy-knapsack,3600.0,3600.1255838014185,8,7,946685.0,450.0156979751773,0.875
vrptw,c206_50,caasdy-knapsack,336.77,333.01503357011825,771,770,2314906.0,0.4319261135799199,0.9987029831387808
vrptw,c207_100,caasdy-knapsack,3600.0,3600.86319626309,1,0,354213.0,3600.86319626309,0.0
vrptw,c207_50,caasdy-knapsack,3600.0,3600.819461178966,1,0,370928.0,3600.819461178966,0.0
vrptw,c208_100,caasdy-knapsack,3600.0,3600.9180402029306,1,0,247908.0,3600.9180402029306,0.0
vrptw,c208_50,caasdy-knapsack,3600.0,3597.153240803629,557,556,5246290.0,6.458084812932907,0.9982046678635548
vrptw,r101_100,caasdy-knapsack,66.77,61.844574216753244,731,708,303984.0,0.08460270070691278,0.9685362517099864
vrptw,r101_50,caasdy-knapsack,64.18,59.34643014986068,731,708,303984.0,0.0811852669628737,0.9685362517099864
vrptw,r102_100,caasdy-knapsack,2202.63,2196.098927997984,591,590,2208208.0,3.71590343146867,0.9983079526226735
vrptw,r102_50,caasdy-knapsack,11.1,10.458321704529226,187,186,89068.0,0.055926854034915645,0.9946524064171123
vrptw,r103_100,caasdy-knapsack,3600.0,3600.9598196018487,1,0,141768.0,3600.9598196018487,0.0
vrptw,r103_50,caasdy-knapsack,155.98,154.14376229140908,414,404,839707.0,0.37232792824011857,0.9758454106280193
vrptw,r104_100,caasdy-knapsack,3600.0,3601.885344172828,1,0,80409.0,3601.885344172828,0.0
vrptw,r104_50,caasdy-knapsack,3600.0,3600.2117725554854,6,5,859148.0,600.0352954259142,0.8333333333333334
vrptw,r105_100,caasdy-knapsack,668.04,630.4152959361672,3458,3038,4177440.0,0.18230633196534624,0.8785425101214575
vrptw,r105_50,caasdy-knapsack,24.91,22.71593777742237,752,640,167807.0,0.030207364065721234,0.851063829787234
vrptw,r106_100,caasdy-knapsack,3600.0,3598.7603768045083,102,101,2676105.0,35.28196447847557,0.9901960784313726
vrptw,r106_50,caasdy-knapsack,24.4,23.32666317373514,272,268,222367.0,0.08575979107990861,0.9852941176470589
vrptw,r107_100,caasdy-knapsack,3600.0,3601.52295459155,1,0,163478.0,3601.52295459155,0.0
vrptw,r107_50,caasdy-knapsack,204.91,202.62947447225451,476,459,1360785.0,0.4256921732610389,0.9642857142857143
vrptw,r108_100,caasdy-knapsack,3600.0,3601.3282648529857,1,0,77524.0,3601.3282648529857,0.0
vrptw,r108_50,caasdy-knapsack,3600.0,3600.1172285312787,9,8,1273489.0,400.0130253923643,0.8888888888888888
vrptw,r109_100,caasdy-knapsack,3600.0,3499.361205117777,5934,5348,24071327.0,0.5897137184222745,0.901247050893158
vrptw,r109_50,caasdy-knapsack,161.32,145.79781827237457,3015,2209,1990601.0,0.04835748533080417,0.7326699834162521
vrptw,r110_100,caasdy-knapsack,3600.0,3600.1458917828277,7,6,1047240.0,514.3065559689754,0.8571428571428571
vrptw,r110_50,caasdy-knapsack,79.69,77.77610288653523,407,388,843345.0,0.19109607588829294,0.9533169533169533
vrptw,r111_100,caasdy-knapsack,3600.0,3600.5300523256883,2,1,477676.0,1800.2650261628442,0.5
vrptw,r111_50,caasdy-knapsack,288.77,282.04611065331846,1299,1161,3038861.0,0.21712556632280097,0.8937644341801386
vrptw,r112_100,caasdy-knapsack,3600.0,3601.626568310894,1,0,139042.0,3601.626568310894,0.0
vrptw,r112_50,caasdy-knapsack,3600.0,3546.717533217743,6179,5026,31093243.0,0.5739953929790812,0.8134002265738792
vrptw,r201_100,caasdy-knapsack,3600.0,3600.0179436365142,18,17,1724431.0,200.00099686869524,0.9444444444444444
vrptw,r201_50,caasdy-knapsack,98.92,96.9961663717404,493,492,730182.0,0.1967467877722929,0.9979716024340771
vrptw,r202_100,caasdy-knapsack,3600.0,3601.1422785725445,1,0,99529.0,3601.1422785725445,0.0
vrptw,r202_50,caasdy-knapsack,3600.0,3600.757759171538,1,0,300605.0,3600.757759171538,0.0
vrptw,r203_100,caasdy-knapsack,3600.0,3602.3849483402446,1,0,53113.0,3602.3849483402446,0.0
vrptw,r203_50,caasdy-knapsack,3600.0,3601.323042235337,1,0,183659.0,3601.323042235337,0.0
vrptw,r204_100,caasdy-knapsack,3600.0,3602.4563448997214,1,0,45110.0,3602.4563448997214,0.0
vrptw,r204_50,caasdy-knapsack,3600.0,3601.2240986386314,1,0,54981.0,3601.2240986386314,0.0
vrptw,r205_100,caasdy-knapsack,3600.0,3601.720085886307,1,0,100659.0,3601.720085886307,0.0
vrptw,r205_50,caasdy-knapsack,3600.0,3600.519624938257,1,0,346678.0,3600.519624938257,0.0
vrptw,r206_100,caasdy-knapsack,3600.0,3601.2497578784823,1,0,67923.0,3601.2497578784823,0.0
vrptw,r206_50,caasdy-knapsack,3600.0,3601.6150980880484,1,0,123137.0,3601.6150980880484,0.0
vrptw,r207_100,caasdy-knapsack,3600.0,3601.6212043706328,1,0,42712.0,3601.6212043706328,0.0
vrptw,r207_50,caasdy-knapsack,3600.0,3601.7752338508144,1,0,82520.0,3601.7752338508144,0.0
vrptw,r208_100,caasdy-knapsack,3600.0,3602.452026440762,1,0,40954.0,3602.452026440762,0.0
vrptw,r208_50,caasdy-knapsack,3600.0,3601.2072517629713,1,0,59670.0,3601.2072517629713,0.0
vrptw,r209_100,caasdy-knapsack,3600.0,3601.3177392911166,1,0,59953.0,3601.3177392911166,0.0
vrptw,r209_50,caasdy-knapsack,3600.0,3601.1533882431686,1,0,107224.0,3601.1533882431686,0.0
vrptw,r210_100,caasdy-knapsack,3600.0,3601.2737204749137,1,0,76850.0,3601.2737204749137,0.0
vrptw,r210_50,caasdy-knapsack,3600.0,3601.5973417544737,1,0,134889.0,3601.5973417544737,0.0
vrptw,r211_100,caasdy-knapsack,3600.0,3602.584238367155,1,0,39680.0,3602.584238367155,0.0
vrptw,r211_50,caasdy-knapsack,3600.0,3601.234129458666,1,0,64295.0,3601.234129458666,0.0
vrptw,rc101_100,caasdy-knapsack,3600.0,2960.803736959584,28309,17329,29380825.0,0.10458877872618545,0.6121374827793281
vrptw,rc101_50,caasdy-knapsack,3600.0,1639.1426213989034,58002,10835,15043437.0,0.028260105192905477,0.18680390331367883
vrptw,rc102_100,caasdy-knapsack,3600.0,3461.072344836779,8320,7489,24592907.0,0.415994272215959,0.9001201923076924
vrptw,rc102_50,caasdy-knapsack,3600.0,1941.0870817098767,42960,15824,28812879.0,0.04518359128747385,0.36834264432029795
vrptw,rc103_100,caasdy-knapsack,3600.0,3600.2971928538755,3,2,718894.0,1200.0990642846252,0.6666666666666666
vrptw,rc103_50,caasdy-knapsack,3600.0,3225.1906661354005,21048,15742,62104223.0,0.1532302673002376,0.7479095400988217
vrptw,rc104_100,caasdy-knapsack,3600.0,3600.9234342789277,1,0,225754.0,3600.9234342789277,0.0
vrptw,rc104_50,caasdy-knapsack,641.1,639.2637731041759,323,322,3114087.0,1.9791448083720617,0.9969040247678018
vrptw,rc105_100,caasdy-knapsack,3600.0,3410.332468934357,10868,9261,27353355.0,0.31379577373337847,0.8521347073978653
vrptw,rc105_50,caasdy-knapsack,3600.0,1944.133980662562,46285,16524,28984364.0,0.04200354284676595,0.35700550934428
vrptw,rc106_100,caasdy-knapsack,3600.0,3448.2557565122843,8134,6533,31826004.0,0.42393112324960464,0.8031718711581018
vrptw,rc106_50,caasdy-knapsack,708.78,581.9199915705249,10532,8062,9773145.0,0.05525256281527961,0.765476642612989
vrptw,rc107_100,caasdy-knapsack,3600.0,3597.8397906068712,140,139,3433375.0,25.698855647191937,0.9928571428571429
vrptw,rc107_50,caasdy-knapsack,3600.0,3375.6886868616566,15958,11800,68750993.0,0.21153582446808225,0.739441032710866
vrptw,rc108_100,caasdy-knapsack,3600.0,3600.806265794672,1,0,326037.0,3600.806265794672,0.0
vrptw,rc108_50,caasdy-knapsack,3600.0,3560.0926693258807,5288,4928,47706881.0,0.6732399147741832,0.9319213313161876
vrptw,rc201_100,caasdy-knapsack,3600.0,3595.4314009118825,273,272,6379563.0,13.170078391618617,0.9963369963369964
vrptw,rc201_50,caasdy-knapsack,58.95,57.09711826313287,486,485,539322.0,0.11748378243442978,0.9979423868312757
vrptw,rc202_100,caasdy-knapsack,3600.0,3601.736790563911,1,0,160599.0,3601.736790563911,0.0
vrptw,rc202_50,caasdy-knapsack,3600.0,3600.7313113380224,1,0,292994.0,3600.7313113380224,0.0
vrptw,rc203_100,caasdy-knapsack,3600.0,3601.2725466005504,1,0,102035.0,3601.2725466005504,0.0
vrptw,rc203_50,caasdy-knapsack,3600.0,3600.93845617678,1,0,145756.0,3600.93845617678,0.0
vrptw,rc204_100,caasdy-knapsack,3600.0,3602.4760694764555,1,0,38387.0,3602.4760694764555,0.0
vrptw,rc204_50,caasdy-knapsack,3600.0,3601.033372872509,1,0,71933.0,3601.033372872509,0.0
vrptw,rc205_100,caasdy-knapsack,3600.0,3600.8395214155316,1,0,229907.0,3600.8395214155316,0.0
vrptw,rc205_50,caasdy-knapsack,3600.0,3600.220769408159,2,1,448399.0,1800.1103847040795,0.5
vrptw,rc206_100,caasdy-knapsack,3600.0,3600.744089595042,1,0,230384.0,3600.744089595042,0.0
vrptw,rc206_50,caasdy-knapsack,3600.0,3599.89702875074,20,19,1795740.0,179.994851437537,0.95
vrptw,rc207_100,caasdy-knapsack,3600.0,3601.677312214859,1,0,66559.0,3601.677312214859,0.0
vrptw,rc207_50,caasdy-knapsack,3600.0,3601.175016855821,1,0,158702.0,3601.175016855821,0.0
vrptw,rc208_100,caasdy-knapsack,3600.0,3602.5184171991423,1,0,36213.0,3602.5184171991423,0.0
vrptw,rc208_50,caasdy-knapsack,3600.0,3601.166485947557,1,0,64799.0,3601.166485947557,0.0


==> pricing_results/vrptw_cabs-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,cabs-knapsack,208.93,207.12295896280557,196,1196,961285.0,1.056749790626559,6.1020408163265305
vrptw,c101_50,cabs-knapsack,17.02,16.665357693098485,122,583,225715.0,0.13660129256638104,4.778688524590164
vrptw,c102_100,cabs-knapsack,3600.0,3598.5674328161404,108,831,12331479.0,33.32006882237167,7.694444444444445
vrptw,c102_50,cabs-knapsack,467.62,466.9628905793652,143,850,6748751.0,3.2654747592962603,5.944055944055944
vrptw,c103_100,cabs-knapsack,3600.0,3600.1431011632085,6,31,4072564.0,600.023850193868,5.166666666666667
vrptw,c103_50,cabs-knapsack,3600.0,3600.1846096487716,5,33,5842074.0,720.0369219297543,6.6
vrptw,c104_100,cabs-knapsack,3600.0,3600.088921365328,2,12,3087047.0,1800.044460682664,6.0
vrptw,c104_50,cabs-knapsack,3600.0,3601.48379976023,1,6,1519560.0,3601.48379976023,6.0
vrptw,c105_100,cabs-knapsack,396.49,394.0180908860639,227,1365,1626894.0,1.735762514916581,6.013215859030837
vrptw,c105_50,cabs-knapsack,24.03,23.673172780312598,112,510,296935.0,0.2113676141099339,4.553571428571429
vrptw,c106_100,cabs-knapsack,708.52,705.6472170781344,238,1593,3149034.0,2.9649042734375395,6.69327731092437
vrptw,c106_50,cabs-knapsack,17.95,17.589814578182995,99,471,227671.0,0.17767489472912115,4.757575757575758
vrptw,c107_100,cabs-knapsack,543.15,540.1186833074316,248,1476,2030699.0,2.1778979165622245,5.951612903225806
vrptw,c107_50,cabs-knapsack,31.12,30.714486146345735,117,537,335442.0,0.2625169756097926,4.589743589743589
vrptw,c108_100,cabs-knapsack,1503.2,1499.9271193211898,247,1661,5275806.0,6.072579430450161,6.724696356275303
vrptw,c108_50,cabs-knapsack,68.56,68.11773308739066,100,593,690035.0,0.6811773308739066,5.93
vrptw,c109_100,cabs-knapsack,3600.0,3598.733253704384,83,684,6545909.0,43.358231972341976,8.240963855421686
vrptw,c109_50,cabs-knapsack,555.01,554.405870010145,124,741,3570483.0,4.471015080726976,5.975806451612903
vrptw,c201_100,cabs-knapsack,3600.0,3597.038744921796,195,1702,12563699.0,18.44635253806049,8.728205128205127
vrptw,c201_50,cabs-knapsack,289.85,288.9851851230487,174,1469,3285130.0,1.6608343972589008,8.442528735632184
vrptw,c202_100,cabs-knapsack,3600.0,3600.8044374370947,1,7,1993796.0,3600.8044374370947,7.0
vrptw,c202_50,cabs-knapsack,3600.0,3599.966935697943,4,25,6325340.0,899.9917339244857,6.25
vrptw,c203_100,cabs-knapsack,3600.0,3600.791661126539,1,9,1997236.0,3600.791661126539,9.0
vrptw,c203_50,cabs-knapsack,3600.0,3600.1648632138968,1,8,2404565.0,3600.1648632138968,8.0
vrptw,c204_100,cabs-knapsack,3600.0,3600.6176258176565,1,10,1936276.0,3600.6176258176565,10.0
vrptw,c204_50,cabs-knapsack,3600.0,3601.204614650458,1,10,2203186.0,3601.204614650458,10.0
vrptw,c205_100,cabs-knapsack,3600.0,3599.4001031955704,45,380,10182108.0,79.98666895990156,8.444444444444445
vrptw,c205_50,cabs-knapsack,902.43,901.5784674556926,151,1429,9189024.0,5.970718327521143,9.463576158940397
vrptw,c206_100,cabs-knapsack,3600.0,3600.0711357556283,5,54,6093869.0,720.0142271511256,10.8
vrptw,c206_50,cabs-knapsack,3212.03,3210.9932684749365,171,1746,30310023.0,18.77773841213413,10.210526315789474
vrptw,c207_100,cabs-knapsack,3600.0,3600.8534833630547,1,10,2300277.0,3600.8534833630547,10.0
vrptw,c207_50,cabs-knapsack,3600.0,3599.996199881658,2,12,6295643.0,1799.998099940829,6.0
vrptw,c208_100,cabs-knapsack,3600.0,3600.9653814109042,1,14,2871540.0,3600.9653814109042,14.0
vrptw,c208_50,cabs-knapsack,3600.0,3599.8694036686793,32,274,22920937.0,112.49591886464623,8.5625
vrptw,r101_100,cabs-knapsack,130.45,128.68146003503352,259,992,982427.0,0.4968396140348785,3.83011583011583
vrptw,r101_50,cabs-knapsack,129.08,127.31047892291099,259,992,982427.0,0.49154625066761,3.83011583011583
vrptw,r102_100,cabs-knapsack,3600.0,3599.2717904718593,66,576,11935664.0,54.534421067755446,8.727272727272727
vrptw,r102_50,cabs-knapsack,79.41,79.16445651836693,72,399,1099929.0,1.099506340532874,5.541666666666667
vrptw,r103_100,cabs-knapsack,3600.0,3600.2382353516296,1,12,1548393.0,3600.2382353516296,12.0
vrptw,r103_50,cabs-knapsack,1408.18,1407.3471295479685,162,667,14195805.0,8.687327960172645,4.117283950617284
vrptw,r104_100,cabs-knapsack,3600.0,3601.2137911636382,1,4,1487272.0,3601.2137911636382,4.0
vrptw,r104_50,cabs-knapsack,3600.0,3599.810777171515,29,217,13525892.0,124.13140610936259,7.482758620689655
vrptw,r105_100,cabs-knapsack,1739.13,1728.9334018100053,919,2536,13741857.0,1.881320350174108,2.7595212187159954
vrptw,r105_50,cabs-knapsack,28.62,27.814769831486046,276,608,575941.0,0.10077815156335523,2.2028985507246377
vrptw,r106_100,cabs-knapsack,3600.0,3599.577250417322,37,297,9977598.0,97.2858716329006,8.027027027027026
vrptw,r106_50,cabs-knapsack,154.57,154.09963049273938,104,487,1977394.0,1.4817272162763402,4.6826923076923075
vrptw,r107_100,cabs-knapsack,3600.0,3601.0525514427572,1,7,1577111.0,3601.0525514427572,7.0
vrptw,r107_50,cabs-knapsack,2794.54,2793.551828957163,190,691,25780944.0,14.702904362932436,3.636842105263158
vrptw,r108_100,cabs-knapsack,3600.0,3600.412902752869,1,11,1525764.0,3600.412902752869,11.0
vrptw,r108_50,cabs-knapsack,3600.0,3599.9168838132173,25,166,13451310.0,143.99667535252868,6.64
vrptw,r109_100,cabs-knapsack,3600.0,3596.5671346019953,226,1150,19645686.0,15.914013869920334,5.088495575221239
vrptw,r109_50,cabs-knapsack,974.88,961.3273513251916,2238,2987,19625574.0,0.4295475206993707,1.33467381590706
vrptw,r110_100,cabs-knapsack,3600.0,3599.740264730528,19,159,8724423.0,189.46001393318568,8.368421052631579
vrptw,r110_50,cabs-knapsack,389.02,388.2880154326558,129,534,4596805.0,3.0099846157570216,4.1395348837209305
vrptw,r111_100,cabs-knapsack,3600.0,3600.285471573472,3,31,4260867.0,1200.0951571911573,10.333333333333334
vrptw,r111_50,cabs-knapsack,3600.0,3597.1035273605958,546,1440,39280802.0,6.58810169846263,2.6373626373626373
vrptw,r112_100,cabs-knapsack,3600.0,3600.7570106806234,1,11,1456228.0,3600.7570106806234,11.0
vrptw,r112_50,cabs-knapsack,3600.0,3599.207444687374,127,578,22572618.0,28.340216099900584,4.551181102362205
vrptw,r201_100,cabs-knapsack,3600.0,3599.9773721667007,6,60,7987448.0,599.9962286944501,10.0
vrptw,r201_50,cabs-knapsack,3204.8,3204.0108305681497,171,1284,24249448.0,18.736905441919003,7.508771929824562
vrptw,r202_100,cabs-knapsack,3600.0,3600.1121030217037,1,13,2289503.0,3600.1121030217037,13.0
vrptw,r202_50,cabs-knapsack,3600.0,3601.2765273330733,1,11,2862884.0,3601.2765273330733,11.0
vrptw,r203_100,cabs-knapsack,3600.0,3600.6520325569436,1,7,2303433.0,3600.6520325569436,7.0
vrptw,r203_50,cabs-knapsack,3600.0,3601.338202708401,1,15,2792495.0,3601.338202708401,15.0
vrptw,r204_100,cabs-knapsack,3600.0,3600.7011961257085,1,4,2376168.0,3600.7011961257085,4.0
vrptw,r204_50,cabs-knapsack,3600.0,3600.1379546923563,1,11,2933903.0,3600.1379546923563,11.0
vrptw,r205_100,cabs-knapsack,3600.0,3601.1098506739363,1,16,2894721.0,3601.1098506739363,16.0
vrptw,r205_50,cabs-knapsack,3600.0,3600.045199817978,2,33,6650539.0,1800.022599908989,16.5
vrptw,r206_100,cabs-knapsack,3600.0,3600.095611668192,1,11,2575027.0,3600.095611668192,11.0
vrptw,r206_50,cabs-knapsack,3600.0,3601.331547888927,1,16,2801980.0,3601.331547888927,16.0
vrptw,r207_100,cabs-knapsack,3600.0,3600.1330540580675,1,12,2405410.0,3600.1330540580675,12.0
vrptw,r207_50,cabs-knapsack,3600.0,3601.3360069021583,1,11,2929702.0,3601.3360069021583,11.0
vrptw,r208_100,cabs-knapsack,3600.0,3600.7009445885196,1,7,2368718.0,3600.7009445885196,7.0
vrptw,r208_50,cabs-knapsack,3600.0,3600.1763502694666,1,13,3323045.0,3600.1763502694666,13.0
vrptw,r209_100,cabs-knapsack,3600.0,3600.0915215229616,1,13,2648275.0,3600.0915215229616,13.0
vrptw,r209_50,cabs-knapsack,3600.0,3600.2020820165053,1,16,2567692.0,3600.2020820165053,16.0
vrptw,r210_100,cabs-knapsack,3600.0,3600.1106948694214,1,13,2537078.0,3600.1106948694214,13.0
vrptw,r210_50,cabs-knapsack,3600.0,3601.2910986198112,1,17,2709277.0,3601.2910986198112,17.0
vrptw,r211_100,cabs-knapsack,3600.0,3600.5964248953387,1,12,2383817.0,3600.5964248953387,12.0
vrptw,r211_50,cabs-knapsack,3600.0,3600.1663679489866,1,17,2833660.0,3600.1663679489866,17.0
vrptw,rc101_100,cabs-knapsack,3600.0,3554.3914301590994,3980,7100,41723862.0,0.8930631734068089,1.7839195979899498
vrptw,rc101_50,cabs-knapsack,3600.0,2085.477203933522,46433,10516,69748696.0,0.04491368647155088,0.22647685913035986
vrptw,rc102_100,cabs-knapsack,3600.0,3598.4973847307265,124,932,19955650.0,29.020140199441343,7.516129032258065
vrptw,rc102_50,cabs-knapsack,3600.0,3342.152658486739,14296,10274,98159636.0,0.23378236279286085,0.7186625629546727
vrptw,rc103_100,cabs-knapsack,3600.0,3599.935841139406,7,66,6897124.0,514.2765487342009,9.428571428571429
vrptw,rc103_50,cabs-knapsack,3600.0,3582.5212102355435,2452,5237,66574292.0,1.4610608524614779,2.1358075040783033
vrptw,rc104_100,cabs-knapsack,3600.0,3600.4642370305955,1,11,1986001.0,3600.4642370305955,11.0
vrptw,rc104_50,cabs-knapsack,1665.26,1664.7006003120914,105,706,14976641.0,15.854291431543727,6.723809523809524
vrptw,rc105_100,cabs-knapsack,3600.0,3595.2132673775777,378,1658,20401187.0,9.511146209993592,4.386243386243386
vrptw,rc105_50,cabs-knapsack,3600.0,3301.4683138364926,17062,11270,98952009.0,0.19349831871037937,0.6605321767670848
vrptw,rc106_100,cabs-knapsack,3600.0,3592.878440503031,517,1634,26041935.0,6.949474739851124,3.160541586073501
vrptw,rc106_50,cabs-knapsack,2157.31,2040.646788037382,7872,9286,50445979.0,0.25922850457791946,1.1796239837398375
vrptw,rc107_100,cabs-knapsack,3600.0,3598.759190566838,76,719,14766726.0,47.35209461272155,9.460526315789474
vrptw,rc107_50,cabs-knapsack,3600.0,3591.918864013627,1515,3182,69779256.0,2.370903540603054,2.1003300330033
vrptw,rc108_100,cabs-knapsack,3600.0,3600.105193817988,6,58,7096143.0,600.017532302998,9.666666666666666
vrptw,rc108_50,cabs-knapsack,3600.0,3598.2323967469856,344,1396,46528948.0,10.459977897520307,4.058139534883721
vrptw,rc201_100,cabs-knapsack,3600.0,3599.911159795709,10,134,9131893.0,359.9911159795709,13.4
vrptw,rc201_50,cabs-knapsack,913.17,912.5502631003037,140,1233,8815561.0,6.518216165002169,8.807142857142857
vrptw,rc202_100,cabs-knapsack,3600.0,3600.63301425986,1,15,2344079.0,3600.63301425986,15.0
vrptw,rc202_50,cabs-knapsack,3600.0,3600.216859385371,1,17,2773996.0,3600.216859385371,17.0
vrptw,rc203_100,cabs-knapsack,3600.0,3600.129321957007,1,14,2630234.0,3600.129321957007,14.0
vrptw,rc203_50,cabs-knapsack,3600.0,3600.2084550391883,1,8,2654640.0,3600.2084550391883,8.0
vrptw,rc204_100,cabs-knapsack,3600.0,3600.517819075845,1,14,2536224.0,3600.517819075845,14.0
vrptw,rc204_50,cabs-knapsack,3600.0,3600.1690111821517,1,8,3033133.0,3600.1690111821517,8.0
vrptw,rc205_100,cabs-knapsack,3600.0,3600.2208389760926,1,14,2424041.0,3600.2208389760926,14.0
vrptw,rc205_50,cabs-knapsack,3600.0,3599.9753366569057,13,140,14881679.0,276.9211797428389,10.76923076923077
vrptw,rc206_100,cabs-knapsack,3600.0,3600.1996598131955,1,16,2929812.0,3600.1996598131955,16.0
vrptw,rc206_50,cabs-knapsack,3600.0,3599.859238621779,21,250,17698733.0,171.42186850579898,11.904761904761905
vrptw,rc207_100,cabs-knapsack,3600.0,3600.6372796706855,1,11,2261449.0,3600.6372796706855,11.0
vrptw,rc207_50,cabs-knapsack,3600.0,3601.268484610133,1,16,2651763.0,3601.268484610133,16.0
vrptw,rc208_100,cabs-knapsack,3600.0,3600.6007907101884,1,12,2251111.0,3600.6007907101884,12.0
vrptw,rc208_50,cabs-knapsack,3600.0,3600.208646468818,1,15,2611284.0,3600.208646468818,15.0


==> pricing_results/vrptw_cp.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,cp,2429.26,2424.8428169433028,301,1008,,8.055956202469444,3.3488372093023258
vrptw,c101_50,cp,69.76,69.3409012882039,118,333,,0.587634756679694,2.8220338983050848
vrptw,c102_100,cp,3600.0,3600.111901733093,1,0,,3600.111901733093,0.0
vrptw,c102_50,cp,3600.0,3600.136597397737,1,14,,3600.136597397737,14.0
vrptw,c103_100,cp,3600.0,3600.917098856531,1,30,,3600.917098856531,30.0
vrptw,c103_50,cp,3600.0,3600.038793616928,1,42,,3600.038793616928,42.0
vrptw,c104_100,cp,3600.0,3600.1919582551345,1,47,,3600.1919582551345,47.0
vrptw,c104_50,cp,3600.0,3600.1212002327666,1,72,,3600.1212002327666,72.0
vrptw,c105_100,cp,1051.72,1046.581042076461,315,1285,,3.322479498655432,4.079365079365079
vrptw,c105_50,cp,68.68,68.0695120440796,146,613,,0.4662295345484904,4.198630136986301
vrptw,c106_100,cp,3600.0,3600.0769882630557,3,44,,1200.025662754352,14.666666666666666
vrptw,c106_50,cp,55.35,54.87407121248543,125,513,,0.4389925696998835,4.104
vrptw,c107_100,cp,3600.0,3595.2763741668314,246,1181,,14.614944610434273,4.800813008130081
vrptw,c107_50,cp,135.15,134.52415606286377,146,640,,0.921398329197697,4.383561643835616
vrptw,c108_100,cp,3600.0,3600.1134340455756,1,0,,3600.1134340455756,0.0
vrptw,c108_50,cp,3600.0,3600.0101474151015,4,123,,900.0025368537754,30.75
vrptw,c109_100,cp,3600.0,3600.3571210959926,1,0,,3600.3571210959926,0.0
vrptw,c109_50,cp,3600.0,3600.132363936864,1,23,,3600.132363936864,23.0
vrptw,c201_100,cp,2163.95,2146.0286113340408,902,4036,,2.379189147820444,4.47450110864745
vrptw,c201_50,cp,117.85,115.4427439449355,493,1212,,0.23416378082137018,2.4584178498985803
vrptw,c202_100,cp,3600.0,3600.162238402292,1,0,,3600.162238402292,0.0
vrptw,c202_50,cp,3600.0,3600.13719758112,1,48,,3600.13719758112,48.0
vrptw,c203_100,cp,3600.0,3600.1603103596717,1,23,,3600.1603103596717,23.0
vrptw,c203_50,cp,3600.0,3600.044203055091,1,108,,3600.044203055091,108.0
vrptw,c204_100,cp,3600.0,3600.1879827883095,1,18,,3600.1879827883095,18.0
vrptw,c204_50,cp,3600.0,3600.1225166767836,1,191,,3600.1225166767836,191.0
vrptw,c205_100,cp,3600.0,3600.1139008495957,1,63,,3600.1139008495957,63.0
vrptw,c205_50,cp,3600.0,3600.3103991057724,1,75,,3600.3103991057724,75.0
vrptw,c206_100,cp,3600.0,3600.100828536786,1,0,,3600.100828536786,0.0
vrptw,c206_50,cp,3600.0,3600.147105490789,1,71,,3600.147105490789,71.0
vrptw,c207_100,cp,3600.0,3600.1199874337763,1,0,,3600.1199874337763,0.0
vrptw,c207_50,cp,3600.0,3600.1420718925074,1,33,,3600.1420718925074,33.0
vrptw,c208_100,cp,3600.0,3600.1220025029033,1,0,,3600.1220025029033,0.0
vrptw,c208_50,cp,3600.0,3600.038908190094,1,90,,3600.038908190094,90.0
vrptw,r101_100,cp,2032.06,2029.2350987037644,285,634,,7.120123153346542,2.2245614035087717
vrptw,r101_50,cp,1952.67,1950.012081186287,285,634,,6.842147653285218,2.2245614035087717
vrptw,r102_100,cp,3600.0,3600.112022448331,1,18,,3600.112022448331,18.0
vrptw,r102_50,cp,3600.0,3600.1326955026016,1,12,,3600.1326955026016,12.0
vrptw,r103_100,cp,3600.0,3600.135808239691,1,0,,3600.135808239691,0.0
vrptw,r103_50,cp,3600.0,3600.134978241287,1,18,,3600.134978241287,18.0
vrptw,r104_100,cp,3600.0,3600.223752546124,1,0,,3600.223752546124,0.0
vrptw,r104_50,cp,3600.0,3600.118970782496,1,16,,3600.118970782496,16.0
vrptw,r105_100,cp,3600.0,3599.9937928682193,10,147,,359.9993792868219,14.7
vrptw,r105_50,cp,143.9,143.11244076490402,220,493,,0.6505110943859274,2.2409090909090907
vrptw,r106_100,cp,3600.0,3600.2563880924135,1,0,,3600.2563880924135,0.0
vrptw,r106_50,cp,3600.0,3600.0336570777,1,17,,3600.0336570777,17.0
vrptw,r107_100,cp,3600.0,3600.147996342741,1,0,,3600.147996342741,0.0
vrptw,r107_50,cp,3600.0,3600.1297033168375,1,10,,3600.1297033168375,10.0
vrptw,r108_100,cp,3600.0,3600.1755543434992,1,0,,3600.1755543434992,0.0
vrptw,r108_50,cp,3600.0,3600.070057436824,1,19,,3600.070057436824,19.0
vrptw,r109_100,cp,3600.0,3600.3173799896613,1,0,,3600.3173799896613,0.0
vrptw,r109_50,cp,3600.0,3600.0262919524685,2,45,,1800.0131459762342,22.5
vrptw,r110_100,cp,3600.0,3600.153222871013,1,0,,3600.153222871013,0.0
vrptw,r110_50,cp,3600.0,3600.1308063948527,1,15,,3600.1308063948527,15.0
vrptw,r111_100,cp,3600.0,3600.381046959199,1,0,,3600.381046959199,0.0
vrptw,r111_50,cp,3600.0,3600.038369080983,1,5,,3600.038369080983,5.0
vrptw,r112_100,cp,3600.0,3600.183136470616,1,0,,3600.183136470616,0.0
vrptw,r112_50,cp,3600.0,3600.048395921476,1,6,,3600.048395921476,6.0
vrptw,r201_100,cp,3600.0,3600.091513711959,1,0,,3600.091513711959,0.0
vrptw,r201_50,cp,3600.0,3600.034289922565,1,56,,3600.034289922565,56.0
vrptw,r202_100,cp,3600.0,3600.1510720178485,1,0,,3600.1510720178485,0.0
vrptw,r202_50,cp,3600.0,3600.1327663827688,1,0,,3600.1327663827688,0.0
vrptw,r203_100,cp,3600.0,3600.1665030093864,1,0,,3600.1665030093864,0.0
vrptw,r203_50,cp,3600.0,3600.1289161574095,1,83,,3600.1289161574095,83.0
vrptw,r204_100,cp,3600.0,3600.217800086364,1,0,,3600.217800086364,0.0
vrptw,r204_50,cp,3600.0,3600.047039828263,1,0,,3600.047039828263,0.0
vrptw,r205_100,cp,3600.0,3600.171810711734,1,0,,3600.171810711734,0.0
vrptw,r205_50,cp,3600.0,3600.136488528922,1,0,,3600.136488528922,0.0
vrptw,r206_100,cp,3600.0,3600.168950027786,1,0,,3600.168950027786,0.0
vrptw,r206_50,cp,3600.0,3600.1292433496565,1,0,,3600.1292433496565,0.0
vrptw,r207_100,cp,3600.0,3600.1760072028264,1,0,,3600.1760072028264,0.0
vrptw,r207_50,cp,3600.0,3600.124125746079,1,0,,3600.124125746079,0.0
vrptw,r208_100,cp,3600.0,3600.1862769229338,1,0,,3600.1862769229338,0.0
vrptw,r208_50,cp,3600.0,3600.046334458515,1,0,,3600.046334458515,0.0
vrptw,r209_100,cp,3600.0,3600.162464812398,1,0,,3600.162464812398,0.0
vrptw,r209_50,cp,3600.0,3600.041557638906,1,0,,3600.041557638906,0.0
vrptw,r210_100,cp,3600.0,3600.1652880227193,1,0,,3600.1652880227193,0.0
vrptw,r210_50,cp,3600.0,3600.1305587170646,1,0,,3600.1305587170646,0.0
vrptw,r211_100,cp,3600.0,3600.088761546649,2,0,,1800.0443807733245,0.0
vrptw,r211_50,cp,3600.0,3600.0474837031215,1,0,,3600.0474837031215,0.0
vrptw,rc101_100,cp,3600.0,3599.1183883203194,90,737,,39.990204314670216,8.188888888888888
vrptw,rc101_50,cp,3600.0,3560.9827193655074,4989,4287,,0.7137668309010838,0.8592904389657245
vrptw,rc102_100,cp,3600.0,3600.4155006418005,1,18,,3600.4155006418005,18.0
vrptw,rc102_50,cp,3600.0,3600.0198114346713,2,42,,1800.0099057173356,21.0
vrptw,rc103_100,cp,3600.0,3600.1122772414237,1,13,,3600.1122772414237,13.0
vrptw,rc103_50,cp,3600.0,3600.04333485011,1,21,,3600.04333485011,21.0
vrptw,rc104_100,cp,3600.0,3600.4314760705456,1,0,,3600.4314760705456,0.0
vrptw,rc104_50,cp,3600.0,3600.1271956302226,1,30,,3600.1271956302226,30.0
vrptw,rc105_100,cp,3600.0,3600.092323517427,1,31,,3600.092323517427,31.0
vrptw,rc105_50,cp,3600.0,3599.9883318003267,9,124,,399.9987035333696,13.777777777777779
vrptw,rc106_100,cp,3600.0,3600.1093524405733,1,15,,3600.1093524405733,15.0
vrptw,rc106_50,cp,3600.0,3599.88928216137,36,442,,99.9969245044825,12.277777777777779
vrptw,rc107_100,cp,3600.0,3600.176337645389,1,0,,3600.176337645389,0.0
vrptw,rc107_50,cp,3600.0,3600.3490947289392,1,16,,3600.3490947289392,16.0
vrptw,rc108_100,cp,3600.0,3600.177769699134,1,18,,3600.177769699134,18.0
vrptw,rc108_50,cp,3600.0,3600.267896996811,1,35,,3600.267896996811,35.0
vrptw,rc201_100,cp,3600.0,3600.246182614006,1,0,,3600.246182614006,0.0
vrptw,rc201_50,cp,3600.0,3600.0380032649264,1,39,,3600.0380032649264,39.0
vrptw,rc202_100,cp,3600.0,3600.4172970093787,1,0,,3600.4172970093787,0.0
vrptw,rc202_50,cp,3600.0,3600.035229242407,1,32,,3600.035229242407,32.0
vrptw,rc203_100,cp,3600.0,3600.176016775891,1,0,,3600.176016775891,0.0
vrptw,rc203_50,cp,3600.0,3600.196004986763,1,21,,3600.196004986763,21.0
vrptw,rc204_100,cp,3600.0,3600.1885037124157,1,0,,3600.1885037124157,0.0
vrptw,rc204_50,cp,3600.0,3600.0469497591257,1,0,,3600.0469497591257,0.0
vrptw,rc205_100,cp,3600.0,3600.1403480023146,1,0,,3600.1403480023146,0.0
vrptw,rc205_50,cp,3600.0,3600.097054986283,1,38,,3600.097054986283,38.0
vrptw,rc206_100,cp,3600.0,3600.1714260568842,1,0,,3600.1714260568842,0.0
vrptw,rc206_50,cp,3600.0,3600.137624455616,1,0,,3600.137624455616,0.0
vrptw,rc207_100,cp,3600.0,3600.1619079317898,1,0,,3600.1619079317898,0.0
vrptw,rc207_50,cp,3600.0,3600.128936444409,1,0,,3600.128936444409,0.0
vrptw,rc208_100,cp,3600.0,3602.221334464848,1,0,,3602.221334464848,0.0
vrptw,rc208_50,cp,3600.0,3600.047706751153,1,0,,3600.047706751153,0.0


==> pricing_results/vrptw_labeling-knapsack-disable-filter.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,labeling-knapsack-disable-filter,3600.0,3601.142497397028,1,17,52883.0,3601.142497397028,17.0
vrptw,c101_50,labeling-knapsack-disable-filter,3600.0,3600.578022005968,1,19,101986.0,3600.578022005968,19.0
vrptw,c102_100,labeling-knapsack-disable-filter,3600.0,3601.996807595715,1,28,50234.0,3601.996807595715,28.0
vrptw,c102_50,labeling-knapsack-disable-filter,3600.0,3601.05774384737,1,31,91539.0,3601.05774384737,31.0
vrptw,c103_100,labeling-knapsack-disable-filter,3600.0,3601.7807727055624,1,22,50941.0,3601.7807727055624,22.0
vrptw,c103_50,labeling-knapsack-disable-filter,3600.0,3601.451518636197,1,30,80715.0,3601.451518636197,30.0
vrptw,c104_100,labeling-knapsack-disable-filter,3600.0,3601.9246519664302,1,21,41166.0,3601.9246519664302,21.0
vrptw,c104_50,labeling-knapsack-disable-filter,3600.0,3601.2773793824017,1,29,68803.0,3601.2773793824017,29.0
vrptw,c105_100,labeling-knapsack-disable-filter,3600.0,3601.9726975429803,1,16,45508.0,3601.9726975429803,16.0
vrptw,c105_50,labeling-knapsack-disable-filter,3600.0,3600.8330535748973,1,22,72405.0,3600.8330535748973,22.0
vrptw,c106_100,labeling-knapsack-disable-filter,3600.0,3601.939155107364,1,19,42494.0,3601.939155107364,19.0
vrptw,c106_50,labeling-knapsack-disable-filter,3600.0,3600.8320762915537,1,18,85481.0,3600.8320762915537,18.0
vrptw,c107_100,labeling-knapsack-disable-filter,3600.0,3602.069485682063,1,23,42190.0,3602.069485682063,23.0
vrptw,c107_50,labeling-knapsack-disable-filter,3600.0,3600.931466015056,1,21,68149.0,3600.931466015056,21.0
vrptw,c108_100,labeling-knapsack-disable-filter,3600.0,3601.6531441463158,1,24,46548.0,3601.6531441463158,24.0
vrptw,c108_50,labeling-knapsack-disable-filter,3600.0,3601.0018177758902,1,28,71679.0,3601.0018177758902,28.0
vrptw,c109_100,labeling-knapsack-disable-filter,3600.0,3601.437382861972,1,22,51050.0,3601.437382861972,22.0
vrptw,c109_50,labeling-knapsack-disable-filter,3600.0,3601.216893057339,1,25,80112.0,3601.216893057339,25.0
vrptw,c201_100,labeling-knapsack-disable-filter,3600.0,3602.0091957114637,1,26,36126.0,3602.0091957114637,26.0
vrptw,c201_50,labeling-knapsack-disable-filter,3600.0,3601.0099883042276,1,55,64427.0,3601.0099883042276,55.0
vrptw,c202_100,labeling-knapsack-disable-filter,3600.0,3602.459503805265,1,19,48005.0,3602.459503805265,19.0
vrptw,c202_50,labeling-knapsack-disable-filter,3600.0,3601.4062998136505,1,24,87618.0,3601.4062998136505,24.0
vrptw,c203_100,labeling-knapsack-disable-filter,3600.0,3602.9424728015438,1,24,47277.0,3602.9424728015438,24.0
vrptw,c203_50,labeling-knapsack-disable-filter,3600.0,3601.2519573504105,1,23,92014.0,3601.2519573504105,23.0
vrptw,c204_100,labeling-knapsack-disable-filter,3600.0,3601.630504852161,1,21,40492.0,3601.630504852161,21.0
vrptw,c204_50,labeling-knapsack-disable-filter,3600.0,3601.555707071908,1,29,67339.0,3601.555707071908,29.0
vrptw,c205_100,labeling-knapsack-disable-filter,3600.0,3601.8453735634685,1,26,42995.0,3601.8453735634685,26.0
vrptw,c205_50,labeling-knapsack-disable-filter,3600.0,3601.287872169167,1,74,59986.0,3601.287872169167,74.0
vrptw,c206_100,labeling-knapsack-disable-filter,3600.0,3601.8717885110527,1,35,54768.0,3601.8717885110527,35.0
vrptw,c206_50,labeling-knapsack-disable-filter,3600.0,3601.4556004768237,1,69,71042.0,3601.4556004768237,69.0
vrptw,c207_100,labeling-knapsack-disable-filter,3600.0,3601.8518976140767,1,35,48929.0,3601.8518976140767,35.0
vrptw,c207_50,labeling-knapsack-disable-filter,3600.0,3601.2911106627434,1,89,94711.0,3601.2911106627434,89.0
vrptw,c208_100,labeling-knapsack-disable-filter,3600.0,3602.7310978500172,1,28,53198.0,3602.7310978500172,28.0
vrptw,c208_50,labeling-knapsack-disable-filter,3600.0,3601.2749486221,1,77,86748.0,3601.2749486221,77.0
vrptw,r101_100,labeling-knapsack-disable-filter,1746.76,1745.8445931235328,130,1031,2592097.0,13.429573793257944,7.930769230769231
vrptw,r101_50,labeling-knapsack-disable-filter,1807.63,1806.7153261452913,130,1031,2592097.0,13.897810201117625,7.930769230769231
vrptw,r102_100,labeling-knapsack-disable-filter,3600.0,3601.498332137242,1,29,60963.0,3601.498332137242,29.0
vrptw,r102_50,labeling-knapsack-disable-filter,3600.0,3600.7576383361593,1,28,190436.0,3600.7576383361593,28.0
vrptw,r103_100,labeling-knapsack-disable-filter,3600.0,3601.474761724472,1,23,49775.0,3601.474761724472,23.0
vrptw,r103_50,labeling-knapsack-disable-filter,3600.0,3601.0948606254533,1,31,106462.0,3601.0948606254533,31.0
vrptw,r104_100,labeling-knapsack-disable-filter,3600.0,3601.817873140797,1,19,40678.0,3601.817873140797,19.0
vrptw,r104_50,labeling-knapsack-disable-filter,3600.0,3601.4441307019442,1,24,75452.0,3601.4441307019442,24.0
vrptw,r105_100,labeling-knapsack-disable-filter,3600.0,3601.087080715224,1,17,65162.0,3601.087080715224,17.0
vrptw,r105_50,labeling-knapsack-disable-filter,28.34,27.331168606877327,272,904,821984.0,0.10048223752528429,3.323529411764706
vrptw,r106_100,labeling-knapsack-disable-filter,3600.0,3601.9493589056656,1,27,49986.0,3601.9493589056656,27.0
vrptw,r106_50,labeling-knapsack-disable-filter,3600.0,3600.9106005895883,1,37,128698.0,3600.9106005895883,37.0
vrptw,r107_100,labeling-knapsack-disable-filter,3600.0,3602.9656893843785,1,24,43554.0,3602.9656893843785,24.0
vrptw,r107_50,labeling-knapsack-disable-filter,3600.0,3601.20222098846,1,32,94406.0,3601.20222098846,32.0
vrptw,r108_100,labeling-knapsack-disable-filter,3600.0,3601.8719358565286,1,20,41414.0,3601.8719358565286,20.0
vrptw,r108_50,labeling-knapsack-disable-filter,3600.0,3601.50800530985,1,25,70564.0,3601.50800530985,25.0
vrptw,r109_100,labeling-knapsack-disable-filter,3600.0,3601.435705847107,1,14,58167.0,3601.435705847107,14.0
vrptw,r109_50,labeling-knapsack-disable-filter,3600.0,3600.5864469967782,1,31,242341.0,3600.5864469967782,31.0
vrptw,r110_100,labeling-knapsack-disable-filter,3600.0,3601.698858392425,1,24,46255.0,3601.698858392425,24.0
vrptw,r110_50,labeling-knapsack-disable-filter,3600.0,3601.044230632484,1,29,123619.0,3601.044230632484,29.0
vrptw,r111_100,labeling-knapsack-disable-filter,3600.0,3601.8036501994357,1,24,44920.0,3601.8036501994357,24.0
vrptw,r111_50,labeling-knapsack-disable-filter,3600.0,3601.187964051962,1,31,98441.0,3601.187964051962,31.0
vrptw,r112_100,labeling-knapsack-disable-filter,3600.0,3601.925828214735,1,19,36994.0,3601.925828214735,19.0
vrptw,r112_50,labeling-knapsack-disable-filter,3600.0,3601.8385476451367,1,25,83549.0,3601.8385476451367,25.0
vrptw,r201_100,labeling-knapsack-disable-filter,3600.0,3602.508873043582,1,20,53844.0,3602.508873043582,20.0
vrptw,r201_50,labeling-knapsack-disable-filter,3600.0,3601.428830589168,1,24,83156.0,3601.428830589168,24.0
vrptw,r202_100,labeling-knapsack-disable-filter,3600.0,3602.532520489767,1,36,45383.0,3602.532520489767,36.0
vrptw,r202_50,labeling-knapsack-disable-filter,3600.0,3601.4679475463927,1,33,103877.0,3601.4679475463927,33.0
vrptw,r203_100,labeling-knapsack-disable-filter,3600.0,3602.808902055025,1,23,39728.0,3602.808902055025,23.0
vrptw,r203_50,labeling-knapsack-disable-filter,3600.0,3601.8892319900915,1,29,80530.0,3601.8892319900915,29.0
vrptw,r204_100,labeling-knapsack-disable-filter,3600.0,3601.937602361664,1,20,39953.0,3601.937602361664,20.0
vrptw,r204_50,labeling-knapsack-disable-filter,3600.0,3601.9741825051606,1,24,73294.0,3601.9741825051606,24.0
vrptw,r205_100,labeling-knapsack-disable-filter,3600.0,3602.7338556544855,1,21,48206.0,3602.7338556544855,21.0
vrptw,r205_50,labeling-knapsack-disable-filter,3600.0,3601.501866224222,1,24,87224.0,3601.501866224222,24.0
vrptw,r206_100,labeling-knapsack-disable-filter,3600.0,3601.6942049982026,1,35,47974.0,3601.6942049982026,35.0
vrptw,r206_50,labeling-knapsack-disable-filter,3600.0,3601.44485070277,1,29,92285.0,3601.44485070277,29.0
vrptw,r207_100,labeling-knapsack-disable-filter,3600.0,3601.5909213405102,1,23,41517.0,3601.5909213405102,23.0
vrptw,r207_50,labeling-knapsack-disable-filter,3600.0,3601.876252375543,1,25,78593.0,3601.876252375543,25.0
vrptw,r208_100,labeling-knapsack-disable-filter,3600.0,3603.017043342814,1,20,37966.0,3603.017043342814,20.0
vrptw,r208_50,labeling-knapsack-disable-filter,3600.0,3601.505963260308,1,24,74364.0,3601.505963260308,24.0
vrptw,r209_100,labeling-knapsack-disable-filter,3600.0,3602.724173267372,1,24,44510.0,3602.724173267372,24.0
vrptw,r209_50,labeling-knapsack-disable-filter,3600.0,3601.539310691878,1,23,89801.0,3601.539310691878,23.0
vrptw,r210_100,labeling-knapsack-disable-filter,3600.0,3602.7512072613463,1,20,45595.0,3602.7512072613463,20.0
vrptw,r210_50,labeling-knapsack-disable-filter,3600.0,3601.350304526277,1,28,102058.0,3601.350304526277,28.0
vrptw,r211_100,labeling-knapsack-disable-filter,3600.0,3603.2960414504632,1,18,43884.0,3603.2960414504632,18.0
vrptw,r211_50,labeling-knapsack-disable-filter,3600.0,3601.8575948895887,1,21,82413.0,3601.8575948895887,21.0
vrptw,rc101_100,labeling-knapsack-disable-filter,3600.0,3600.8228942239657,1,33,128507.0,3600.8228942239657,33.0
vrptw,rc101_50,labeling-knapsack-disable-filter,3600.0,1519.3780435519293,50729,11451,103111304.0,0.029950877083166027,0.22572887303120504
vrptw,rc102_100,labeling-knapsack-disable-filter,3600.0,3601.3875637324527,1,22,58859.0,3601.3875637324527,22.0
vrptw,rc102_50,labeling-knapsack-disable-filter,3600.0,3305.4576026163995,13382,10372,120089468.0,0.2470077419381557,0.775070990883276
vrptw,rc103_100,labeling-knapsack-disable-filter,3600.0,3601.513393691741,1,21,44862.0,3601.513393691741,21.0
vrptw,rc103_50,labeling-knapsack-disable-filter,3600.0,3600.8541722195223,1,40,356239.0,3600.8541722195223,40.0
vrptw,rc104_100,labeling-knapsack-disable-filter,3600.0,3602.5118338735774,1,20,39081.0,3602.5118338735774,20.0
vrptw,rc104_50,labeling-knapsack-disable-filter,3600.0,3601.107024051249,1,35,159444.0,3601.107024051249,35.0
vrptw,rc105_100,labeling-knapsack-disable-filter,3600.0,3601.5539464121684,1,25,73276.0,3601.5539464121684,25.0
vrptw,rc105_50,labeling-knapsack-disable-filter,3600.0,2758.2304481826723,25376,15569,154671426.0,0.10869445334893885,0.613532471626734
vrptw,rc106_100,labeling-knapsack-disable-filter,3600.0,3601.693561126478,1,21,64435.0,3601.693561126478,21.0
vrptw,rc106_50,labeling-knapsack-disable-filter,1675.7,1550.5611649407074,6543,10453,75021586.0,0.23698015664690622,1.5975852055631974
vrptw,rc107_100,labeling-knapsack-disable-filter,3600.0,3602.372392360121,1,19,52065.0,3602.372392360121,19.0
vrptw,rc107_50,labeling-knapsack-disable-filter,3600.0,3600.7255090707913,1,49,410878.0,3600.7255090707913,49.0
vrptw,rc108_100,labeling-knapsack-disable-filter,3600.0,3601.882049052976,1,18,45431.0,3601.882049052976,18.0
vrptw,rc108_50,labeling-knapsack-disable-filter,3600.0,3600.9102511778474,1,43,213484.0,3600.9102511778474,43.0
vrptw,rc201_100,labeling-knapsack-disable-filter,3600.0,3603.015435146168,1,17,40431.0,3603.015435146168,17.0
vrptw,rc201_50,labeling-knapsack-disable-filter,3600.0,3601.144475614652,1,23,79367.0,3601.144475614652,23.0
vrptw,rc202_100,labeling-knapsack-disable-filter,3600.0,3602.8694845670834,1,20,43679.0,3602.8694845670834,20.0
vrptw,rc202_50,labeling-knapsack-disable-filter,3600.0,3601.4594523757696,1,20,70335.0,3601.4594523757696,20.0
vrptw,rc203_100,labeling-knapsack-disable-filter,3600.0,3602.9460056731477,1,22,38055.0,3602.9460056731477,22.0
vrptw,rc203_50,labeling-knapsack-disable-filter,3600.0,3601.330890437588,1,29,79521.0,3601.330890437588,29.0
vrptw,rc204_100,labeling-knapsack-disable-filter,3600.0,3602.9561583325267,1,21,37276.0,3602.9561583325267,21.0
vrptw,rc204_50,labeling-knapsack-disable-filter,3600.0,3601.574375730008,1,28,69997.0,3601.574375730008,28.0
vrptw,rc205_100,labeling-knapsack-disable-filter,3600.0,3601.936040824279,1,28,47536.0,3601.936040824279,28.0
vrptw,rc205_50,labeling-knapsack-disable-filter,3600.0,3601.2665310651064,1,33,78085.0,3601.2665310651064,33.0
vrptw,rc206_100,labeling-knapsack-disable-filter,3600.0,3602.0258962763473,1,11,44504.0,3602.0258962763473,11.0
vrptw,rc206_50,labeling-knapsack-disable-filter,3600.0,3601.242106284015,1,25,83043.0,3601.242106284015,25.0
vrptw,rc207_100,labeling-knapsack-disable-filter,3600.0,3601.7502138419077,1,23,42328.0,3601.7502138419077,23.0
vrptw,rc207_50,labeling-knapsack-disable-filter,3600.0,3601.273270555772,1,20,78439.0,3601.273270555772,20.0
vrptw,rc208_100,labeling-knapsack-disable-filter,3600.0,3602.2353209396824,1,29,40497.0,3602.2353209396824,29.0
vrptw,rc208_50,labeling-knapsack-disable-filter,3600.0,3601.6046968875453,1,26,75245.0,3601.6046968875453,26.0


==> pricing_results/vrptw_labeling-knapsack-disable-set-resource.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,labeling-knapsack-disable-set-resource,65.25,63.55584881640971,125,2328,363191.0,0.5084467905312776,18.624
vrptw,c101_50,labeling-knapsack-disable-set-resource,4.82,4.43543210439384,71,1086,51625.0,0.06247087470977239,15.295774647887324
vrptw,c102_50,labeling-knapsack-disable-set-resource,1737.3,1736.9308575065807,70,1359,33250315.0,24.813297964379725,19.414285714285715
vrptw,c105_100,labeling-knapsack-disable-set-resource,188.56,186.75174576044083,141,2868,1006132.0,1.3244804663861052,20.340425531914892
vrptw,c105_50,labeling-knapsack-disable-set-resource,9.53,9.087582001462579,78,1276,129175.0,0.11650746155721255,16.358974358974358
vrptw,c106_100,labeling-knapsack-disable-set-resource,448.16,446.4018857162446,139,2944,2865076.0,3.2115243576708243,21.179856115107913
vrptw,c106_50,labeling-knapsack-disable-set-resource,5.53,5.23061934299767,68,1122,69310.0,0.07692087269114221,16.5
vrptw,c107_100,labeling-knapsack-disable-set-resource,322.81,321.0856676362455,126,2620,1608839.0,2.548298949494012,20.793650793650794
vrptw,c107_50,labeling-knapsack-disable-set-resource,15.65,15.118794046342373,85,1634,225173.0,0.17786816525108673,19.223529411764705
vrptw,c108_100,labeling-knapsack-disable-set-resource,1370.11,1367.6910574417561,150,3322,6426247.0,9.11794038294504,22.14666666666667
vrptw,c108_50,labeling-knapsack-disable-set-resource,41.11,40.7305325884372,78,1609,553935.0,0.5221863152363744,20.628205128205128
vrptw,c109_100,labeling-knapsack-disable-set-resource,3600.0,3598.0783770987764,37,1948,13821059.0,97.24536154321018,52.648648648648646
vrptw,c109_50,labeling-knapsack-disable-set-resource,358.52,357.86307494714856,78,1683,3822675.0,4.587988140348059,21.576923076923077
vrptw,c201_100,labeling-knapsack-disable-set-resource,1101.44,1079.6866060169414,369,24208,4162057.0,2.925979962105532,65.60433604336043
vrptw,c201_50,labeling-knapsack-disable-set-resource,20.95,18.481624686159194,168,9747,204745.0,0.11000967075094759,58.017857142857146
vrptw,c205_100,labeling-knapsack-disable-set-resource,3600.0,3586.9193408284336,219,22533,13873746.0,16.378627127070473,102.89041095890411
vrptw,c205_50,labeling-knapsack-disable-set-resource,110.55,106.80109720584005,204,12612,1410745.0,0.5235347902247062,61.8235294117647
vrptw,c206_100,labeling-knapsack-disable-set-resource,3600.0,3599.788453740068,8,3790,13149888.0,449.9735567175085,473.75
vrptw,c206_50,labeling-knapsack-disable-set-resource,605.8,600.3463669316843,200,13848,7841499.0,3.0017318346584214,69.24
vrptw,c207_100,labeling-knapsack-disable-set-resource,3600.0,3610.3917758790776,1,161,6045863.0,3610.3917758790776,161.0
vrptw,c207_50,labeling-knapsack-disable-set-resource,3600.0,3604.539369797334,4,1258,52751707.0,901.1348424493335,314.5
vrptw,c208_100,labeling-knapsack-disable-set-resource,3600.0,3604.88577912841,1,100,5281687.0,3604.88577912841,100.0
vrptw,c208_50,labeling-knapsack-disable-set-resource,3600.0,3588.2360865697265,187,15664,46893094.0,19.188428270426346,83.76470588235294
vrptw,r101_100,labeling-knapsack-disable-set-resource,15.06,14.214405661448836,119,983,104646.0,0.11944878707099862,8.260504201680673
vrptw,r101_50,labeling-knapsack-disable-set-resource,14.48,13.4773691277951,119,983,104646.0,0.11325520275458067,8.260504201680673
vrptw,r102_100,labeling-knapsack-disable-set-resource,3600.0,3621.880389487371,2,149,35719365.0,1810.9401947436854,74.5
vrptw,r102_50,labeling-knapsack-disable-set-resource,27.29,27.01242874469608,30,447,564690.0,0.9004142914898694,14.9
vrptw,r103_50,labeling-knapsack-disable-set-resource,1329.7,1327.652136114426,107,910,17245094.0,12.407963888919868,8.504672897196262
vrptw,r104_50,labeling-knapsack-disable-set-resource,3600.0,3603.1488050585613,10,445,30033616.0,360.31488050585614,44.5
vrptw,r105_100,labeling-knapsack-disable-set-resource,1596.98,1548.9611720414832,2064,5149,13644953.0,0.7504656841286256,2.494670542635659
vrptw,r105_50,labeling-knapsack-disable-set-resource,21.92,16.463120912201703,358,963,237739.0,0.04598637126313325,2.689944134078212
vrptw,r106_50,labeling-knapsack-disable-set-resource,119.84,119.26592376548797,60,696,2138243.0,1.987765396091466,11.6
vrptw,r107_50,labeling-knapsack-disable-set-resource,3413.03,3409.3224059157073,213,1229,41681476.0,16.0062084784775,5.769953051643192
vrptw,r108_50,labeling-knapsack-disable-set-resource,3600.0,3607.1290898835286,7,305,31340383.0,515.3041556976469,43.57142857142857
vrptw,r109_100,labeling-knapsack-disable-set-resource,3600.0,3587.915147474967,415,3100,23508701.0,8.645578668614379,7.469879518072289
vrptw,r109_50,labeling-knapsack-disable-set-resource,337.33,318.3874804629013,1939,3219,6847474.0,0.16420189812423996,1.6601340897369778
vrptw,r110_100,labeling-knapsack-disable-set-resource,3600.0,3600.8610236179084,6,478,22425943.0,600.1435039363181,79.66666666666667
vrptw,r110_50,labeling-knapsack-disable-set-resource,230.04,229.07814767211676,90,799,4124160.0,2.5453127519124084,8.877777777777778
vrptw,r111_50,labeling-knapsack-disable-set-resource,3600.0,3596.7164593273774,349,1571,53655821.0,10.305777820422286,4.501432664756447
vrptw,r112_50,labeling-knapsack-disable-set-resource,3600.0,3595.0447964994237,144,1158,44727344.0,24.96558886457933,8.041666666666666
vrptw,r201_100,labeling-knapsack-disable-set-resource,3600.0,3599.533465902321,13,3710,8828618.0,276.88718968479395,285.38461538461536
vrptw,r201_50,labeling-knapsack-disable-set-resource,127.6,126.84240330476314,69,3168,915972.0,1.838295700069031,45.91304347826087
vrptw,r205_50,labeling-knapsack-disable-set-resource,3600.0,3603.688462998718,4,816,24906367.0,900.9221157496795,204.0
vrptw,rc101_100,labeling-knapsack-disable-set-resource,3600.0,3288.6385677829385,11232,15027,47727491.0,0.29279189527982,1.3378739316239316
vrptw,rc101_50,labeling-knapsack-disable-set-resource,3600.0,1564.3197658350691,51769,11510,21926563.0,0.030217306995210823,0.22233382912553845
vrptw,rc102_100,labeling-knapsack-disable-set-resource,3600.0,3598.6389014683664,78,1997,37617714.0,46.13639617267136,25.602564102564102
vrptw,rc102_50,labeling-knapsack-disable-set-resource,3600.0,2854.3129588142037,23126,14194,86608800.0,0.12342441229846077,0.6137680532733719
vrptw,rc103_100,labeling-knapsack-disable-set-resource,3600.0,3612.7400663495064,2,165,30488438.0,1806.3700331747532,82.5
vrptw,rc103_50,labeling-knapsack-disable-set-resource,3600.0,3523.2952386206016,3468,8321,85812980.0,1.0159444171339682,2.3993656286043827
vrptw,rc104_50,labeling-knapsack-disable-set-resource,832.26,829.4059559525922,69,1153,15629052.0,12.020376173225975,16.71014492753623
vrptw,rc105_100,labeling-knapsack-disable-set-resource,3600.0,3583.9030248336494,640,4055,30783771.0,5.5998484763025775,6.3359375
vrptw,rc105_50,labeling-knapsack-disable-set-resource,3600.0,2786.606665645726,25606,15201,88011712.0,0.10882631670880755,0.593649925798641
vrptw,rc106_100,labeling-knapsack-disable-set-resource,3600.0,3577.4196111168712,937,4019,36869696.0,3.81795049212046,4.289220917822838
vrptw,rc106_50,labeling-knapsack-disable-set-resource,977.12,851.7005608966574,6386,9931,24768583.0,0.13336995942634786,1.55512057626057
vrptw,rc107_100,labeling-knapsack-disable-set-resource,3600.0,3599.6641346169636,41,1585,30178628.0,87.79668621016984,38.65853658536585
vrptw,rc107_50,labeling-knapsack-disable-set-resource,3600.0,3524.8356217248365,3418,7233,92628568.0,1.031256764694218,2.1161497952018724
vrptw,rc108_100,labeling-knapsack-disable-set-resource,3600.0,3603.1468339217827,5,347,23650193.0,720.6293667843565,69.4
vrptw,rc108_50,labeling-knapsack-disable-set-resource,3600.0,3593.1795102497563,576,2813,96870238.0,6.2381588719613825,4.883680555555555
vrptw,rc201_100,labeling-knapsack-disable-set-resource,3600.0,3597.4166350746527,47,6895,12889414.0,76.54077946967347,146.70212765957447
vrptw,rc201_50,labeling-knapsack-disable-set-resource,69.87,65.85213095135987,90,3184,639109.0,0.7316903439039986,35.37777777777778
vrptw,rc205_50,labeling-knapsack-disable-set-resource,3600.0,3600.7106642816216,14,1488,42453427.0,257.1936188772587,106.28571428571429
vrptw,rc206_100,labeling-knapsack-disable-set-resource,3600.0,3614.708769025281,1,30,3221419.0,3614.708769025281,30.0
vrptw,rc206_50,labeling-knapsack-disable-set-resource,3600.0,3596.0829201629385,66,4386,29681348.0,54.486104850953616,66.45454545454545


==> pricing_results/vrptw_labeling-knapsack.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,labeling-knapsack,22.51,21.245615829713643,125,2328,99623.0,0.16996492663770915,18.624
vrptw,c101_50,labeling-knapsack,3.47,3.07925281021744,71,1086,24267.0,0.04336975789038648,15.295774647887324
vrptw,c102_100,labeling-knapsack,518.76,516.442203022074,138,3233,1253783.0,3.742334804507782,23.42753623188406
vrptw,c102_50,labeling-knapsack,26.21,25.805305510759354,82,1681,204596.0,0.31469884769218726,20.5
vrptw,c103_100,labeling-knapsack,3600.0,3600.5199855170213,1,53,216883.0,3600.5199855170213,53.0
vrptw,c103_50,labeling-knapsack,3600.0,3600.9064272600226,1,46,244070.0,3600.9064272600226,46.0
vrptw,c104_100,labeling-knapsack,3600.0,3601.6072650388815,1,34,79552.0,3601.6072650388815,34.0
vrptw,c104_50,labeling-knapsack,3600.0,3601.8715903051198,1,29,78771.0,3601.8715903051198,29.0
vrptw,c105_100,labeling-knapsack,35.06,33.194547422695905,141,2868,142459.0,0.23542232214677947,20.340425531914892
vrptw,c105_50,labeling-knapsack,4.68,4.2300186534412205,78,1276,35648.0,0.054231008377451546,16.358974358974358
vrptw,c106_100,labeling-knapsack,48.11,46.29765007039532,133,2935,206636.0,0.3481026321082355,22.06766917293233
vrptw,c106_50,labeling-knapsack,3.4,3.155900788027793,68,1122,27500.0,0.04641030570629107,16.5
vrptw,c107_100,labeling-knapsack,41.24,39.49417869374156,126,2620,153630.0,0.3134458626487425,20.793650793650794
vrptw,c107_50,labeling-knapsack,5.81,5.274431143887341,85,1634,44425.0,0.06205213110455695,19.223529411764705
vrptw,c108_100,labeling-knapsack,92.0,89.75775537174195,146,3333,342037.0,0.6147791463817942,22.828767123287673
vrptw,c108_50,labeling-knapsack,7.09,6.793978508096188,65,1397,65322.0,0.1045227462784029,21.49230769230769
vrptw,c109_100,labeling-knapsack,338.78,336.3843621634878,145,3515,819748.0,2.31989215285164,24.24137931034483
vrptw,c109_50,labeling-knapsack,23.26,22.73902345634997,71,1590,171150.0,0.32026793600492914,22.3943661971831
vrptw,c201_100,labeling-knapsack,219.67,202.85398011188954,369,24208,811607.0,0.5497397835010557,65.60433604336043
vrptw,c201_50,labeling-knapsack,16.31,13.674880228936672,168,9747,121041.0,0.08139809660081353,58.017857142857146
vrptw,c202_100,labeling-knapsack,3600.0,3602.1810220810585,1,28,151591.0,3602.1810220810585,28.0
vrptw,c202_50,labeling-knapsack,3600.0,3601.135408752132,1,126,301089.0,3601.135408752132,126.0
vrptw,c203_100,labeling-knapsack,3600.0,3601.8392904908396,1,27,62581.0,3601.8392904908396,27.0
vrptw,c203_50,labeling-knapsack,3600.0,3600.932704566978,1,30,176800.0,3600.932704566978,30.0
vrptw,c204_100,labeling-knapsack,3600.0,3601.3444638131186,1,30,57362.0,3601.3444638131186,30.0
vrptw,c204_50,labeling-knapsack,3600.0,3601.639358081855,1,29,67812.0,3601.639358081855,29.0
vrptw,c205_100,labeling-knapsack,685.06,658.6103273141198,470,31137,2566935.0,1.4012985687534463,66.24893617021277
vrptw,c205_50,labeling-knapsack,31.77,28.090647723991424,182,12622,332051.0,0.15434421826368913,69.35164835164835
vrptw,c206_100,labeling-knapsack,3482.46,3450.962155287154,386,29880,5274899.0,8.940316464474492,77.40932642487047
vrptw,c206_50,labeling-knapsack,84.48,79.2205869788304,218,14669,844958.0,0.36339718797628623,67.28899082568807
vrptw,c207_100,labeling-knapsack,3600.0,3600.441148532089,1,197,350412.0,3600.441148532089,197.0
vrptw,c207_50,labeling-knapsack,3600.0,3600.546343026217,1,277,490352.0,3600.546343026217,277.0
vrptw,c208_100,labeling-knapsack,3600.0,3600.712025478948,1,38,395235.0,3600.712025478948,38.0
vrptw,c208_50,labeling-knapsack,571.62,562.8143498869613,299,17774,2494687.0,1.8823222404246196,59.44481605351171
vrptw,r101_100,labeling-knapsack,11.0,10.073660175316036,119,983,55314.0,0.08465260651526081,8.260504201680673
vrptw,r101_50,labeling-knapsack,10.96,10.071637493558228,119,983,55314.0,0.08463560918956495,8.260504201680673
vrptw,r102_100,labeling-knapsack,942.18,940.9862239542417,89,1960,488495.0,10.572878920834176,22.02247191011236
vrptw,r102_50,labeling-knapsack,2.35,2.1014423822052777,30,447,22762.0,0.07004807940684259,14.9
vrptw,r103_100,labeling-knapsack,3600.0,3600.9394404031336,1,44,209174.0,3600.9394404031336,44.0
vrptw,r103_50,labeling-knapsack,36.48,35.86938825203106,107,912,212163.0,0.3352279275890753,8.523364485981308
vrptw,r104_100,labeling-knapsack,3600.0,3602.110669523012,1,29,89206.0,3602.110669523012,29.0
vrptw,r104_50,labeling-knapsack,3600.0,3594.1509308782406,690,2946,8083608.0,5.20891439257716,4.269565217391304
vrptw,r105_100,labeling-knapsack,400.0,369.48661860032007,2064,5149,2478049.0,0.17901483459317832,2.494670542635659
vrptw,r105_50,labeling-knapsack,12.62,11.225367955863476,358,963,90399.0,0.03135577641302647,2.689944134078212
vrptw,r106_100,labeling-knapsack,3600.0,3525.7113797166385,3284,9603,13305600.0,1.0736027343838728,2.924177831912302
vrptw,r106_50,labeling-knapsack,5.96,5.470239228568971,57,663,61161.0,0.09596910927313984,11.631578947368421
vrptw,r107_100,labeling-knapsack,3600.0,3601.597440608777,1,60,205948.0,3601.597440608777,60.0
vrptw,r107_50,labeling-knapsack,58.78,57.74776987778023,164,1169,412113.0,0.3521205480352453,7.128048780487805
vrptw,r108_100,labeling-knapsack,3600.0,3601.6438014148735,1,32,94388.0,3601.6438014148735,32.0
vrptw,r108_50,labeling-knapsack,3600.0,3595.3043158994988,481,2576,8583107.0,7.474645147400206,5.355509355509356
vrptw,r109_100,labeling-knapsack,3600.0,3415.3333369083703,6311,15742,24692326.0,0.5411715000647077,2.4943749009665663
vrptw,r109_50,labeling-knapsack,107.71,94.27452894113958,1978,3225,1318375.0,0.047661541426258634,1.6304347826086956
vrptw,r110_100,labeling-knapsack,3600.0,3587.192336135544,520,3322,7805323.0,6.898446800260661,6.388461538461539
vrptw,r110_50,labeling-knapsack,18.52,17.676655122544616,104,903,211072.0,0.16996783771677515,8.682692307692308
vrptw,r111_100,labeling-knapsack,3600.0,3600.097843941301,2,217,355598.0,1800.0489219706506,108.5
vrptw,r111_50,labeling-knapsack,141.31,136.4141764291562,770,2334,1634527.0,0.17716126808981328,3.031168831168831
vrptw,r112_100,labeling-knapsack,3600.0,3600.8899554400705,1,29,181769.0,3600.8899554400705,29.0
vrptw,r112_50,labeling-knapsack,1816.98,1768.7136392677203,3555,7291,17645280.0,0.49752844986433764,2.050914205344585
vrptw,r201_100,labeling-knapsack,1558.33,1499.9929867899045,1078,18613,3915102.0,1.3914591714192064,17.266233766233768
vrptw,r201_50,labeling-knapsack,12.98,12.312612939160317,66,3113,120712.0,0.18655474150242904,47.166666666666664
vrptw,r202_100,labeling-knapsack,3600.0,3601.6662950818427,1,44,120584.0,3601.6662950818427,44.0
vrptw,r202_50,labeling-knapsack,3600.0,3600.5561378626153,1,61,356980.0,3600.5561378626153,61.0
vrptw,r203_100,labeling-knapsack,3600.0,3602.232685883995,1,27,62549.0,3602.232685883995,27.0
vrptw,r203_50,labeling-knapsack,3600.0,3601.007059845142,1,37,236508.0,3601.007059845142,37.0
vrptw,r204_100,labeling-knapsack,3600.0,3601.6235989313573,1,20,44640.0,3601.6235989313573,20.0
vrptw,r204_50,labeling-knapsack,3600.0,3601.334743142128,1,24,73331.0,3601.334743142128,24.0
vrptw,r205_100,labeling-knapsack,3600.0,3601.7579196300358,1,23,97435.0,3601.7579196300358,23.0
vrptw,r205_50,labeling-knapsack,3600.0,3599.950698872097,3,519,936702.0,1199.983566290699,173.0
vrptw,r206_100,labeling-knapsack,3600.0,3601.180786333978,1,38,78110.0,3601.180786333978,38.0
vrptw,r206_50,labeling-knapsack,3600.0,3601.01487031579,1,29,129523.0,3601.01487031579,29.0
vrptw,r207_100,labeling-knapsack,3600.0,3601.4596067778766,1,26,55931.0,3601.4596067778766,26.0
vrptw,r207_50,labeling-knapsack,3600.0,3601.8476998554543,1,27,99060.0,3601.8476998554543,27.0
vrptw,r208_100,labeling-knapsack,3600.0,3602.079668421764,1,20,41116.0,3602.079668421764,20.0
vrptw,r208_50,labeling-knapsack,3600.0,3601.304334070999,1,24,71778.0,3601.304334070999,24.0
vrptw,r209_100,labeling-knapsack,3600.0,3602.083499477245,1,25,65905.0,3602.083499477245,25.0
vrptw,r209_50,labeling-knapsack,3600.0,3601.1734005198814,1,24,127158.0,3601.1734005198814,24.0
vrptw,r210_100,labeling-knapsack,3600.0,3601.866369208321,1,25,112810.0,3601.866369208321,25.0
vrptw,r210_50,labeling-knapsack,3600.0,3600.7915278272703,1,29,174471.0,3600.7915278272703,29.0
vrptw,r211_100,labeling-knapsack,3600.0,3602.3664178918116,1,18,47738.0,3602.3664178918116,18.0
vrptw,r211_50,labeling-knapsack,3600.0,3601.507569322828,1,21,91783.0,3601.507569322828,21.0
vrptw,rc101_100,labeling-knapsack,3600.0,2689.7688137344085,23972,21945,26502951.0,0.11220460594587053,0.9154430168529951
vrptw,rc101_50,labeling-knapsack,3600.0,1460.9387505613267,52315,11556,13885230.0,0.0279258100078625,0.22089266940647997
vrptw,rc102_100,labeling-knapsack,3600.0,3388.7225041063502,8012,20391,27351543.0,0.422955879194502,2.545057413879181
vrptw,rc102_50,labeling-knapsack,3600.0,1685.5642027105205,38334,17611,21104008.0,0.04397047536678981,0.45940940157562477
vrptw,rc103_100,labeling-knapsack,3600.0,3595.68431178201,201,2938,3924200.0,17.888976675532387,14.616915422885572
vrptw,rc103_50,labeling-knapsack,3600.0,2874.9862104598433,17342,23380,50318113.0,0.165781698215883,1.3481720678122477
vrptw,rc104_100,labeling-knapsack,3600.0,3601.4993947311305,1,31,231829.0,3601.4993947311305,31.0
vrptw,rc104_50,labeling-knapsack,119.69,119.3561735781841,61,1076,668545.0,1.9566585832489196,17.639344262295083
vrptw,rc105_100,labeling-knapsack,3600.0,3260.846973399166,10881,20613,26415829.0,0.29968265539924327,1.894403087951475
vrptw,rc105_50,labeling-knapsack,3600.0,1709.989173131995,40121,19330,26589507.0,0.04262080140405261,0.4817925774532041
vrptw,rc106_100,labeling-knapsack,3600.0,3384.4071211065166,8191,17110,31142627.0,0.4131860726537073,2.088878036869735
vrptw,rc106_50,labeling-knapsack,672.15,487.1877824491821,8172,11436,8762615.0,0.05961671346661553,1.3994126284875184
vrptw,rc107_100,labeling-knapsack,3600.0,3568.403586978093,1287,5533,20679680.0,2.7726523597343378,4.299145299145299
vrptw,rc107_50,labeling-knapsack,3600.0,3019.323229407426,16409,20718,65124331.0,0.18400409710569968,1.262599792796636
vrptw,rc108_100,labeling-knapsack,3600.0,3600.493689291179,1,46,328161.0,3600.493689291179,46.0
vrptw,rc108_50,labeling-knapsack,3600.0,3495.1006245505996,6113,15376,52302859.0,0.5717488343776541,2.5152952723703583
vrptw,rc201_100,labeling-knapsack,1033.2,986.3904836154543,1002,17007,3068943.0,0.9844216403347847,16.973053892215567
vrptw,rc201_50,labeling-knapsack,11.83,11.121194581966847,103,3265,109944.0,0.10797276293171697,31.699029126213592
vrptw,rc202_100,labeling-knapsack,3600.0,3601.789653294254,1,31,214765.0,3601.789653294254,31.0
vrptw,rc202_50,labeling-knapsack,3600.0,3601.5558745842427,1,59,319861.0,3601.5558745842427,59.0
vrptw,rc203_100,labeling-knapsack,3600.0,3602.2508243508637,1,28,94484.0,3602.2508243508637,28.0
vrptw,rc203_50,labeling-knapsack,3600.0,3601.011224917136,1,36,154845.0,3601.011224917136,36.0
vrptw,rc204_100,labeling-knapsack,3600.0,3602.618461459875,1,23,45206.0,3602.618461459875,23.0
vrptw,rc204_50,labeling-knapsack,3600.0,3601.6339774038643,1,28,70932.0,3601.6339774038643,28.0
vrptw,rc205_100,labeling-knapsack,3600.0,3600.6870104833506,1,45,272847.0,3600.6870104833506,45.0
vrptw,rc205_50,labeling-knapsack,1995.31,1994.4167026397772,107,4139,1261601.0,18.63940843588577,38.6822429906542
vrptw,rc206_100,labeling-knapsack,3600.0,3600.720221210737,1,22,294283.0,3600.720221210737,22.0
vrptw,rc206_50,labeling-knapsack,385.71,384.460644077044,112,4812,981258.0,3.4326843221164642,42.964285714285715
vrptw,rc207_100,labeling-knapsack,3600.0,3601.112483211793,1,25,69062.0,3601.112483211793,25.0
vrptw,rc207_50,labeling-knapsack,3600.0,3600.773787744809,1,23,213762.0,3600.773787744809,23.0
vrptw,rc208_100,labeling-knapsack,3600.0,3602.6521596862003,1,29,41617.0,3602.6521596862003,29.0
vrptw,rc208_50,labeling-knapsack,3600.0,3601.7728326902725,1,26,76047.0,3601.7728326902725,26.0


==> pricing_results/vrptw_labeling-none.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,labeling-none,21.48,20.226651633158326,125,2328,116218.0,0.1618132130652666,18.624
vrptw,c101_50,labeling-none,3.3,2.878166585229337,71,1086,29236.0,0.04053755753844137,15.295774647887324
vrptw,c102_100,labeling-none,515.7,513.393370619975,138,3233,1284388.0,3.7202418160867756,23.42753623188406
vrptw,c102_50,labeling-none,27.75,27.361140398308635,82,1681,213094.0,0.3336724438818126,20.5
vrptw,c103_100,labeling-none,3600.0,3600.5083297286183,1,53,217564.0,3600.5083297286183,53.0
vrptw,c103_50,labeling-none,3600.0,3600.9666905980557,1,46,239798.0,3600.9666905980557,46.0
vrptw,c104_100,labeling-none,3600.0,3601.8249254571274,1,34,77213.0,3601.8249254571274,34.0
vrptw,c104_50,labeling-none,3600.0,3601.3637893758714,1,29,76843.0,3601.3637893758714,29.0
vrptw,c105_100,labeling-none,34.98,33.03647957649082,141,2868,158022.0,0.23430127359213346,20.340425531914892
vrptw,c105_50,labeling-none,4.16,3.688203936442733,78,1276,40117.0,0.04728466585182991,16.358974358974358
vrptw,c106_100,labeling-none,48.66,46.72500069998205,133,2935,226530.0,0.3513157947367071,22.06766917293233
vrptw,c106_50,labeling-none,3.14,2.8978785490617156,68,1122,31397.0,0.04261586101561347,16.5
vrptw,c107_100,labeling-none,40.92,39.12194184586406,126,2620,173057.0,0.31049160195130204,20.793650793650794
vrptw,c107_50,labeling-none,5.59,5.027067711576819,85,1634,48320.0,0.059141973077374344,19.223529411764705
vrptw,c108_100,labeling-none,91.37,89.10816363524646,146,3333,356104.0,0.610329887912647,22.828767123287673
vrptw,c108_50,labeling-none,7.0,6.693898715078831,65,1397,69357.0,0.10298305715505894,21.49230769230769
vrptw,c109_100,labeling-none,343.9,341.46288605686277,145,3515,836495.0,2.3549164555645707,24.24137931034483
vrptw,c109_50,labeling-none,23.65,23.11565607972443,71,1590,174471.0,0.32557262084118915,22.3943661971831
vrptw,c201_100,labeling-none,218.39,201.88607957027853,369,24208,879064.0,0.5471167468029229,65.60433604336043
vrptw,c201_50,labeling-none,15.85,13.223267942667007,168,9747,141283.0,0.07870992823016076,58.017857142857146
vrptw,c202_100,labeling-none,3600.0,3601.8294193362817,1,28,154635.0,3601.8294193362817,28.0
vrptw,c202_50,labeling-none,3600.0,3600.7908710585907,1,117,280105.0,3600.7908710585907,117.0
vrptw,c203_100,labeling-none,3600.0,3601.9166205376387,1,27,65392.0,3601.9166205376387,27.0
vrptw,c203_50,labeling-none,3600.0,3600.955157914199,1,30,174039.0,3600.955157914199,30.0
vrptw,c204_100,labeling-none,3600.0,3601.5171710411087,1,30,57955.0,3601.5171710411087,30.0
vrptw,c204_50,labeling-none,3600.0,3601.5193306691945,1,28,67121.0,3601.5193306691945,28.0
vrptw,c205_100,labeling-none,727.96,701.4617776423693,470,31137,2683890.0,1.49247186732419,66.24893617021277
vrptw,c205_50,labeling-none,32.98,29.27169960644096,182,12622,365580.0,0.16083351432110418,69.35164835164835
vrptw,c206_100,labeling-none,3600.0,3599.802435693331,7,3716,1045323.0,514.257490813333,530.8571428571429
vrptw,c206_50,labeling-none,120.33,114.84881685301661,218,14669,936294.0,0.5268294351055808,67.28899082568807
vrptw,c207_100,labeling-none,3600.0,3600.424465224147,1,195,345589.0,3600.424465224147,195.0
vrptw,c207_50,labeling-none,3600.0,3600.473259153776,1,258,375883.0,3600.473259153776,258.0
vrptw,c208_100,labeling-none,3600.0,3600.7585477707908,1,31,284712.0,3600.7585477707908,31.0
vrptw,c208_50,labeling-none,1570.1,1561.0536702387035,299,17774,2761411.0,5.2209152850792755,59.44481605351171
vrptw,r101_100,labeling-none,10.02,9.118109920993447,119,983,78877.0,0.07662277244532309,8.260504201680673
vrptw,r101_50,labeling-none,9.91,9.057630802504718,119,983,78877.0,0.07611454455886318,8.260504201680673
vrptw,r102_100,labeling-none,1175.19,1173.9843191029504,89,1960,523381.0,13.190835046100567,22.02247191011236
vrptw,r102_50,labeling-none,2.39,2.118245080113411,30,447,29531.0,0.0706081693371137,14.9
vrptw,r103_100,labeling-none,3600.0,3600.889953767881,1,44,195161.0,3600.889953767881,44.0
vrptw,r103_50,labeling-none,39.31,38.698895207606256,107,912,226652.0,0.3616719178280958,8.523364485981308
vrptw,r104_100,labeling-none,3600.0,3602.1015388173983,1,29,83261.0,3602.1015388173983,29.0
vrptw,r104_50,labeling-none,3600.0,3598.4826802648604,153,1299,2712683.0,23.51949464225399,8.490196078431373
vrptw,r105_100,labeling-none,386.82,355.4494962589815,2064,5149,2806371.0,0.17221390322625074,2.494670542635659
vrptw,r105_50,labeling-none,12.27,10.774042717181146,358,963,125466.0,0.030095091388774153,2.689944134078212
vrptw,r106_100,labeling-none,3600.0,3525.6896559540182,3213,9485,13369006.0,1.0973201543585491,2.952069716775599
vrptw,r106_50,labeling-none,6.15,5.640910337679088,57,663,73528.0,0.09896333925752786,11.631578947368421
vrptw,r107_100,labeling-none,3600.0,3601.2827113512903,1,57,195781.0,3601.2827113512903,57.0
vrptw,r107_50,labeling-none,57.71,56.678608775138855,164,1169,431462.0,0.34560127301913934,7.128048780487805
vrptw,r108_100,labeling-none,3600.0,3601.399167913012,1,32,95215.0,3601.399167913012,32.0
vrptw,r108_50,labeling-none,3600.0,3596.7175461044535,319,1957,6359160.0,11.27497663355628,6.1347962382445145
vrptw,r109_100,labeling-none,3600.0,3410.3930631279945,6427,15954,25526642.0,0.5306352984484198,2.4823401275867436
vrptw,r109_50,labeling-none,100.42,86.93757833633572,1978,3225,1386218.0,0.04395226407297054,1.6304347826086956
vrptw,r110_100,labeling-none,3600.0,3588.7180548245087,456,3136,6968600.0,7.869995734264274,6.87719298245614
vrptw,r110_50,labeling-none,19.08,18.209571219980717,104,903,219427.0,0.17509203096135303,8.682692307692308
vrptw,r111_100,labeling-none,3600.0,3600.3807139974087,1,139,290708.0,3600.3807139974087,139.0
vrptw,r111_50,labeling-none,138.65,133.6664268951863,770,2334,1682799.0,0.17359276220154066,3.031168831168831
vrptw,r112_100,labeling-none,3600.0,3601.0212120795622,1,29,173431.0,3601.0212120795622,29.0
vrptw,r112_50,labeling-none,1832.18,1783.2043928811327,3555,7291,17753678.0,0.5016046112183215,2.050914205344585
vrptw,r201_100,labeling-none,3193.17,3134.4630479682237,1078,18613,4229026.0,2.9076651650911165,17.266233766233768
vrptw,r201_50,labeling-none,16.85,16.14154602214694,66,3113,140590.0,0.2445688791234385,47.166666666666664
vrptw,r202_100,labeling-none,3600.0,3601.5871588075534,1,42,109955.0,3601.5871588075534,42.0
vrptw,r202_50,labeling-none,3600.0,3600.5138954082504,1,55,287213.0,3600.5138954082504,55.0
vrptw,r203_100,labeling-none,3600.0,3602.0701583530754,1,27,62512.0,3602.0701583530754,27.0
vrptw,r203_50,labeling-none,3600.0,3601.0037891343236,1,37,202613.0,3601.0037891343236,37.0
vrptw,r204_100,labeling-none,3600.0,3601.4028351502493,1,20,45119.0,3601.4028351502493,20.0
vrptw,r204_50,labeling-none,3600.0,3601.2369586266577,1,24,68034.0,3601.2369586266577,24.0
vrptw,r205_100,labeling-none,3600.0,3601.6192117678,1,23,88495.0,3601.6192117678,23.0
vrptw,r205_50,labeling-none,3600.0,3600.5208601588383,1,146,331215.0,3600.5208601588383,146.0
vrptw,r206_100,labeling-none,3600.0,3601.3567513348535,1,38,77028.0,3601.3567513348535,38.0
vrptw,r206_50,labeling-none,3600.0,3600.9718853272498,1,29,124020.0,3600.9718853272498,29.0
vrptw,r207_100,labeling-none,3600.0,3601.446296748705,1,26,55552.0,3601.446296748705,26.0
vrptw,r207_50,labeling-none,3600.0,3601.8369251051918,1,27,95987.0,3601.8369251051918,27.0
vrptw,r208_100,labeling-none,3600.0,3602.7602260317653,1,20,41272.0,3602.7602260317653,20.0
vrptw,r208_50,labeling-none,3600.0,3601.3280976312235,1,24,71333.0,3601.3280976312235,24.0
vrptw,r209_100,labeling-none,3600.0,3602.2945971935987,1,25,60728.0,3602.2945971935987,25.0
vrptw,r209_50,labeling-none,3600.0,3601.6142021752894,1,23,124084.0,3601.6142021752894,23.0
vrptw,r210_100,labeling-none,3600.0,3601.943392952904,1,25,107502.0,3601.943392952904,25.0
vrptw,r210_50,labeling-none,3600.0,3600.817741446197,1,29,176416.0,3600.817741446197,29.0
vrptw,r211_100,labeling-none,3600.0,3602.318442181684,1,18,46913.0,3602.318442181684,18.0
vrptw,r211_50,labeling-none,3600.0,3601.8648250382394,1,21,83254.0,3601.8648250382394,21.0
vrptw,rc101_100,labeling-none,3600.0,2605.6218933044,24268,22071,29693140.0,0.10736862919500577,0.909469259930773
vrptw,rc101_50,labeling-none,3600.0,1369.8336305879056,51338,11478,16625378.0,0.026682645030735627,0.22357707740854726
vrptw,rc102_100,labeling-none,3600.0,3376.75471752882,8291,20893,29006625.0,0.407279546198145,2.5199614039319744
vrptw,rc102_50,labeling-none,3600.0,1581.4305110499263,39061,17822,23815370.0,0.04048617575202699,0.4562607204116638
vrptw,rc103_100,labeling-none,3600.0,3596.3179271230474,170,2824,3513891.0,21.154811336017925,16.611764705882354
vrptw,rc103_50,labeling-none,3600.0,2884.2191647849977,16593,22776,52779321.0,0.17382144065479405,1.3726270113903454
vrptw,rc104_100,labeling-none,3600.0,3601.5814116531983,1,31,205406.0,3601.5814116531983,31.0
vrptw,rc104_50,labeling-none,125.5,125.15131110604852,61,1076,699019.0,2.051660837804074,17.639344262295083
vrptw,rc105_100,labeling-none,3600.0,3241.3897328656167,11018,20785,28237173.0,0.2941903914381573,1.8864585224178616
vrptw,rc105_50,labeling-none,3600.0,1622.0365577749908,41036,19548,29960586.0,0.03952716048774225,0.4763622185398187
vrptw,rc106_100,labeling-none,3600.0,3370.059701184742,8218,18051,32784633.0,0.4100827088324096,2.196519834509613
vrptw,rc106_50,labeling-none,642.74,451.8919563777745,8172,11436,9442500.0,0.05529759622831308,1.3994126284875184
vrptw,rc107_100,labeling-none,3600.0,3567.8365719998255,1244,5453,20149092.0,2.8680358295818533,4.383440514469453
vrptw,rc107_50,labeling-none,3600.0,3009.976551329717,16628,20902,68452830.0,0.18101855613000464,1.2570363242723117
vrptw,rc108_100,labeling-none,3600.0,3600.4997448408976,1,43,298211.0,3600.4997448408976,43.0
vrptw,rc108_50,labeling-none,3600.0,3501.7655027126893,5909,14961,53950270.0,0.5926155868527144,2.5319004907767813
vrptw,rc201_100,labeling-none,1175.04,1128.8365392424166,1002,17007,3199546.0,1.1265833724974217,16.973053892215567
vrptw,rc201_50,labeling-none,11.61,10.911092268303037,103,3265,118746.0,0.1059329346437188,31.699029126213592
vrptw,rc202_100,labeling-none,3600.0,3601.578935026191,1,30,193992.0,3601.578935026191,30.0
vrptw,rc202_50,labeling-none,3600.0,3600.888836434111,1,56,291444.0,3600.888836434111,56.0
vrptw,rc203_100,labeling-none,3600.0,3602.3789096344262,1,27,91601.0,3602.3789096344262,27.0
vrptw,rc203_50,labeling-none,3600.0,3600.9506793599576,1,36,153002.0,3600.9506793599576,36.0
vrptw,rc204_100,labeling-none,3600.0,3602.2204496841878,1,23,45770.0,3602.2204496841878,23.0
vrptw,rc204_50,labeling-none,3600.0,3601.4861498884857,1,28,67907.0,3601.4861498884857,28.0
vrptw,rc205_100,labeling-none,3600.0,3600.7143230354413,1,43,228630.0,3600.7143230354413,43.0
vrptw,rc205_50,labeling-none,3600.0,3600.1389315528795,4,633,718718.0,900.0347328882199,158.25
vrptw,rc206_100,labeling-none,3600.0,3600.7604710394517,1,20,222487.0,3600.7604710394517,20.0
vrptw,rc206_50,labeling-none,903.93,902.6693299068138,112,4812,1008964.0,8.059547588453695,42.964285714285715
vrptw,rc207_100,labeling-none,3600.0,3601.099207486026,1,25,71385.0,3601.099207486026,25.0
vrptw,rc207_50,labeling-none,3600.0,3600.7782409368083,1,23,191523.0,3600.7782409368083,23.0
vrptw,rc208_100,labeling-none,3600.0,3602.182592757046,1,29,41843.0,3602.182592757046,29.0
vrptw,rc208_50,labeling-none,3600.0,3601.7412832016125,1,26,75398.0,3601.7412832016125,26.0


==> pricing_results/vrptw_labeling-profit.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,labeling-profit,21.32,20.08083792589605,125,2328,100549.0,0.16064670340716838,18.624
vrptw,c101_50,labeling-profit,3.27,2.822977799922228,71,1086,24339.0,0.03976025070312997,15.295774647887324
vrptw,c102_100,labeling-profit,513.84,511.5080115310848,138,3233,1266364.0,3.7065797937035128,23.42753623188406
vrptw,c102_50,labeling-profit,26.48,26.072667597793043,82,1681,208002.0,0.31795936094869565,20.5
vrptw,c103_100,labeling-profit,3600.0,3600.5660369172692,1,53,208230.0,3600.5660369172692,53.0
vrptw,c103_50,labeling-profit,3600.0,3600.7420481415465,1,46,233245.0,3600.7420481415465,46.0
vrptw,c104_100,labeling-profit,3600.0,3601.844121177681,1,34,78081.0,3601.844121177681,34.0
vrptw,c104_50,labeling-profit,3600.0,3601.7835986958817,1,29,75567.0,3601.7835986958817,29.0
vrptw,c105_100,labeling-profit,34.52,32.56871853303164,141,2868,143922.0,0.23098381938320314,20.340425531914892
vrptw,c105_50,labeling-profit,4.34,3.829458606429398,78,1276,35768.0,0.04909562315935126,16.358974358974358
vrptw,c106_100,labeling-profit,47.5,45.600559384562075,133,2935,208351.0,0.34286134875610585,22.06766917293233
vrptw,c106_50,labeling-profit,3.19,2.9276861175894737,68,1122,27591.0,0.043054207611609906,16.5
vrptw,c107_100,labeling-profit,40.47,38.61336196213961,126,2620,155824.0,0.30645525366777465,20.793650793650794
vrptw,c107_50,labeling-profit,5.58,4.964156090281904,85,1634,44613.0,0.05840183635625769,19.223529411764705
vrptw,c108_100,labeling-profit,91.19,88.89713397528976,146,3333,345415.0,0.6088844792828065,22.828767123287673
vrptw,c108_50,labeling-profit,6.81,6.506325803697109,65,1397,65522.0,0.1000973200568786,21.49230769230769
vrptw,c109_100,labeling-profit,338.72,336.2944249454886,145,3515,826727.0,2.3192718961757834,24.24137931034483
vrptw,c109_50,labeling-profit,23.19,22.577731016092002,71,1590,171870.0,0.31799621149425356,22.3943661971831
vrptw,c201_100,labeling-profit,215.78,199.02752154134214,369,24208,814729.0,0.539369977076808,65.60433604336043
vrptw,c201_50,labeling-profit,15.56,12.934643428772688,168,9747,121109.0,0.076991925171266,58.017857142857146
vrptw,c202_100,labeling-profit,3600.0,3601.9082178017125,1,28,144927.0,3601.9082178017125,28.0
vrptw,c202_50,labeling-profit,3600.0,3600.9385460522026,1,123,288771.0,3600.9385460522026,123.0
vrptw,c203_100,labeling-profit,3600.0,3602.1482726419345,1,27,62432.0,3602.1482726419345,27.0
vrptw,c203_50,labeling-profit,3600.0,3600.9446978429332,1,30,168144.0,3600.9446978429332,30.0
vrptw,c204_100,labeling-profit,3600.0,3601.447401581332,1,29,55261.0,3601.447401581332,29.0
vrptw,c204_50,labeling-profit,3600.0,3601.6352192005143,1,28,64961.0,3601.6352192005143,28.0
vrptw,c205_100,labeling-profit,682.04,655.3130069086328,470,31137,2580730.0,1.394282993422623,66.24893617021277
vrptw,c205_50,labeling-profit,31.25,27.439296529628336,182,12622,332359.0,0.15076536554740844,69.35164835164835
vrptw,c206_100,labeling-profit,3480.13,3449.294297926128,386,29880,5344642.0,8.935995590482197,77.40932642487047
vrptw,c206_50,labeling-profit,84.14,78.81264892220497,218,14669,846595.0,0.36152591248717875,67.28899082568807
vrptw,c207_100,labeling-profit,3600.0,3600.443890952505,1,194,337829.0,3600.443890952505,194.0
vrptw,c207_50,labeling-profit,3600.0,3600.5283629391342,1,277,471976.0,3600.5283629391342,277.0
vrptw,c208_100,labeling-profit,3600.0,3600.477778688073,1,34,382607.0,3600.477778688073,34.0
vrptw,c208_50,labeling-profit,541.16,532.5371654005721,299,17774,2502039.0,1.7810607538480674,59.44481605351171
vrptw,r101_100,labeling-profit,9.91,8.990576853975654,119,983,55637.0,0.07555106599979541,8.260504201680673
vrptw,r101_50,labeling-profit,9.77,8.870265796780586,119,983,55637.0,0.0745400487124419,8.260504201680673
vrptw,r102_100,labeling-profit,963.25,962.0754522588104,89,1960,495057.0,10.809836542233825,22.02247191011236
vrptw,r102_50,labeling-profit,2.29,1.976973945274949,30,447,23123.0,0.06589913150916497,14.9
vrptw,r103_100,labeling-profit,3600.0,3600.9206004617736,1,44,194375.0,3600.9206004617736,44.0
vrptw,r103_50,labeling-profit,36.18,35.56364854052663,107,912,212831.0,0.3323705471077255,8.523364485981308
vrptw,r104_100,labeling-profit,3600.0,3602.5157137243077,1,28,82555.0,3602.5157137243077,28.0
vrptw,r104_50,labeling-profit,3600.0,3595.7152593946084,488,2432,6022590.0,7.36826897416928,4.983606557377049
vrptw,r105_100,labeling-profit,376.57,345.8548045642674,2064,5149,2479874.0,0.16756531228888924,2.494670542635659
vrptw,r105_50,labeling-profit,11.7,10.272370780818164,358,963,90458.0,0.028693773130776996,2.689944134078212
vrptw,r106_100,labeling-profit,3600.0,3523.7088890653104,3334,9670,13520407.0,1.0569012864623006,2.9004199160167965
vrptw,r106_50,labeling-profit,5.87,5.2942120442166924,57,663,61773.0,0.0928809130564332,11.631578947368421
vrptw,r107_100,labeling-profit,3600.0,3601.4003427401185,1,57,196636.0,3601.4003427401185,57.0
vrptw,r107_50,labeling-profit,55.79,54.762165329419076,164,1169,413061.0,0.3339156422525553,7.128048780487805
vrptw,r108_100,labeling-profit,3600.0,3601.4339010948315,1,32,93104.0,3601.4339010948315,32.0
vrptw,r108_50,labeling-profit,3600.0,3596.119055691175,390,2229,7374221.0,9.220818091515834,5.7153846153846155
vrptw,r109_100,labeling-profit,3600.0,3410.8196010570973,6431,15964,25172119.0,0.530371575347084,2.482351111802208
vrptw,r109_50,labeling-profit,100.7,87.2794065978378,1978,3225,1318747.0,0.04412507916978656,1.6304347826086956
vrptw,r110_100,labeling-profit,3600.0,3587.437764611095,500,3246,7516502.0,7.174875529222191,6.492
vrptw,r110_50,labeling-profit,18.32,17.439789721742272,104,903,211234.0,0.16769028578598338,8.682692307692308
vrptw,r111_100,labeling-profit,3600.0,3600.3746345853433,1,165,306362.0,3600.3746345853433,165.0
vrptw,r111_50,labeling-profit,138.52,133.58771619200706,770,2334,1635438.0,0.1734905405091001,3.031168831168831
vrptw,r112_100,labeling-profit,3600.0,3600.9613595893607,1,29,169958.0,3600.9613595893607,29.0
vrptw,r112_50,labeling-profit,1809.04,1760.2809342518449,3555,7291,17648052.0,0.4951563809428537,2.050914205344585
vrptw,r201_100,labeling-profit,1543.4,1485.2254744060338,1078,18613,3926103.0,1.377760180339549,17.266233766233768
vrptw,r201_50,labeling-profit,12.65,11.909953377209604,66,3113,120712.0,0.18045383904863035,47.166666666666664
vrptw,r202_100,labeling-profit,3600.0,3601.722738713026,1,44,115190.0,3601.722738713026,44.0
vrptw,r202_50,labeling-profit,3600.0,3600.5440365308896,1,61,349363.0,3600.5440365308896,61.0
vrptw,r203_100,labeling-profit,3600.0,3602.448665787466,1,27,59821.0,3602.448665787466,27.0
vrptw,r203_50,labeling-profit,3600.0,3601.3597376337275,1,37,222147.0,3601.3597376337275,37.0
vrptw,r204_100,labeling-profit,3600.0,3601.544714672491,1,20,43777.0,3601.544714672491,20.0
vrptw,r204_50,labeling-profit,3600.0,3601.3481533983722,1,24,69357.0,3601.3481533983722,24.0
vrptw,r205_100,labeling-profit,3600.0,3601.720032196492,1,23,94955.0,3601.720032196492,23.0
vrptw,r205_50,labeling-profit,3600.0,3600.346426801756,2,415,828630.0,1800.173213400878,207.5
vrptw,r206_100,labeling-profit,3600.0,3601.2553087696433,1,38,75297.0,3601.2553087696433,38.0
vrptw,r206_50,labeling-profit,3600.0,3601.0191090051085,1,29,125291.0,3601.0191090051085,29.0
vrptw,r207_100,labeling-profit,3600.0,3601.4003693591803,1,26,54801.0,3601.4003693591803,26.0
vrptw,r207_50,labeling-profit,3600.0,3601.6558334454894,1,27,94461.0,3601.6558334454894,27.0
vrptw,r208_100,labeling-profit,3600.0,3602.647874264978,1,20,40182.0,3602.647874264978,20.0
vrptw,r208_50,labeling-profit,3600.0,3601.3464931938797,1,24,69103.0,3601.3464931938797,24.0
vrptw,r209_100,labeling-profit,3600.0,3602.356933726929,1,25,63302.0,3602.356933726929,25.0
vrptw,r209_50,labeling-profit,3600.0,3601.5650731073692,1,23,123563.0,3601.5650731073692,23.0
vrptw,r210_100,labeling-profit,3600.0,3602.3341226857156,1,25,110854.0,3602.3341226857156,25.0
vrptw,r210_50,labeling-profit,3600.0,3600.7993878675625,1,29,170800.0,3600.7993878675625,29.0
vrptw,r211_100,labeling-profit,3600.0,3602.6818776559085,1,18,46545.0,3602.6818776559085,18.0
vrptw,r211_50,labeling-profit,3600.0,3601.657080085948,1,21,87504.0,3601.657080085948,21.0
vrptw,rc101_100,labeling-profit,3600.0,2600.320017046295,25155,22369,27852607.0,0.10337189493326555,0.8892466706420195
vrptw,rc101_50,labeling-profit,3600.0,1352.5586840510368,53404,11614,14167060.0,0.025326917160718988,0.21747434649089956
vrptw,rc102_100,labeling-profit,3600.0,3378.7570011513308,8311,20920,28143096.0,0.4065403683252714,2.5171459511490797
vrptw,rc102_50,labeling-profit,3600.0,1570.5709040239453,39182,17835,21567075.0,0.04008399020019257,0.4551835026287581
vrptw,rc103_100,labeling-profit,3600.0,3595.071747499518,222,3066,4232641.0,16.19401688062846,13.81081081081081
vrptw,rc103_50,labeling-profit,3600.0,2834.1919110873714,17587,23539,51063314.0,0.16115266452990115,1.338431796213112
vrptw,rc104_100,labeling-profit,3600.0,3601.6328288000077,1,31,220810.0,3601.6328288000077,31.0
vrptw,rc104_50,labeling-profit,122.4,122.05737610347569,61,1076,672881.0,2.000940591860257,17.639344262295083
vrptw,rc105_100,labeling-profit,3600.0,3238.8642289042473,11296,21132,27540040.0,0.28672664915937035,1.8707507082152974
vrptw,rc105_50,labeling-profit,3600.0,1593.6170724453405,41081,19587,27215862.0,0.0387920710899282,0.47678975682188846
vrptw,rc106_100,labeling-profit,3600.0,3403.387826758437,7742,16611,31786026.0,0.4396005976179846,2.1455696202531644
vrptw,rc106_50,labeling-profit,638.59,448.67696666345,8172,11436,8762660.0,0.05490418094266397,1.3994126284875184
vrptw,rc107_100,labeling-profit,3600.0,3568.3839783603325,1255,5469,20221179.0,2.84333384729907,4.357768924302789
vrptw,rc107_50,labeling-profit,3600.0,2992.9403320373967,16803,21067,66705915.0,0.1781194032040348,1.2537642087722431
vrptw,rc108_100,labeling-profit,3600.0,3600.5102324755862,1,43,308523.0,3600.5102324755862,43.0
vrptw,rc108_50,labeling-profit,3600.0,3494.0912751480937,6130,15420,52703272.0,0.5699985766962632,2.5154975530179446
vrptw,rc201_100,labeling-profit,1028.0,981.4897033143789,1002,17007,3070006.0,0.9795306420303183,16.973053892215567
vrptw,rc201_50,labeling-profit,11.39,10.684926066547632,103,3265,109944.0,0.10373714627716148,31.699029126213592
vrptw,rc202_100,labeling-profit,3600.0,3601.99518616125,1,31,200060.0,3601.99518616125,31.0
vrptw,rc202_50,labeling-profit,3600.0,3601.2773275282234,1,57,312589.0,3601.2773275282234,57.0
vrptw,rc203_100,labeling-profit,3600.0,3602.5086714420468,1,27,88754.0,3602.5086714420468,27.0
vrptw,rc203_50,labeling-profit,3600.0,3601.0325543880463,1,36,149964.0,3601.0325543880463,36.0
vrptw,rc204_100,labeling-profit,3600.0,3602.5876930607483,1,23,43985.0,3602.5876930607483,23.0
vrptw,rc204_50,labeling-profit,3600.0,3601.7397332005203,1,28,67453.0,3601.7397332005203,28.0
vrptw,rc205_100,labeling-profit,3600.0,3600.834772161208,1,44,263316.0,3600.834772161208,44.0
vrptw,rc205_50,labeling-profit,1974.59,1973.6858190177009,107,4139,1261601.0,18.44566185997851,38.6822429906542
vrptw,rc206_100,labeling-profit,3600.0,3600.737261261791,1,21,275887.0,3600.737261261791,21.0
vrptw,rc206_50,labeling-profit,383.99,382.6740634739399,112,4812,981258.0,3.416732709588749,42.964285714285715
vrptw,rc207_100,labeling-profit,3600.0,3601.0323508903384,1,25,66758.0,3601.0323508903384,25.0
vrptw,rc207_50,labeling-profit,3600.0,3600.9794326936826,1,23,200888.0,3600.9794326936826,23.0
vrptw,rc208_100,labeling-profit,3600.0,3602.7523752311245,1,29,40238.0,3602.7523752311245,29.0
vrptw,rc208_50,labeling-profit,3600.0,3601.758031981997,1,26,72763.0,3601.758031981997,26.0


==> pricing_results/vrptw_mip.csv <==
Problem,Instance,Solver,Total Time,Pricing Time,Pricing Calls,Pricing Columns,Pricing Expansions,Average Pricing Time,Average Pricing Columns
vrptw,c101_100,mip,178.98,174.78638489637524,441,1268,,0.396341008835318,2.875283446712018
vrptw,c101_50,mip,15.33,14.902772655710578,161,337,,0.09256380531497253,2.093167701863354
vrptw,c102_100,mip,3600.0,3600.4946759184822,1,10,,3600.4946759184822,10.0
vrptw,c102_50,mip,3600.0,3600.23639663402,1,10,,3600.23639663402,10.0
vrptw,c103_100,mip,3600.0,3600.7708900030702,1,10,,3600.7708900030702,10.0
vrptw,c103_50,mip,3600.0,3600.167765058577,1,10,,3600.167765058577,10.0
vrptw,c104_100,mip,3600.0,3600.662075557746,1,10,,3600.662075557746,10.0
vrptw,c104_50,mip,3600.0,3600.2579386821017,1,10,,3600.2579386821017,10.0
vrptw,c105_100,mip,236.77,233.80700780265033,292,1320,,0.8007089308309943,4.52054794520548
vrptw,c105_50,mip,19.72,19.22384441830218,160,555,,0.12014902761438861,3.46875
vrptw,c106_100,mip,3600.0,3600.0283110113814,2,20,,1800.0141555056907,10.0
vrptw,c106_50,mip,16.31,15.827249991707504,165,640,,0.09592272722246972,3.878787878787879
vrptw,c107_100,mip,3600.0,3599.887944659218,14,132,,257.1348531899442,9.428571428571429
vrptw,c107_50,mip,64.17,63.77137459255755,124,568,,0.5142852789722383,4.580645161290323
vrptw,c108_100,mip,3600.0,3600.4857125645503,1,10,,3600.4857125645503,10.0
vrptw,c108_50,mip,3600.0,3599.9713067058474,11,110,,327.27011879144067,10.0
vrptw,c109_100,mip,3600.0,3600.5557106919587,1,10,,3600.5557106919587,10.0
vrptw,c109_50,mip,3600.0,3600.2430129498243,1,10,,3600.2430129498243,10.0
vrptw,c201_100,mip,2170.84,2155.0508996965364,1318,1957,,1.635091729663533,1.484825493171472
vrptw,c201_50,mip,23.78,21.292589381337166,680,805,,0.03131263144314289,1.1838235294117647
vrptw,c202_100,mip,3600.0,3600.590940236114,1,10,,3600.590940236114,10.0
vrptw,c202_50,mip,3600.0,3600.2425470063463,1,10,,3600.2425470063463,10.0
vrptw,c203_100,mip,3600.0,3600.9271374251693,1,10,,3600.9271374251693,10.0
vrptw,c203_50,mip,3600.0,3600.1710548046976,1,10,,3600.1710548046976,10.0
vrptw,c204_100,mip,3600.0,3600.973789224401,1,10,,3600.973789224401,10.0
vrptw,c204_50,mip,3600.0,3600.268971633166,1,10,,3600.268971633166,10.0
vrptw,c205_100,mip,3600.0,3600.4378608558327,1,10,,3600.4378608558327,10.0
vrptw,c205_50,mip,3600.0,3600.2327836658806,1,10,,3600.2327836658806,10.0
vrptw,c206_100,mip,3600.0,3600.4932495662943,1,10,,3600.4932495662943,10.0
vrptw,c206_50,mip,3600.0,3600.234107673168,1,10,,3600.234107673168,10.0
vrptw,c207_100,mip,3600.0,3600.5363550158218,1,10,,3600.5363550158218,10.0
vrptw,c207_50,mip,3600.0,3600.242617158219,1,10,,3600.242617158219,10.0
vrptw,c208_100,mip,3600.0,3600.5286320075393,1,10,,3600.5286320075393,10.0
vrptw,c208_50,mip,3600.0,3600.248530479148,1,10,,3600.248530479148,10.0
vrptw,r101_100,mip,149.09,146.129407919012,461,997,,0.3169835312776833,2.1626898047722345
vrptw,r101_50,mip,149.57,146.62590482179075,461,997,,0.3180605310667912,2.1626898047722345
vrptw,r102_100,mip,3600.0,3600.4643547711894,1,10,,3600.4643547711894,10.0
vrptw,r102_50,mip,3600.0,3600.1097272718325,1,10,,3600.1097272718325,10.0
vrptw,r103_100,mip,3600.0,3600.5445444295183,1,10,,3600.5445444295183,10.0
vrptw,r103_50,mip,3600.0,3600.2440641457215,1,10,,3600.2440641457215,10.0
vrptw,r104_100,mip,3600.0,3600.879635196179,1,10,,3600.879635196179,10.0
vrptw,r104_50,mip,3600.0,3600.255523760803,1,10,,3600.255523760803,10.0
vrptw,r105_100,mip,3600.0,3599.097117198631,103,787,,34.942690458239134,7.640776699029126
vrptw,r105_50,mip,70.84,70.15793209616095,237,684,,0.2960250299416074,2.8860759493670884
vrptw,r106_100,mip,3600.0,3600.492764091119,1,10,,3600.492764091119,10.0
vrptw,r106_50,mip,3600.0,3600.134702000767,1,10,,3600.134702000767,10.0
vrptw,r107_100,mip,3600.0,3600.6549459891394,1,9,,3600.6549459891394,9.0
vrptw,r107_50,mip,3600.0,3600.2458326397464,1,10,,3600.2458326397464,10.0
vrptw,r108_100,mip,3600.0,3600.6761365383863,1,10,,3600.6761365383863,10.0
vrptw,r108_50,mip,3600.0,3600.1788696944714,1,10,,3600.1788696944714,10.0
vrptw,r109_100,mip,3600.0,3600.454304916784,1,10,,3600.454304916784,10.0
vrptw,r109_50,mip,3600.0,3600.228369084187,1,10,,3600.228369084187,10.0
vrptw,r110_100,mip,3600.0,3600.5346681894735,1,10,,3600.5346681894735,10.0
vrptw,r110_50,mip,3600.0,3600.243568180129,1,10,,3600.243568180129,10.0
vrptw,r111_100,mip,3600.0,3600.556994685903,1,10,,3600.556994685903,10.0
vrptw,r111_50,mip,3600.0,3600.1455654986203,1,10,,3600.1455654986203,10.0
vrptw,r112_100,mip,3600.0,3600.8769898135215,1,10,,3600.8769898135215,10.0
vrptw,r112_50,mip,3600.0,3600.2272052224725,1,10,,3600.2272052224725,10.0
vrptw,r201_100,mip,3600.0,3600.46777995117,1,10,,3600.46777995117,10.0
vrptw,r201_50,mip,3600.0,3600.1171990092844,1,10,,3600.1171990092844,10.0
vrptw,r202_100,mip,3600.0,3600.577291741036,1,10,,3600.577291741036,10.0
vrptw,r202_50,mip,3600.0,3600.2545120920986,1,10,,3600.2545120920986,10.0
vrptw,r203_100,mip,3600.0,3600.7488764254376,1,10,,3600.7488764254376,10.0
vrptw,r203_50,mip,3600.0,3600.2453488828614,1,0,,3600.2453488828614,0.0
vrptw,r204_100,mip,3600.0,3600.908671274781,1,10,,3600.908671274781,10.0
vrptw,r204_50,mip,3600.0,3600.185923997313,1,0,,3600.185923997313,0.0
vrptw,r205_100,mip,3600.0,3600.579495534301,1,10,,3600.579495534301,10.0
vrptw,r205_50,mip,3600.0,3600.2435351442546,1,10,,3600.2435351442546,10.0
vrptw,r206_100,mip,3600.0,3600.6143068894744,1,10,,3600.6143068894744,10.0
vrptw,r206_50,mip,3600.0,3600.2420596126467,1,0,,3600.2420596126467,0.0
vrptw,r207_100,mip,3600.0,3600.8077762247995,1,10,,3600.8077762247995,10.0
vrptw,r207_50,mip,3600.0,3600.2501632496715,1,0,,3600.2501632496715,0.0
vrptw,r208_100,mip,3600.0,3600.824269988574,1,10,,3600.824269988574,10.0
vrptw,r208_50,mip,3600.0,3600.185570448637,1,0,,3600.185570448637,0.0
vrptw,r209_100,mip,3600.0,3600.649245444685,1,10,,3600.649245444685,10.0
vrptw,r209_50,mip,3600.0,3600.161554417573,1,10,,3600.161554417573,10.0
vrptw,r210_100,mip,3600.0,3600.6442683162168,1,10,,3600.6442683162168,10.0
vrptw,r210_50,mip,3600.0,3600.2611608728766,1,10,,3600.2611608728766,10.0
vrptw,r211_100,mip,3600.0,3600.710813118145,1,10,,3600.710813118145,10.0
vrptw,r211_50,mip,3600.0,3600.198092297651,1,10,,3600.198092297651,10.0
vrptw,rc101_100,mip,3600.0,3597.1485549714416,337,1177,,10.674031320390034,3.492581602373887
vrptw,rc101_50,mip,3600.0,3547.8734721662477,10182,17954,,0.3484456366299595,1.7633077980750345
vrptw,rc102_100,mip,3600.0,3600.460521250032,1,10,,3600.460521250032,10.0
vrptw,rc102_50,mip,3600.0,3600.223536604084,1,9,,3600.223536604084,9.0
vrptw,rc103_100,mip,3600.0,3600.547359111719,1,10,,3600.547359111719,10.0
vrptw,rc103_50,mip,3600.0,3600.1623702421784,1,10,,3600.1623702421784,10.0
vrptw,rc104_100,mip,3600.0,3600.8207492381334,1,10,,3600.8207492381334,10.0
vrptw,rc104_50,mip,3600.0,3600.2531158206984,1,10,,3600.2531158206984,10.0
vrptw,rc105_100,mip,3600.0,3600.4341427432373,1,10,,3600.4341427432373,10.0
vrptw,rc105_50,mip,3600.0,3600.2103044642136,1,10,,3600.2103044642136,10.0
vrptw,rc106_100,mip,3600.0,3600.3917973944917,1,10,,3600.3917973944917,10.0
vrptw,rc106_50,mip,3600.0,3600.0989580405876,1,10,,3600.0989580405876,10.0
vrptw,rc107_100,mip,3600.0,3600.7551997192204,1,10,,3600.7551997192204,10.0
vrptw,rc107_50,mip,3600.0,3600.1342963362113,1,10,,3600.1342963362113,10.0
vrptw,rc108_100,mip,3600.0,3600.702317887917,1,10,,3600.702317887917,10.0
vrptw,rc108_50,mip,3600.0,3600.1895710639656,1,10,,3600.1895710639656,10.0
vrptw,rc201_100,mip,3600.0,3600.5145007725805,1,10,,3600.5145007725805,10.0
vrptw,rc201_50,mip,3600.0,3600.1629011482,1,10,,3600.1629011482,10.0
vrptw,rc202_100,mip,3600.0,3600.751599785872,1,10,,3600.751599785872,10.0
vrptw,rc202_50,mip,3600.0,3600.1533834971488,1,10,,3600.1533834971488,10.0
vrptw,rc203_100,mip,3600.0,3600.6780465468764,1,10,,3600.6780465468764,10.0
vrptw,rc203_50,mip,3600.0,3600.1765720723197,1,10,,3600.1765720723197,10.0
vrptw,rc204_100,mip,3600.0,3600.782091163099,1,10,,3600.782091163099,10.0
vrptw,rc204_50,mip,3600.0,3600.1907380521297,1,10,,3600.1907380521297,10.0
vrptw,rc205_100,mip,3600.0,3600.6863595144823,1,10,,3600.6863595144823,10.0
vrptw,rc205_50,mip,3600.0,3600.151175052859,1,10,,3600.151175052859,10.0
vrptw,rc206_100,mip,3600.0,3600.5996567113325,1,10,,3600.5996567113325,10.0
vrptw,rc206_50,mip,3600.0,3600.247500221245,1,10,,3600.247500221245,10.0
vrptw,rc207_100,mip,3600.0,3600.607512461953,1,10,,3600.607512461953,10.0
vrptw,rc207_50,mip,3600.0,3600.254990111105,1,10,,3600.254990111105,10.0
vrptw,rc208_100,mip,3600.0,3600.964670985937,1,10,,3600.964670985937,10.0
vrptw,rc208_50,mip,3600.0,3600.292685557157,1,10,,3600.292685557157,10.0


==> results/mrasp_caasdy-reduce.csv <==
Time,Percentage
0.0,0.0
0.018500000000000003,0.02631578947368421
0.020166666666666666,0.039473684210526314
0.024333333333333332,0.05263157894736842
0.026833333333333334,0.06578947368421052
0.029833333333333333,0.07894736842105263
0.03066666666666667,0.09210526315789473
0.0325,0.10526315789473684
0.03866666666666666,0.11842105263157894
0.043333333333333335,0.13157894736842105
0.05333333333333334,0.14473684210526316
0.05566666666666666,0.15789473684210525
0.06016666666666667,0.17105263157894737
0.06116666666666667,0.18421052631578946
0.093,0.19736842105263158
0.10083333333333333,0.21052631578947367
0.10283333333333333,0.2236842105263158
0.10600000000000001,0.23684210526315788
0.11683333333333333,0.25
0.11733333333333333,0.2631578947368421
0.12083333333333333,0.27631578947368424
0.15166666666666667,0.2894736842105263
0.18783333333333332,0.3026315789473684
0.20066666666666666,0.3157894736842105
0.20400000000000001,0.32894736842105265
0.20533333333333334,0.34210526315789475
0.20616666666666666,0.35526315789473684
0.32616666666666666,0.3684210526315789
0.3295,0.3815789473684211
0.4156666666666667,0.39473684210526316
0.6151666666666666,0.40789473684210525
1.1083333333333334,0.42105263157894735
1.2015,0.4342105263157895
1.2288333333333334,0.4473684210526316
1.2746666666666668,0.4605263157894737
1.4063333333333332,0.47368421052631576
1.6211666666666666,0.4868421052631579
2.0451666666666664,0.5
3.0665,0.5131578947368421
3.5113333333333334,0.5263157894736842
6.8415,0.5394736842105263
7.138999999999999,0.5526315789473685
7.465,0.5657894736842105
22.474833333333333,0.5789473684210527
23.151833333333332,0.5921052631578947
24.892166666666665,0.6052631578947368
25.454666666666665,0.618421052631579
45.07683333333333,0.631578947368421
60.0,0.631578947368421


==> results/mrasp_cabs-reduce.csv <==
Time,Percentage
0.0,0.0
0.0105,0.013157894736842105
0.012166666666666666,0.02631578947368421
0.0125,0.039473684210526314
0.024,0.05263157894736842
0.024333333333333332,0.06578947368421052
0.026166666666666668,0.07894736842105263
0.028166666666666666,0.09210526315789473
0.034666666666666665,0.10526315789473684
0.03783333333333334,0.11842105263157894
0.05683333333333333,0.13157894736842105
0.0615,0.14473684210526316
0.08933333333333333,0.15789473684210525
0.09616666666666666,0.17105263157894737
0.1095,0.18421052631578946
0.11466666666666667,0.19736842105263158
0.13833333333333334,0.21052631578947367
0.149,0.2236842105263158
0.16416666666666666,0.23684210526315788
0.16916666666666666,0.25
0.174,0.2631578947368421
0.178,0.27631578947368424
0.18133333333333335,0.2894736842105263
0.194,0.3026315789473684
0.21083333333333334,0.3157894736842105
0.25166666666666665,0.32894736842105265
0.2781666666666667,0.34210526315789475
0.3446666666666667,0.35526315789473684
0.3651666666666667,0.3684210526315789
0.36950000000000005,0.3815789473684211
0.37716666666666665,0.39473684210526316
0.411,0.40789473684210525
0.4871666666666667,0.42105263157894735
0.5591666666666666,0.4342105263157895
0.638,0.4473684210526316
0.8178333333333333,0.4605263157894737
1.0865,0.47368421052631576
1.5791666666666666,0.4868421052631579
1.6063333333333332,0.5
2.0901666666666667,0.5131578947368421
2.1091666666666664,0.5263157894736842
3.0323333333333333,0.5394736842105263
17.157666666666668,0.5526315789473685
17.328333333333333,0.5657894736842105
29.645,0.5789473684210527
36.805166666666665,0.5921052631578947
60.0,0.5921052631578947


==> results/mrasp_cp.csv <==
Time,Percentage
0.0,0.0
0.5111666666666667,0.013157894736842105
2.7693333333333334,0.02631578947368421
3.071833333333333,0.039473684210526314
5.944166666666666,0.05263157894736842
6.420166666666666,0.06578947368421052
7.774166666666667,0.07894736842105263
9.838166666666666,0.09210526315789473
10.495166666666668,0.10526315789473684
26.5195,0.11842105263157894
26.55,0.13157894736842105
29.850833333333334,0.14473684210526316
31.849833333333333,0.15789473684210525
44.089333333333336,0.17105263157894737
49.848,0.18421052631578946
60.0,0.18421052631578946


==> results/mrasp_gcg.csv <==
Time,Percentage
0.0,0.0
60.0,0.0


==> results/mrasp_gurobi.csv <==
Time,Percentage
0.0,0.0
0.004166666666666667,0.013157894736842105
0.015333333333333334,0.02631578947368421
0.0565,0.039473684210526314
0.15516666666666667,0.05263157894736842
0.642,0.06578947368421052
0.8375,0.07894736842105263
1.2163333333333335,0.09210526315789473
2.4046666666666665,0.10526315789473684
2.802,0.11842105263157894
2.8898333333333333,0.13157894736842105
2.92,0.14473684210526316
3.0171666666666668,0.15789473684210525
3.063,0.17105263157894737
3.6385,0.18421052631578946
3.8818333333333332,0.19736842105263158
4.626833333333334,0.21052631578947367
6.883833333333333,0.2236842105263158
7.996333333333333,0.23684210526315788
11.983,0.25
14.5505,0.2631578947368421
15.377999999999998,0.27631578947368424
20.607333333333333,0.2894736842105263
21.813666666666666,0.3026315789473684
29.35183333333333,0.3157894736842105
34.910833333333336,0.32894736842105265
44.552,0.34210526315789475
45.38416666666667,0.35526315789473684
59.35333333333333,0.3684210526315789
60.0,0.3684210526315789


==> results/mrasp_labeling-knapsack.csv <==
Time,Percentage
0.0,0.0
0.0105,0.013157894736842105
0.0115,0.02631578947368421
0.011666666666666665,0.039473684210526314
0.012166666666666666,0.05263157894736842
0.017333333333333333,0.06578947368421052
0.024166666666666666,0.07894736842105263
0.024666666666666667,0.09210526315789473
0.0325,0.10526315789473684
0.036000000000000004,0.11842105263157894
0.03916666666666667,0.14473684210526316
0.042333333333333334,0.15789473684210525
0.04466666666666667,0.17105263157894737
0.05183333333333333,0.18421052631578946
0.08733333333333333,0.19736842105263158
0.10683333333333334,0.21052631578947367
0.11033333333333334,0.2236842105263158
0.11566666666666667,0.23684210526315788
0.11850000000000001,0.25
0.13066666666666665,0.2631578947368421
0.13499999999999998,0.27631578947368424
0.17833333333333332,0.2894736842105263
0.26816666666666666,0.3026315789473684
0.2758333333333333,0.3157894736842105
0.3528333333333334,0.32894736842105265
0.3606666666666667,0.34210526315789475
0.3675,0.35526315789473684
0.433,0.3684210526315789
0.43483333333333335,0.3815789473684211
0.5363333333333333,0.39473684210526316
0.5531666666666666,0.40789473684210525
0.9583333333333334,0.42105263157894735
0.9741666666666667,0.4342105263157895
1.2096666666666667,0.4473684210526316
2.0941666666666667,0.4605263157894737
2.3103333333333333,0.47368421052631576
2.3866666666666663,0.4868421052631579
2.8426666666666667,0.5
4.2355,0.5131578947368421
4.9555,0.5263157894736842
4.996833333333333,0.5394736842105263
6.3693333333333335,0.5526315789473685
7.704666666666666,0.5657894736842105
8.3035,0.5789473684210527
11.749666666666666,0.5921052631578947
14.901666666666667,0.6052631578947368
18.397166666666667,0.618421052631579
24.535833333333336,0.631578947368421
30.043166666666664,0.6447368421052632
36.97633333333333,0.6578947368421053
48.537166666666664,0.6710526315789473
60.0,0.6842105263157895


==> results/mrasp_labeling-none.csv <==
Time,Percentage
0.0,0.0
0.006500000000000001,0.013157894736842105
0.009833333333333333,0.02631578947368421
0.010833333333333334,0.039473684210526314
0.011000000000000001,0.05263157894736842
0.012833333333333334,0.06578947368421052
0.020833333333333332,0.07894736842105263
0.02383333333333333,0.09210526315789473
0.0365,0.10526315789473684
0.03866666666666666,0.11842105263157894
0.044333333333333336,0.13157894736842105
0.046,0.14473684210526316
0.04616666666666667,0.15789473684210525
0.050166666666666665,0.17105263157894737
0.050666666666666665,0.18421052631578946
0.053000000000000005,0.19736842105263158
0.08333333333333333,0.21052631578947367
0.09749999999999999,0.2236842105263158
0.109,0.23684210526315788
0.12983333333333333,0.25
0.1565,0.2631578947368421
0.16666666666666666,0.27631578947368424
0.17083333333333334,0.2894736842105263
0.23283333333333334,0.3026315789473684
0.23883333333333334,0.3157894736842105
0.25466666666666665,0.32894736842105265
0.3423333333333333,0.34210526315789475
0.3531666666666667,0.35526315789473684
0.45249999999999996,0.3684210526315789
0.4815,0.3815789473684211
0.5763333333333333,0.39473684210526316
0.9311666666666666,0.40789473684210525
0.9993333333333333,0.42105263157894735
1.038,0.4342105263157895
1.0871666666666668,0.4473684210526316
1.4103333333333334,0.4605263157894737
2.6944999999999997,0.47368421052631576
3.3834999999999997,0.4868421052631579
6.4885,0.5
6.497333333333333,0.5131578947368421
7.523666666666667,0.5263157894736842
7.7139999999999995,0.5394736842105263
7.787833333333333,0.5526315789473685
9.114166666666668,0.5657894736842105
11.1695,0.5789473684210527
11.8185,0.5921052631578947
14.913166666666665,0.6052631578947368
25.146333333333335,0.618421052631579
41.409666666666666,0.631578947368421
60.0,0.631578947368421


==> results/mrasp_labeling-profit.csv <==
Time,Percentage
0.0,0.0
0.01,0.013157894736842105
0.010333333333333333,0.02631578947368421
0.010833333333333334,0.05263157894736842
0.012333333333333333,0.06578947368421052
0.014666666666666666,0.07894736842105263
0.020666666666666667,0.09210526315789473
0.02266666666666667,0.10526315789473684
0.023,0.11842105263157894
0.024,0.13157894736842105
0.0275,0.14473684210526316
0.036333333333333336,0.15789473684210525
0.039,0.17105263157894737
0.03933333333333333,0.18421052631578946
0.045000000000000005,0.19736842105263158
0.050666666666666665,0.21052631578947367
0.05733333333333333,0.23684210526315788
0.06566666666666666,0.25
0.0715,0.2631578947368421
0.08,0.27631578947368424
0.08033333333333334,0.2894736842105263
0.08183333333333334,0.3026315789473684
0.0885,0.3157894736842105
0.09033333333333333,0.32894736842105265
0.121,0.34210526315789475
0.1555,0.35526315789473684
0.17233333333333334,0.3684210526315789
0.18383333333333332,0.3815789473684211
0.229,0.39473684210526316
0.25916666666666666,0.40789473684210525
0.26066666666666666,0.42105263157894735
0.42183333333333334,0.4342105263157895
0.5043333333333334,0.4473684210526316
0.5266666666666667,0.4605263157894737
0.5903333333333334,0.47368421052631576
0.5978333333333333,0.4868421052631579
0.725,0.5
1.0174999999999998,0.5131578947368421
1.1338333333333332,0.5263157894736842
1.4104999999999999,0.5394736842105263
1.6043333333333334,0.5526315789473685
1.8208333333333333,0.5657894736842105
1.917,0.5789473684210527
2.7786666666666666,0.5921052631578947
2.86,0.6052631578947368
2.936,0.618421052631579
8.727666666666666,0.631578947368421
9.7835,0.6447368421052632
10.605166666666666,0.6578947368421053
19.036,0.6710526315789473
26.113833333333332,0.6842105263157895
28.007333333333335,0.6973684210526315
36.94916666666666,0.7105263157894737
39.40983333333334,0.7236842105263158
60.0,0.7236842105263158


==> results/mrasp_labeling-reduce-disable-filter.csv <==
Time,Percentage
0.0,0.0
0.010166666666666666,0.013157894736842105
0.011000000000000001,0.02631578947368421
0.011833333333333333,0.039473684210526314
0.012666666666666666,0.05263157894736842
0.013333333333333334,0.06578947368421052
0.021833333333333333,0.07894736842105263
0.022000000000000002,0.09210526315789473
0.022833333333333334,0.10526315789473684
0.025333333333333333,0.11842105263157894
0.03383333333333333,0.13157894736842105
0.043166666666666666,0.14473684210526316
0.057,0.15789473684210525
0.0845,0.17105263157894737
0.10683333333333334,0.18421052631578946
0.12983333333333333,0.19736842105263158
0.14066666666666666,0.21052631578947367
0.14100000000000001,0.2236842105263158
0.1515,0.23684210526315788
0.2036666666666667,0.25
0.31649999999999995,0.2631578947368421
0.36783333333333335,0.27631578947368424
0.5581666666666667,0.2894736842105263
0.6453333333333333,0.3026315789473684
0.7941666666666667,0.3157894736842105
1.0493333333333335,0.32894736842105265
1.064,0.34210526315789475
1.119,0.35526315789473684
1.3228333333333333,0.3684210526315789
2.633,0.3815789473684211
3.4908333333333332,0.39473684210526316
4.923333333333333,0.40789473684210525
5.7295,0.42105263157894735
5.9575,0.4342105263157895
6.083166666666667,0.4473684210526316
7.387666666666666,0.4605263157894737
10.368500000000001,0.47368421052631576
13.366333333333333,0.4868421052631579
15.074333333333334,0.5
34.6285,0.5131578947368421
44.542833333333334,0.5263157894736842
60.0,0.5263157894736842


==> results/mrasp_labeling-reduce-disable-set-resource.csv <==
Time,Percentage
0.0,0.0
0.015500000000000002,0.013157894736842105
0.016,0.02631578947368421
0.016166666666666666,0.039473684210526314
0.016666666666666666,0.05263157894736842
0.017333333333333333,0.07894736842105263
0.017833333333333333,0.09210526315789473
0.026833333333333334,0.10526315789473684
0.02783333333333333,0.11842105263157894
0.029666666666666668,0.13157894736842105
0.0315,0.14473684210526316
0.034166666666666665,0.15789473684210525
0.036833333333333336,0.17105263157894737
0.03716666666666667,0.18421052631578946
0.037333333333333336,0.19736842105263158
0.042499999999999996,0.21052631578947367
0.043000000000000003,0.2236842105263158
0.05466666666666666,0.23684210526315788
0.05566666666666666,0.25
0.060000000000000005,0.2631578947368421
0.06616666666666667,0.27631578947368424
0.06699999999999999,0.2894736842105263
0.07983333333333334,0.3026315789473684
0.08133333333333333,0.3157894736842105
0.08766666666666666,0.32894736842105265
0.08883333333333333,0.34210526315789475
0.092,0.35526315789473684
0.09466666666666666,0.3684210526315789
0.09983333333333334,0.3815789473684211
0.10916666666666666,0.39473684210526316
0.11683333333333333,0.40789473684210525
0.142,0.42105263157894735
0.14766666666666667,0.4342105263157895
0.15683333333333332,0.4473684210526316
0.16133333333333333,0.4605263157894737
0.20199999999999999,0.47368421052631576
0.24400000000000002,0.4868421052631579
0.27166666666666667,0.5
0.29533333333333334,0.5131578947368421
0.31483333333333335,0.5263157894736842
0.348,0.5394736842105263
0.7065,0.5526315789473685
0.8153333333333334,0.5657894736842105
0.8531666666666666,0.5789473684210527
1.3706666666666665,0.5921052631578947
1.5113333333333334,0.6052631578947368
1.5965,0.618421052631579
2.243666666666667,0.631578947368421
2.2453333333333334,0.6447368421052632
4.1193333333333335,0.6578947368421053
6.491333333333333,0.6710526315789473
7.790166666666667,0.6842105263157895
7.8580000000000005,0.6973684210526315
18.7915,0.7105263157894737
28.398333333333333,0.7236842105263158
33.028666666666666,0.7368421052631579
38.1435,0.75
60.0,0.75


==> results/mrasp_labeling-reduce.csv <==
Time,Percentage
0.0,0.0
0.009666666666666665,0.013157894736842105
0.010333333333333333,0.02631578947368421
0.010666666666666666,0.039473684210526314
0.011000000000000001,0.05263157894736842
0.012833333333333334,0.06578947368421052
0.019666666666666666,0.07894736842105263
0.021666666666666667,0.09210526315789473
0.02333333333333333,0.10526315789473684
0.025,0.11842105263157894
0.025833333333333333,0.13157894736842105
0.027666666666666666,0.14473684210526316
0.028166666666666666,0.15789473684210525
0.029333333333333333,0.17105263157894737
0.0435,0.18421052631578946
0.04616666666666667,0.19736842105263158
0.05216666666666667,0.21052631578947367
0.0545,0.2236842105263158
0.056666666666666664,0.23684210526315788
0.06833333333333333,0.25
0.07066666666666667,0.2631578947368421
0.07166666666666667,0.27631578947368424
0.07416666666666667,0.2894736842105263
0.07833333333333334,0.3026315789473684
0.08583333333333334,0.3157894736842105
0.0935,0.32894736842105265
0.09433333333333334,0.34210526315789475
0.11833333333333333,0.35526315789473684
0.13216666666666665,0.3684210526315789
0.17583333333333334,0.3815789473684211
0.17616666666666667,0.39473684210526316
0.17850000000000002,0.40789473684210525
0.19016666666666668,0.42105263157894735
0.30966666666666665,0.4342105263157895
0.33049999999999996,0.4473684210526316
0.39766666666666667,0.4605263157894737
0.5193333333333333,0.47368421052631576
0.6188333333333333,0.4868421052631579
0.7338333333333333,0.5
0.7390000000000001,0.5131578947368421
1.3359999999999999,0.5263157894736842
1.574,0.5394736842105263
2.7545,0.5526315789473685
2.7703333333333333,0.5657894736842105
2.7855,0.5789473684210527
2.9298333333333333,0.5921052631578947
3.0965,0.6052631578947368
4.413666666666667,0.618421052631579
5.572166666666666,0.631578947368421
8.599333333333334,0.6447368421052632
18.25316666666667,0.6578947368421053
21.130666666666666,0.6710526315789473
26.612833333333334,0.6842105263157895
27.0655,0.6973684210526315
34.24916666666666,0.7105263157894737
35.56216666666667,0.7236842105263158
60.0,0.7236842105263158


==> results/mrasp_mip.csv <==
Time,Percentage
0.0,0.0
0.17116666666666666,0.013157894736842105
5.6641666666666675,0.02631578947368421
5.974833333333334,0.039473684210526314
9.362333333333334,0.05263157894736842
14.691,0.06578947368421052
20.764,0.07894736842105263
27.019000000000002,0.09210526315789473
41.56316666666667,0.10526315789473684
44.46483333333333,0.11842105263157894
53.297333333333334,0.13157894736842105
60.0,0.13157894736842105


==> results/pdptw_caasdy-knapsack.csv <==
Time,Percentage
0.0,0.0
0.04,0.017857142857142856
0.07116666666666666,0.03571428571428571
0.09316666666666666,0.05357142857142857
0.1375,0.07142857142857142
0.178,0.08928571428571429
0.2075,0.10714285714285714
0.23066666666666666,0.125
0.336,0.14285714285714285
0.44949999999999996,0.16071428571428573
0.5606666666666666,0.17857142857142858
0.6316666666666666,0.19642857142857142
2.055833333333333,0.21428571428571427
2.4585,0.23214285714285715
4.0183333333333335,0.25
4.290666666666667,0.26785714285714285
13.457666666666666,0.2857142857142857
21.354833333333332,0.30357142857142855
30.189666666666668,0.32142857142857145
36.99016666666667,0.3392857142857143
60.0,0.3392857142857143


==> results/pdptw_cabs-knapsack.csv <==
Time,Percentage
0.0,0.0
0.022166666666666668,0.017857142857142856
0.0405,0.03571428571428571
0.049,0.05357142857142857
0.12583333333333332,0.07142857142857142
0.1635,0.08928571428571429
0.2195,0.10714285714285714
0.2725,0.125
0.37899999999999995,0.14285714285714285
0.4311666666666667,0.16071428571428573
0.7473333333333334,0.17857142857142858
0.9628333333333334,0.19642857142857142
2.271666666666667,0.21428571428571427
2.415833333333333,0.23214285714285715
2.5300000000000002,0.25
5.956833333333334,0.26785714285714285
15.827,0.2857142857142857
46.026666666666664,0.30357142857142855
54.71116666666667,0.32142857142857145
56.11266666666667,0.3392857142857143
60.0,0.3392857142857143


==> results/pdptw_cp.csv <==
Time,Percentage
0.0,0.0
0.3363333333333333,0.017857142857142856
1.6646666666666665,0.03571428571428571
2.1045,0.05357142857142857
3.6105,0.07142857142857142
32.185833333333335,0.08928571428571429
60.0,0.08928571428571429


==> results/pdptw_gcg-threeindex.csv <==
Time,Percentage
0.0,0.0
60.0,0.0


==> results/pdptw_gcg-twoindex.csv <==
Time,Percentage
0.0,0.0
0.7711666666666667,0.017857142857142856
2.752666666666667,0.03571428571428571
60.0,0.03571428571428571


==> results/pdptw_gurobi-twoindex.csv <==
Time,Percentage
0.0,0.0
0.021,0.017857142857142856
0.021833333333333333,0.03571428571428571
0.04383333333333333,0.05357142857142857
0.215,0.07142857142857142
2.2456666666666667,0.08928571428571429
2.6361666666666665,0.10714285714285714
4.8365,0.125
18.735666666666667,0.14285714285714285
60.0,0.14285714285714285


==> results/pdptw_labeling-knapsack-disable-filter.csv <==
Time,Percentage
0.0,0.0
0.01633333333333333,0.017857142857142856
0.027000000000000003,0.03571428571428571
0.044333333333333336,0.05357142857142857
0.08233333333333334,0.07142857142857142
0.21416666666666667,0.08928571428571429
0.242,0.10714285714285714
0.25966666666666666,0.125
0.339,0.14285714285714285
0.39766666666666667,0.16071428571428573
0.7523333333333333,0.17857142857142858
1.9125,0.19642857142857142
5.0375,0.21428571428571427
7.217,0.23214285714285715
20.198500000000003,0.25
60.0,0.25


==> results/pdptw_labeling-knapsack-disable-set-resource.csv <==
Time,Percentage
0.0,0.0
0.014833333333333334,0.017857142857142856
0.019,0.03571428571428571
0.029333333333333333,0.05357142857142857
0.06316666666666666,0.07142857142857142
0.06666666666666667,0.08928571428571429
0.11816666666666667,0.10714285714285714
0.12283333333333334,0.125
0.2753333333333333,0.14285714285714285
0.29716666666666663,0.16071428571428573
0.33666666666666667,0.17857142857142858
0.37216666666666665,0.19642857142857142
1.6381666666666668,0.21428571428571427
1.8063333333333333,0.23214285714285715
1.8248333333333333,0.25
3.9735,0.26785714285714285
13.420833333333333,0.2857142857142857
42.095666666666666,0.30357142857142855
60.0,0.30357142857142855


==> results/pdptw_labeling-knapsack.csv <==
Time,Percentage
0.0,0.0
0.014666666666666666,0.017857142857142856
0.018500000000000003,0.03571428571428571
0.028333333333333332,0.05357142857142857
0.05516666666666667,0.07142857142857142
0.06516666666666666,0.08928571428571429
0.10400000000000001,0.10714285714285714
0.10533333333333333,0.125
0.1995,0.14285714285714285
0.21133333333333332,0.16071428571428573
0.2533333333333333,0.17857142857142858
0.2825,0.19642857142857142
1.0486666666666666,0.21428571428571427
1.568,0.23214285714285715
1.6126666666666667,0.25
2.403,0.26785714285714285
6.558166666666667,0.2857142857142857
15.549666666666667,0.30357142857142855
48.29783333333333,0.32142857142857145
60.0,0.32142857142857145


==> results/pdptw_labeling-none.csv <==
Time,Percentage
0.0,0.0
0.015000000000000001,0.017857142857142856
0.018666666666666668,0.03571428571428571
0.03116666666666667,0.05357142857142857
0.06183333333333333,0.07142857142857142
0.06783333333333334,0.08928571428571429
0.11133333333333333,0.10714285714285714
0.16,0.125
0.272,0.14285714285714285
0.3078333333333333,0.16071428571428573
0.3411666666666667,0.17857142857142858
0.36133333333333334,0.19642857142857142
2.8393333333333337,0.21428571428571427
3.3531666666666666,0.23214285714285715
3.5803333333333334,0.25
3.9709999999999996,0.26785714285714285
19.993333333333332,0.2857142857142857
60.0,0.2857142857142857


==> results/pdptw_labeling-profit.csv <==
Time,Percentage
0.0,0.0
0.015000000000000001,0.017857142857142856
0.018166666666666668,0.03571428571428571
0.0275,0.05357142857142857
0.05466666666666666,0.07142857142857142
0.0645,0.08928571428571429
0.10149999999999999,0.10714285714285714
0.10733333333333334,0.125
0.21633333333333335,0.14285714285714285
0.229,0.16071428571428573
0.2653333333333333,0.17857142857142858
0.2836666666666667,0.19642857142857142
1.3871666666666667,0.21428571428571427
2.2405,0.23214285714285715
2.6446666666666667,0.25
2.8266666666666667,0.26785714285714285
12.067499999999999,0.2857142857142857
40.567,0.30357142857142855
60.0,0.30357142857142855


==> results/pdptw_mip.csv <==
Time,Percentage
0.0,0.0
0.11183333333333333,0.017857142857142856
0.9008333333333333,0.03571428571428571
1.6191666666666669,0.05357142857142857
2.6214999999999997,0.07142857142857142
60.0,0.07142857142857142


==> results/pmwc_caasdy-knapsack.csv <==
Time,Percentage
0.0,0.0
0.027666666666666666,0.005555555555555556
0.0315,0.016666666666666666
0.0325,0.022222222222222223
0.03333333333333333,0.027777777777777776
0.034666666666666665,0.03333333333333333
0.036000000000000004,0.03888888888888889
0.03716666666666667,0.044444444444444446
0.03783333333333334,0.05
0.0385,0.05555555555555555
0.03866666666666666,0.06111111111111111
0.03883333333333334,0.06666666666666667
0.039,0.07222222222222222
0.03966666666666666,0.07777777777777778
0.04033333333333333,0.08888888888888889
0.0405,0.09444444444444444
0.04066666666666666,0.1
0.04133333333333333,0.10555555555555556
0.04183333333333333,0.1111111111111111
0.043000000000000003,0.11666666666666667
0.043333333333333335,0.12222222222222222
0.043666666666666666,0.12777777777777777
0.046,0.13333333333333333
0.04616666666666667,0.1388888888888889
0.04683333333333333,0.14444444444444443
0.04716666666666667,0.15
0.04733333333333333,0.15555555555555556
0.0475,0.16111111111111112
0.049,0.16666666666666666
0.0525,0.17222222222222222
0.054000000000000006,0.17777777777777778
0.056666666666666664,0.18333333333333332
0.057666666666666665,0.18888888888888888
0.05883333333333333,0.19444444444444445
0.06216666666666667,0.2
0.06233333333333334,0.20555555555555555
0.06283333333333334,0.2111111111111111
0.0635,0.21666666666666667
0.06366666666666666,0.2222222222222222
0.06483333333333334,0.22777777777777777
0.065,0.23333333333333334
0.06683333333333333,0.2388888888888889
0.06983333333333334,0.24444444444444444
0.07166666666666667,0.25
0.07200000000000001,0.25555555555555554
0.077,0.2611111111111111
0.07833333333333334,0.26666666666666666
0.0785,0.2722222222222222
0.07866666666666666,0.2777777777777778
0.07949999999999999,0.2833333333333333
0.08383333333333334,0.28888888888888886
0.08433333333333333,0.29444444444444445
0.08533333333333333,0.3
0.08783333333333333,0.3055555555555556
0.09683333333333333,0.3111111111111111
0.09733333333333333,0.31666666666666665
0.09766666666666667,0.32222222222222224
0.10200000000000001,0.3277777777777778
0.1085,0.3333333333333333
0.10983333333333332,0.3388888888888889
0.11083333333333334,0.34444444444444444
0.11216666666666668,0.35
0.114,0.35555555555555557
0.11966666666666666,0.3611111111111111
0.12116666666666666,0.36666666666666664
0.12333333333333334,0.37222222222222223
0.12533333333333332,0.37777777777777777
0.12616666666666668,0.38333333333333336
0.12916666666666668,0.3888888888888889
0.12933333333333333,0.39444444444444443
0.13816666666666666,0.4
0.13916666666666666,0.40555555555555556
0.14016666666666666,0.4111111111111111
0.14049999999999999,0.4166666666666667
0.14616666666666667,0.4222222222222222
0.15116666666666667,0.42777777777777776
0.15383333333333335,0.43333333333333335
0.15566666666666668,0.4388888888888889
0.157,0.4444444444444444
0.15899999999999997,0.45
0.15933333333333335,0.45555555555555555
0.16066666666666668,0.46111111111111114
0.16083333333333333,0.4666666666666667
0.161,0.4722222222222222
0.16133333333333333,0.4777777777777778
0.16333333333333336,0.48333333333333334
0.16866666666666666,0.4888888888888889
0.169,0.49444444444444446
0.18083333333333332,0.5
0.18366666666666667,0.5055555555555555
0.1865,0.5111111111111111
0.187,0.5166666666666667
0.18816666666666665,0.5222222222222223
0.194,0.5277777777777778
0.19666666666666668,0.5333333333333333
0.20166666666666666,0.5388888888888889
0.21200000000000002,0.5444444444444444
0.21416666666666667,0.55
0.21683333333333332,0.5611111111111111
0.21916666666666668,0.5666666666666667
0.22833333333333333,0.5722222222222222
0.2285,0.5777777777777777
0.22866666666666668,0.5833333333333334
0.23,0.5888888888888889
0.23099999999999998,0.5944444444444444
0.23166666666666666,0.6
0.24933333333333335,0.6055555555555555
0.2545,0.6111111111111112
0.25666666666666665,0.6166666666666667
0.259,0.6222222222222222
0.2675,0.6277777777777778
0.2981666666666667,0.6333333333333333
0.29916666666666664,0.6388888888888888
0.32116666666666666,0.6444444444444445
0.3215,0.65
0.32416666666666666,0.6555555555555556
0.3251666666666667,0.6611111111111111
0.33016666666666666,0.6666666666666666
0.33566666666666667,0.6722222222222223
0.33699999999999997,0.6777777777777778
0.33716666666666667,0.6833333333333333
0.3473333333333333,0.6888888888888889
0.35216666666666663,0.6944444444444444
0.35500000000000004,0.7
0.3555,0.7055555555555556
0.3556666666666667,0.7111111111111111
0.35700000000000004,0.7166666666666667
0.37283333333333335,0.7222222222222222
0.3731666666666667,0.7277777777777777
0.37766666666666665,0.7333333333333333
0.38683333333333336,0.7388888888888889
0.38866666666666666,0.7444444444444445
0.40066666666666667,0.75
0.41783333333333333,0.7611111111111111
0.4201666666666667,0.7666666666666667
0.425,0.7722222222222223
0.42683333333333334,0.7777777777777778
0.42833333333333334,0.7833333333333333
0.44566666666666666,0.7888888888888889
0.45766666666666667,0.7944444444444444
0.49466666666666664,0.8
0.5053333333333333,0.8055555555555556
0.5081666666666667,0.8111111111111111
0.5168333333333334,0.8166666666666667
0.5321666666666667,0.8222222222222222
0.5438333333333334,0.8277777777777777
0.5446666666666666,0.8333333333333334
0.55,0.8388888888888889
0.572,0.8444444444444444
0.6045,0.85
0.639,0.8555555555555555
0.663,0.8611111111111112
0.6735,0.8666666666666667
0.7518333333333334,0.8722222222222222
0.7548333333333334,0.8777777777777778
0.785,0.8833333333333333
0.8095,0.8888888888888888
0.8111666666666667,0.8944444444444445
0.8221666666666666,0.9
0.8246666666666667,0.9055555555555556
0.8476666666666667,0.9111111111111111
0.8573333333333333,0.9166666666666666
0.8706666666666667,0.9222222222222223
0.8891666666666667,0.9277777777777778
0.9508333333333333,0.9333333333333333
1.0290000000000001,0.9388888888888889
1.0688333333333333,0.9444444444444444
1.0853333333333335,0.95
1.0861666666666667,0.9555555555555556
1.168,0.9611111111111111
1.1731666666666667,0.9666666666666667
1.3176666666666668,0.9722222222222222
1.3258333333333332,0.9777777777777777
1.3278333333333334,0.9833333333333333
1.3755,0.9888888888888889
1.5525,0.9944444444444445
2.1398333333333333,1.0
60.0,1.0


==> results/pmwc_cabs-knapsack.csv <==
Time,Percentage
0.0,0.0
0.0016666666666666668,0.005555555555555556
0.0023333333333333335,0.011111111111111112
0.0025,0.016666666666666666
0.0026666666666666666,0.027777777777777776
0.003,0.05
0.0031666666666666666,0.05555555555555555
0.0036666666666666666,0.06111111111111111
0.0038333333333333336,0.06666666666666667
0.004166666666666667,0.07777777777777778
0.0045000000000000005,0.08333333333333333
0.005,0.08888888888888889
0.0055000000000000005,0.09444444444444444
0.005666666666666667,0.10555555555555556
0.006166666666666667,0.1111111111111111
0.006333333333333333,0.11666666666666667
0.008833333333333334,0.12777777777777777
0.009833333333333333,0.13333333333333333
0.010333333333333333,0.1388888888888889
0.010666666666666666,0.14444444444444443
0.010833333333333334,0.15
0.011833333333333333,0.15555555555555556
0.012,0.16111111111111112
0.012166666666666666,0.16666666666666666
0.014166666666666666,0.17222222222222222
0.014333333333333333,0.18333333333333332
0.014833333333333334,0.18888888888888888
0.015000000000000001,0.19444444444444445
0.015166666666666667,0.20555555555555555
0.015333333333333334,0.21666666666666667
0.015500000000000002,0.22777777777777777
0.016666666666666666,0.23333333333333334
0.016833333333333332,0.24444444444444444
0.017166666666666667,0.25
0.017333333333333333,0.2611111111111111
0.017666666666666667,0.26666666666666666
0.018166666666666668,0.2722222222222222
0.01933333333333333,0.2777777777777778
0.01983333333333333,0.2833333333333333
0.02,0.28888888888888886
0.020833333333333332,0.29444444444444445
0.021166666666666667,0.3
0.021500000000000002,0.3055555555555556
0.023,0.3111111111111111
0.023166666666666665,0.32222222222222224
0.023666666666666666,0.3277777777777778
0.024166666666666666,0.3388888888888889
0.024333333333333332,0.34444444444444444
0.024666666666666667,0.35
0.025166666666666667,0.35555555555555557
0.025500000000000002,0.3611111111111111
0.02666666666666667,0.36666666666666664
0.02783333333333333,0.37222222222222223
0.029666666666666668,0.37777777777777777
0.0325,0.3888888888888889
0.03283333333333333,0.39444444444444443
0.03333333333333333,0.4
0.03383333333333333,0.40555555555555556
0.035833333333333335,0.4111111111111111
0.036333333333333336,0.4166666666666667
0.0365,0.4222222222222222
0.03966666666666666,0.42777777777777776
0.042166666666666665,0.43333333333333335
0.04383333333333333,0.4388888888888889
0.0475,0.4444444444444444
0.0485,0.45
0.04916666666666667,0.45555555555555555
0.050666666666666665,0.46111111111111114
0.05083333333333333,0.4666666666666667
0.051166666666666666,0.4722222222222222
0.05366666666666667,0.4777777777777778
0.05433333333333333,0.48333333333333334
0.057,0.4888888888888889
0.058499999999999996,0.49444444444444446
0.05883333333333333,0.5
0.060333333333333336,0.5055555555555555
0.0635,0.5111111111111111
0.06783333333333334,0.5166666666666667
0.06816666666666667,0.5222222222222223
0.06899999999999999,0.5277777777777778
0.06949999999999999,0.5333333333333333
0.077,0.5388888888888889
0.07866666666666666,0.5444444444444444
0.07916666666666666,0.55
0.07983333333333334,0.5555555555555556
0.08516666666666667,0.5611111111111111
0.08633333333333333,0.5666666666666667
0.09000000000000001,0.5722222222222222
0.092,0.5777777777777777
0.09333333333333332,0.5833333333333334
0.09733333333333333,0.5888888888888889
0.099,0.5944444444444444
0.10116666666666667,0.6
0.10733333333333334,0.6055555555555555
0.10816666666666667,0.6111111111111112
0.11016666666666668,0.6166666666666667
0.11166666666666666,0.6222222222222222
0.12016666666666667,0.6277777777777778
0.12400000000000001,0.6333333333333333
0.12483333333333334,0.6444444444444445
0.12533333333333332,0.65
0.13233333333333333,0.6555555555555556
0.13466666666666666,0.6611111111111111
0.13933333333333334,0.6666666666666666
0.145,0.6722222222222223
0.15816666666666668,0.6777777777777778
0.1595,0.6833333333333333
0.16316666666666665,0.6888888888888889
0.1665,0.6944444444444444
0.1701666666666667,0.7
0.1825,0.7055555555555556
0.18283333333333335,0.7111111111111111
0.18483333333333332,0.7166666666666667
0.188,0.7277777777777777
0.18833333333333335,0.7333333333333333
0.19283333333333333,0.7388888888888889
0.19383333333333336,0.7444444444444445
0.20533333333333334,0.75
0.20816666666666667,0.7555555555555555
0.239,0.7611111111111111
0.2405,0.7666666666666667
0.24516666666666667,0.7722222222222223
0.2525,0.7777777777777778
0.2585,0.7833333333333333
0.2628333333333333,0.7888888888888889
0.265,0.7944444444444444
0.27616666666666667,0.8
0.2791666666666667,0.8055555555555556
0.2831666666666666,0.8111111111111111
0.2906666666666667,0.8166666666666667
0.31516666666666665,0.8222222222222222
0.3298333333333333,0.8277777777777777
0.34149999999999997,0.8333333333333334
0.37233333333333335,0.8388888888888889
0.39066666666666666,0.8444444444444444
0.39783333333333337,0.85
0.4111666666666667,0.8555555555555555
0.41233333333333333,0.8611111111111112
0.42683333333333334,0.8666666666666667
0.4313333333333333,0.8722222222222222
0.44149999999999995,0.8777777777777778
0.4513333333333333,0.8833333333333333
0.489,0.8888888888888888
0.49116666666666664,0.8944444444444445
0.49883333333333335,0.9
0.5441666666666667,0.9055555555555556
0.5843333333333334,0.9111111111111111
0.6103333333333333,0.9166666666666666
0.6323333333333333,0.9222222222222223
0.6386666666666667,0.9277777777777778
0.6428333333333334,0.9333333333333333
0.6896666666666668,0.9388888888888889
0.6921666666666667,0.9444444444444444
0.7258333333333333,0.95
0.7718333333333334,0.9555555555555556
0.7943333333333332,0.9611111111111111
0.8703333333333333,0.9666666666666667
0.9481666666666667,0.9722222222222222
0.9964999999999999,0.9777777777777777
1.0306666666666666,0.9833333333333333
1.0575,0.9888888888888889
1.1815,0.9944444444444445
1.7803333333333333,1.0
60.0,1.0


==> results/pmwc_cp.csv <==
Time,Percentage
0.0,0.0
0.0465,0.005555555555555556
0.058499999999999996,0.011111111111111112
0.063,0.016666666666666666
0.06383333333333334,0.022222222222222223
0.0645,0.027777777777777776
0.07016666666666667,0.03333333333333333
0.0755,0.03888888888888889
0.077,0.044444444444444446
0.07716666666666666,0.05
0.07916666666666666,0.05555555555555555
0.08083333333333333,0.06111111111111111
0.09616666666666666,0.06666666666666667
0.10233333333333333,0.07222222222222222
0.129,0.07777777777777778
0.13766666666666666,0.08333333333333333
0.161,0.08888888888888889
0.17116666666666666,0.09444444444444444
0.17783333333333334,0.1
0.17916666666666667,0.10555555555555556
0.19016666666666668,0.1111111111111111
0.19649999999999998,0.11666666666666667
0.20666666666666667,0.12222222222222222
0.21666666666666667,0.12777777777777777
0.23733333333333334,0.13333333333333333
0.24966666666666668,0.1388888888888889
0.25033333333333335,0.14444444444444443
0.252,0.15
0.30050000000000004,0.15555555555555556
0.31683333333333336,0.16111111111111112
0.3238333333333333,0.16666666666666666
0.34983333333333333,0.17222222222222222
0.43783333333333335,0.17777777777777778
0.5920000000000001,0.18333333333333332
0.6405,0.18888888888888888
0.6656666666666666,0.19444444444444445
0.7131666666666666,0.2
0.7228333333333333,0.20555555555555555
0.7311666666666666,0.2111111111111111
0.7643333333333333,0.21666666666666667
0.773,0.2222222222222222
0.8815000000000001,0.22777777777777777
1.1421666666666668,0.23333333333333334
1.1613333333333336,0.2388888888888889
1.22,0.24444444444444444
1.3165,0.25
13.909666666666668,0.25555555555555554
15.798833333333333,0.2611111111111111
15.860999999999999,0.26666666666666666
17.10533333333333,0.2722222222222222
20.03933333333333,0.2777777777777778
20.346,0.2833333333333333
28.942666666666664,0.28888888888888886
29.926499999999997,0.29444444444444445
41.98133333333333,0.3
41.98316666666666,0.3055555555555556
50.83383333333334,0.3111111111111111
51.50633333333334,0.31666666666666665
60.0,0.31666666666666665


==> results/pmwc_gcg.csv <==
Time,Percentage
0.0,0.0
60.0,0.0


==> results/pmwc_gurobi.csv <==
Time,Percentage
0.0,0.0
0.5111666666666667,0.005555555555555556
0.56,0.011111111111111112
0.7538333333333332,0.016666666666666666
1.0535,0.022222222222222223
1.1701666666666666,0.027777777777777776
1.5013333333333334,0.03333333333333333
1.6185,0.03888888888888889
1.8368333333333333,0.044444444444444446
2.6986666666666665,0.05
3.6214999999999997,0.05555555555555555
3.981333333333333,0.06111111111111111
4.0245,0.06666666666666667
5.698333333333333,0.07222222222222222
6.6875,0.07777777777777778
8.169333333333334,0.08333333333333333
8.649833333333333,0.08888888888888889
12.717666666666666,0.09444444444444444
14.813666666666668,0.1
16.2105,0.10555555555555556
19.069833333333335,0.1111111111111111
23.565,0.11666666666666667
24.229499999999998,0.12222222222222222
28.047666666666665,0.12777777777777777
28.889666666666667,0.13333333333333333
29.856166666666663,0.1388888888888889
32.553000000000004,0.14444444444444443
34.526666666666664,0.15
35.26933333333333,0.15555555555555556
41.04766666666667,0.16111111111111112
60.0,0.16111111111111112


==> results/pmwc_labeling-knapsack.csv <==
Time,Percentage
0.0,0.0
0.02783333333333333,0.005555555555555556
0.030166666666666668,0.011111111111111112
0.03116666666666667,0.016666666666666666
0.03233333333333333,0.022222222222222223
0.0325,0.03888888888888889
0.03333333333333333,0.044444444444444446
0.034,0.05
0.034666666666666665,0.05555555555555555
0.034833333333333334,0.06111111111111111
0.035333333333333335,0.06666666666666667
0.037000000000000005,0.07222222222222222
0.03783333333333334,0.07777777777777778
0.03966666666666666,0.08333333333333333
0.03983333333333334,0.08888888888888889
0.0405,0.09444444444444444
0.04116666666666667,0.10555555555555556
0.0415,0.1111111111111111
0.042166666666666665,0.11666666666666667
0.04466666666666667,0.12222222222222222
0.04483333333333333,0.12777777777777777
0.045000000000000005,0.13333333333333333
0.04533333333333334,0.1388888888888889
0.0455,0.14444444444444443
0.04616666666666667,0.15555555555555556
0.0465,0.16666666666666666
0.04666666666666666,0.17222222222222222
0.04683333333333333,0.18888888888888888
0.04783333333333333,0.19444444444444445
0.048,0.2
0.04833333333333333,0.20555555555555555
0.050333333333333334,0.2111111111111111
0.05183333333333333,0.21666666666666667
0.05566666666666666,0.2222222222222222
0.056,0.22777777777777777
0.06116666666666667,0.23333333333333334
0.06366666666666666,0.2388888888888889
0.064,0.24444444444444444
0.06766666666666667,0.25
0.06966666666666667,0.25555555555555554
0.07233333333333333,0.2611111111111111
0.07516666666666666,0.26666666666666666
0.07883333333333334,0.2722222222222222
0.08033333333333334,0.2777777777777778
0.08133333333333333,0.2833333333333333
0.08516666666666667,0.28888888888888886
0.08533333333333333,0.29444444444444445
0.08566666666666665,0.3
0.08583333333333334,0.3055555555555556
0.08616666666666667,0.3111111111111111
0.08766666666666666,0.31666666666666665
0.0885,0.32222222222222224
0.09116666666666666,0.3277777777777778
0.0935,0.3333333333333333
0.09516666666666666,0.3388888888888889
0.10166666666666666,0.34444444444444444
0.11016666666666668,0.35
0.11166666666666666,0.35555555555555557
0.11316666666666667,0.3611111111111111
0.11533333333333333,0.36666666666666664
0.11716666666666667,0.37222222222222223
0.11966666666666666,0.37777777777777777
0.11983333333333333,0.38333333333333336
0.1265,0.3888888888888889
0.12716666666666668,0.39444444444444443
0.13016666666666665,0.4
0.13366666666666666,0.40555555555555556
0.13416666666666668,0.4111111111111111
0.13499999999999998,0.4166666666666667
0.14683333333333334,0.4222222222222222
0.15066666666666664,0.42777777777777776
0.15233333333333335,0.43333333333333335
0.155,0.4388888888888889
0.156,0.4444444444444444
0.1565,0.45
0.16433333333333333,0.45555555555555555
0.16883333333333334,0.46111111111111114
0.17266666666666666,0.4666666666666667
0.17466666666666666,0.4722222222222222
0.17516666666666666,0.4777777777777778
0.1765,0.48333333333333334
0.17666666666666667,0.4888888888888889
0.17916666666666667,0.49444444444444446
0.18016666666666667,0.5
0.18566666666666667,0.5055555555555555
0.19,0.5111111111111111
0.1945,0.5166666666666667
0.1955,0.5222222222222223
0.19916666666666666,0.5277777777777778
0.20466666666666666,0.5333333333333333
0.206,0.5388888888888889
0.21183333333333335,0.5444444444444444
0.21316666666666664,0.55
0.21633333333333335,0.5555555555555556
0.21666666666666667,0.5611111111111111
0.21683333333333332,0.5666666666666667
0.21866666666666665,0.5722222222222222
0.222,0.5777777777777777
0.22366666666666665,0.5833333333333334
0.23233333333333334,0.5888888888888889
0.24216666666666667,0.5944444444444444
0.2475,0.6
0.25066666666666665,0.6055555555555555
0.25666666666666665,0.6111111111111112
0.27133333333333337,0.6166666666666667
0.2776666666666667,0.6222222222222222
0.28099999999999997,0.6277777777777778
0.30583333333333335,0.6333333333333333
0.3093333333333333,0.6388888888888888
0.31016666666666665,0.6444444444444445
0.3105,0.65
0.33666666666666667,0.6555555555555556
0.33699999999999997,0.6611111111111111
0.3418333333333334,0.6666666666666666
0.34349999999999997,0.6722222222222223
0.34400000000000003,0.6777777777777778
0.3495,0.6833333333333333
0.3511666666666667,0.6888888888888889
0.35216666666666663,0.6944444444444444
0.35833333333333334,0.7
0.3718333333333333,0.7055555555555556
0.37216666666666665,0.7111111111111111
0.3765,0.7166666666666667
0.38,0.7222222222222222
0.3988333333333333,0.7277777777777777
0.4005,0.7333333333333333
0.4013333333333333,0.7388888888888889
0.4196666666666667,0.7444444444444445
0.4216666666666667,0.75
0.42183333333333334,0.7555555555555555
0.43083333333333335,0.7611111111111111
0.4311666666666667,0.7666666666666667
0.43233333333333335,0.7722222222222223
0.4328333333333333,0.7777777777777778
0.4435,0.7833333333333333
0.44633333333333336,0.7888888888888889
0.44766666666666666,0.7944444444444444
0.45083333333333336,0.8
0.473,0.8055555555555556
0.4766666666666667,0.8111111111111111
0.4855,0.8166666666666667
0.49266666666666664,0.8222222222222222
0.49616666666666664,0.8277777777777777
0.5206666666666666,0.8333333333333334
0.527,0.8388888888888889
0.5596666666666666,0.8444444444444444
0.6143333333333333,0.85
0.6198333333333333,0.8555555555555555
0.6295000000000001,0.8611111111111112
0.6323333333333333,0.8666666666666667
0.6718333333333334,0.8722222222222222
0.6826666666666666,0.8777777777777778
0.6836666666666668,0.8833333333333333
0.6890000000000001,0.8888888888888888
0.7126666666666667,0.8944444444444445
0.7218333333333333,0.9
0.7364999999999999,0.9055555555555556
0.7383333333333333,0.9111111111111111
0.7941666666666667,0.9166666666666666
0.8176666666666667,0.9222222222222223
0.9025,0.9277777777777778
0.9298333333333333,0.9333333333333333
1.037,0.9388888888888889
1.0798333333333334,0.9444444444444444
1.0828333333333333,0.95
1.1471666666666667,0.9555555555555556
1.1635,0.9611111111111111
1.1803333333333332,0.9666666666666667
1.1971666666666667,0.9722222222222222
1.1996666666666667,0.9777777777777777
1.2593333333333334,0.9833333333333333
1.2776666666666665,0.9888888888888889
1.5201666666666667,0.9944444444444445
2.2045000000000003,1.0
60.0,1.0


==> results/pmwc_labeling-none.csv <==
Time,Percentage
0.0,0.0
0.009166666666666667,0.005555555555555556
0.0095,0.011111111111111112
0.010166666666666666,0.016666666666666666
0.010333333333333333,0.027777777777777776
0.010833333333333334,0.03333333333333333
0.011000000000000001,0.03888888888888889
0.011166666666666667,0.05
0.011333333333333334,0.05555555555555555
0.011833333333333333,0.06111111111111111
0.012166666666666666,0.06666666666666667
0.012333333333333333,0.07222222222222222
0.0125,0.07777777777777778
0.012833333333333334,0.08333333333333333
0.013000000000000001,0.08888888888888889
0.013166666666666667,0.09444444444444444
0.013666666666666666,0.10555555555555556
0.014,0.1111111111111111
0.014333333333333333,0.11666666666666667
0.014666666666666666,0.12222222222222222
0.015166666666666667,0.12777777777777777
0.016833333333333332,0.13333333333333333
0.017333333333333333,0.1388888888888889
0.019166666666666665,0.14444444444444443
0.019666666666666666,0.15
0.02033333333333333,0.16111111111111112
0.0205,0.16666666666666666
0.021333333333333333,0.17222222222222222
0.022333333333333334,0.17777777777777778
0.022500000000000003,0.18333333333333332
0.023,0.18888888888888888
0.023166666666666665,0.19444444444444445
0.0245,0.2
0.025166666666666667,0.20555555555555555
0.025333333333333333,0.2111111111111111
0.025666666666666667,0.21666666666666667
0.026000000000000002,0.2222222222222222
0.0325,0.22777777777777777
0.03266666666666666,0.23333333333333334
0.03283333333333333,0.2388888888888889
0.034,0.24444444444444444
0.037333333333333336,0.25
0.03833333333333333,0.25555555555555554
0.03866666666666666,0.2611111111111111
0.04083333333333334,0.26666666666666666
0.042166666666666665,0.2722222222222222
0.042333333333333334,0.2777777777777778
0.04283333333333333,0.2833333333333333
0.043333333333333335,0.28888888888888886
0.04583333333333333,0.29444444444444445
0.047,0.3
0.04816666666666667,0.3055555555555556
0.049,0.3111111111111111
0.04933333333333333,0.31666666666666665
0.050666666666666665,0.32222222222222224
0.05183333333333333,0.3277777777777778
0.05516666666666667,0.3333333333333333
0.06133333333333334,0.3388888888888889
0.06383333333333334,0.34444444444444444
0.06566666666666666,0.35
0.06766666666666667,0.35555555555555557
0.07166666666666667,0.3611111111111111
0.077,0.36666666666666664
0.07833333333333334,0.37222222222222223
0.08066666666666666,0.37777777777777777
0.08283333333333333,0.38333333333333336
0.09183333333333334,0.3888888888888889
0.09583333333333334,0.39444444444444443
0.0965,0.4
0.09866666666666667,0.40555555555555556
0.09916666666666667,0.4111111111111111
0.10099999999999999,0.4166666666666667
0.10433333333333333,0.4222222222222222
0.10533333333333333,0.42777777777777776
0.1095,0.43333333333333335
0.11166666666666666,0.4388888888888889
0.14483333333333331,0.4444444444444444
0.152,0.45
0.15866666666666665,0.45555555555555555
0.16416666666666666,0.46111111111111114
0.16816666666666666,0.4666666666666667
0.174,0.4722222222222222
0.17750000000000002,0.4777777777777778
0.19266666666666668,0.48333333333333334
0.19833333333333333,0.4888888888888889
0.2075,0.49444444444444446
0.22066666666666668,0.5
0.2225,0.5055555555555555
0.23016666666666669,0.5111111111111111
0.239,0.5166666666666667
0.24416666666666667,0.5222222222222223
0.2545,0.5277777777777778
0.26083333333333336,0.5333333333333333
0.3105,0.5388888888888889
0.313,0.5444444444444444
0.32616666666666666,0.55
0.32716666666666666,0.5555555555555556
0.32733333333333337,0.5611111111111111
0.32816666666666666,0.5666666666666667
0.3295,0.5722222222222222
0.33233333333333337,0.5777777777777777
0.373,0.5833333333333334
0.4013333333333333,0.5888888888888889
0.4076666666666667,0.5944444444444444
0.42183333333333334,0.6
0.42916666666666664,0.6055555555555555
0.4503333333333333,0.6111111111111112
0.4651666666666667,0.6166666666666667
0.5016666666666667,0.6222222222222222
0.5511666666666667,0.6277777777777778
0.5700000000000001,0.6333333333333333
0.5811666666666666,0.6388888888888888
0.6174999999999999,0.6444444444444445
0.6328333333333334,0.65
0.6965,0.6555555555555556
0.7871666666666666,0.6611111111111111
0.8338333333333333,0.6666666666666666
0.8835,0.6722222222222223
0.889,0.6777777777777778
0.9484999999999999,0.6833333333333333
0.9488333333333333,0.6888888888888889
1.0238333333333334,0.6944444444444444
1.0325,0.7
1.1301666666666668,0.7055555555555556
1.1926666666666668,0.7111111111111111
1.2538333333333334,0.7166666666666667
1.2950000000000002,0.7222222222222222
1.3968333333333334,0.7277777777777777
1.4331666666666665,0.7333333333333333
1.4460000000000002,0.7388888888888889
1.5176666666666667,0.7444444444444445
1.5978333333333334,0.75
1.6388333333333334,0.7555555555555555
1.7674999999999998,0.7611111111111111
1.7683333333333333,0.7666666666666667
1.8026666666666666,0.7722222222222223
1.8173333333333335,0.7777777777777778
1.8513333333333333,0.7833333333333333
1.8555,0.7888888888888889
2.01,0.7944444444444444
2.018333333333333,0.8
2.0396666666666667,0.8055555555555556
2.0501666666666667,0.8111111111111111
2.2961666666666667,0.8166666666666667
2.3073333333333332,0.8222222222222222
2.3261666666666665,0.8277777777777777
2.8496666666666663,0.8333333333333334
2.906833333333333,0.8388888888888889
2.9228333333333336,0.8444444444444444
3.130666666666667,0.85
3.2435,0.8555555555555555
3.4121666666666663,0.8611111111111112
3.4290000000000003,0.8666666666666667
3.8396666666666666,0.8722222222222222
4.037833333333333,0.8777777777777778
4.113833333333334,0.8833333333333333
4.259833333333334,0.8888888888888888
4.549,0.8944444444444445
4.707833333333334,0.9
4.779833333333333,0.9055555555555556
4.780166666666667,0.9111111111111111
4.917333333333334,0.9166666666666666
5.9030000000000005,0.9222222222222223
6.770166666666666,0.9277777777777778
7.773166666666667,0.9333333333333333
7.883666666666667,0.9388888888888889
8.7035,0.9444444444444444
9.023166666666667,0.95
9.256166666666667,0.9555555555555556
9.655,0.9611111111111111
10.2475,0.9666666666666667
11.946833333333332,0.9722222222222222
12.4105,0.9777777777777777
13.482166666666666,0.9833333333333333
15.136666666666667,0.9888888888888889
15.183333333333334,0.9944444444444445
17.937333333333335,1.0
60.0,1.0


==> results/pmwc_labeling-profit.csv <==
Time,Percentage
0.0,0.0
0.029833333333333333,0.005555555555555556
0.03133333333333333,0.011111111111111112
0.0315,0.016666666666666666
0.033166666666666664,0.022222222222222223
0.03383333333333333,0.027777777777777776
0.034,0.03333333333333333
0.034499999999999996,0.03888888888888889
0.035,0.044444444444444446
0.035166666666666666,0.05555555555555555
0.035333333333333335,0.06666666666666667
0.035666666666666666,0.07222222222222222
0.036166666666666666,0.07777777777777778
0.037000000000000005,0.08333333333333333
0.03783333333333334,0.08888888888888889
0.038,0.09444444444444444
0.0385,0.1
0.039,0.10555555555555556
0.03966666666666666,0.1111111111111111
0.04033333333333333,0.11666666666666667
0.041666666666666664,0.12222222222222222
0.04283333333333333,0.12777777777777777
0.043000000000000003,0.13333333333333333
0.0435,0.1388888888888889
0.044000000000000004,0.14444444444444443
0.04466666666666667,0.15
0.04533333333333334,0.15555555555555556
0.04583333333333333,0.16111111111111112
0.04683333333333333,0.17222222222222222
0.0475,0.17777777777777778
0.048,0.18333333333333332
0.0485,0.18888888888888888
0.051166666666666666,0.19444444444444445
0.05266666666666667,0.2
0.05333333333333334,0.20555555555555555
0.05433333333333333,0.21666666666666667
0.055,0.2222222222222222
0.05683333333333333,0.22777777777777777
0.06283333333333334,0.23333333333333334
0.0655,0.2388888888888889
0.068,0.24444444444444444
0.06966666666666667,0.25
0.07016666666666667,0.25555555555555554
0.07066666666666667,0.2611111111111111
0.07183333333333333,0.26666666666666666
0.07416666666666667,0.2722222222222222
0.0775,0.2777777777777778
0.079,0.2833333333333333
0.08149999999999999,0.28888888888888886
0.08166666666666668,0.29444444444444445
0.08833333333333333,0.3
0.0895,0.3055555555555556
0.0925,0.3111111111111111
0.093,0.31666666666666665
0.0955,0.32222222222222224
0.098,0.3277777777777778
0.09883333333333333,0.3333333333333333
0.10216666666666667,0.3388888888888889
0.10283333333333333,0.34444444444444444
0.10416666666666667,0.35
0.1045,0.35555555555555557
0.10533333333333333,0.3611111111111111
0.10883333333333334,0.36666666666666664
0.11216666666666668,0.37222222222222223
0.11233333333333334,0.37777777777777777
0.11349999999999999,0.38333333333333336
0.1145,0.3888888888888889
0.11699999999999999,0.39444444444444443
0.13183333333333333,0.4
0.13366666666666666,0.40555555555555556
0.13483333333333333,0.4111111111111111
0.136,0.4166666666666667
0.13833333333333334,0.4222222222222222
0.13883333333333334,0.42777777777777776
0.13916666666666666,0.43333333333333335
0.142,0.4388888888888889
0.14366666666666666,0.4444444444444444
0.14383333333333334,0.45
0.15383333333333335,0.45555555555555555
0.1655,0.46111111111111114
0.16883333333333334,0.4666666666666667
0.169,0.4722222222222222
0.1725,0.4777777777777778
0.17333333333333334,0.48333333333333334
0.17600000000000002,0.4888888888888889
0.17766666666666667,0.49444444444444446
0.17983333333333332,0.5
0.18983333333333335,0.5055555555555555
0.19116666666666668,0.5111111111111111
0.19766666666666666,0.5166666666666667
0.19883333333333333,0.5222222222222223
0.2036666666666667,0.5277777777777778
0.20500000000000002,0.5333333333333333
0.21366666666666667,0.5388888888888889
0.21683333333333332,0.5444444444444444
0.21866666666666665,0.55
0.21883333333333335,0.5555555555555556
0.21966666666666665,0.5611111111111111
0.224,0.5666666666666667
0.22683333333333333,0.5722222222222222
0.22966666666666666,0.5777777777777777
0.23283333333333334,0.5833333333333334
0.233,0.5888888888888889
0.23349999999999999,0.5944444444444444
0.23399999999999999,0.6
0.239,0.6055555555555555
0.24116666666666667,0.6111111111111112
0.25466666666666665,0.6166666666666667
0.2705,0.6222222222222222
0.2828333333333333,0.6277777777777778
0.2931666666666667,0.6333333333333333
0.3115,0.6388888888888888
0.3138333333333333,0.6444444444444445
0.32466666666666666,0.65
0.33,0.6555555555555556
0.33366666666666667,0.6611111111111111
0.341,0.6666666666666666
0.35433333333333333,0.6722222222222223
0.35783333333333334,0.6777777777777778
0.35833333333333334,0.6833333333333333
0.3623333333333333,0.6888888888888889
0.37100000000000005,0.6944444444444444
0.3765,0.7
0.38816666666666666,0.7055555555555556
0.39516666666666667,0.7111111111111111
0.39866666666666667,0.7166666666666667
0.3993333333333334,0.7222222222222222
0.4033333333333333,0.7277777777777777
0.4068333333333333,0.7333333333333333
0.40700000000000003,0.7388888888888889
0.4078333333333333,0.7444444444444445
0.42233333333333334,0.75
0.4233333333333333,0.7555555555555555
0.4236666666666667,0.7611111111111111
0.42566666666666664,0.7666666666666667
0.42783333333333334,0.7722222222222223
0.42833333333333334,0.7777777777777778
0.43483333333333335,0.7833333333333333
0.4391666666666667,0.7888888888888889
0.44033333333333335,0.7944444444444444
0.4535,0.8
0.455,0.8055555555555556
0.4646666666666667,0.8111111111111111
0.4663333333333333,0.8166666666666667
0.4766666666666667,0.8222222222222222
0.49316666666666664,0.8277777777777777
0.4998333333333333,0.8333333333333334
0.5068333333333334,0.8388888888888889
0.5338333333333334,0.8444444444444444
0.5783333333333334,0.85
0.615,0.8555555555555555
0.6448333333333333,0.8611111111111112
0.6675,0.8666666666666667
0.7255,0.8722222222222222
0.7295,0.8777777777777778
0.7406666666666666,0.8833333333333333
0.767,0.8888888888888888
0.7821666666666667,0.8944444444444445
0.8025,0.9
0.8055,0.9055555555555556
0.8196666666666667,0.9111111111111111
0.8260000000000001,0.9166666666666666
0.8468333333333333,0.9222222222222223
0.8845,0.9277777777777778
0.8966666666666666,0.9333333333333333
0.9593333333333334,0.9388888888888889
0.9986666666666667,0.9444444444444444
1.0311666666666666,0.95
1.062,0.9555555555555556
1.1283333333333334,0.9611111111111111
1.1691666666666667,0.9666666666666667
1.2091666666666667,0.9722222222222222
1.2534999999999998,0.9777777777777777
1.3006666666666669,0.9833333333333333
1.4303333333333332,0.9888888888888889
1.505,0.9944444444444445
2.3329999999999997,1.0
60.0,1.0


==> results/pmwc_mip.csv <==
Time,Percentage
0.0,0.0
0.07233333333333333,0.005555555555555556
0.08983333333333333,0.011111111111111112
0.092,0.016666666666666666
0.10083333333333333,0.022222222222222223
0.10250000000000001,0.027777777777777776
0.11483333333333333,0.03333333333333333
0.11966666666666666,0.03888888888888889
0.13483333333333333,0.044444444444444446
0.13583333333333333,0.05
0.15066666666666664,0.05555555555555555
0.15633333333333335,0.06111111111111111
0.1565,0.06666666666666667
0.186,0.07222222222222222
0.207,0.07777777777777778
0.20716666666666667,0.08333333333333333
0.21633333333333335,0.08888888888888889
0.21766666666666667,0.09444444444444444
0.2265,0.1
0.30366666666666664,0.10555555555555556
0.32583333333333336,0.1111111111111111
0.3383333333333333,0.11666666666666667
0.35433333333333333,0.12222222222222222
0.36766666666666664,0.12777777777777777
0.375,0.13333333333333333
0.4083333333333333,0.1388888888888889
0.4125,0.14444444444444443
0.4126666666666667,0.15
0.42283333333333334,0.15555555555555556
0.4421666666666667,0.16111111111111112
0.4445,0.16666666666666666
0.486,0.17222222222222222
0.4981666666666667,0.17777777777777778
0.5361666666666667,0.18333333333333332
0.5701666666666667,0.18888888888888888
0.6128333333333333,0.19444444444444445
0.6218333333333333,0.2
0.6251666666666666,0.20555555555555555
0.8208333333333333,0.2111111111111111
0.8726666666666667,0.21666666666666667
1.4336666666666666,0.2222222222222222
1.4973333333333334,0.22777777777777777
1.5695000000000001,0.23333333333333334
1.6055,0.2388888888888889
1.755,0.24444444444444444
1.8938333333333333,0.25
6.1795,0.25555555555555554
7.257833333333334,0.2611111111111111
9.066,0.26666666666666666
9.286,0.2722222222222222
10.905333333333335,0.2777777777777778
13.246166666666666,0.2833333333333333
13.598,0.28888888888888886
16.561,0.29444444444444445
22.312833333333334,0.3
22.532500000000002,0.3055555555555556
25.094333333333335,0.3111111111111111
25.986666666666668,0.31666666666666665
27.818666666666665,0.32222222222222224
27.936500000000002,0.3277777777777778
38.26533333333334,0.3333333333333333
38.69316666666667,0.3388888888888889
45.833,0.34444444444444444
50.479,0.35
50.73633333333333,0.35555555555555557
51.9165,0.3611111111111111
60.0,0.3611111111111111


==> results/vrptw_caasdy-knapsack.csv <==
Time,Percentage
0.0,0.0
0.185,0.008928571428571428
0.18966666666666668,0.017857142857142856
0.2195,0.026785714285714284
0.25116666666666665,0.03571428571428571
0.362,0.044642857142857144
0.4066666666666666,0.05357142857142857
0.4151666666666667,0.0625
0.623,0.07142857142857142
0.9825,0.08035714285714286
0.9933333333333334,0.08928571428571429
1.0696666666666668,0.09821428571428571
1.1128333333333333,0.10714285714285714
1.3281666666666667,0.11607142857142858
1.3513333333333333,0.125
1.6486666666666667,0.13392857142857142
2.061166666666667,0.14285714285714285
2.1495,0.15178571428571427
2.5996666666666663,0.16071428571428573
2.6886666666666668,0.16964285714285715
2.8878333333333335,0.17857142857142858
3.4151666666666665,0.1875
3.7688333333333333,0.19642857142857142
4.2411666666666665,0.20535714285714285
4.812833333333333,0.21428571428571427
5.299333333333333,0.22321428571428573
5.612833333333333,0.23214285714285715
10.685,0.24107142857142858
11.102833333333333,0.25
11.133999999999999,0.25892857142857145
11.812999999999999,0.26785714285714285
16.499333333333333,0.2767857142857143
36.7105,0.2857142857142857
52.65383333333333,0.29464285714285715
57.5135,0.30357142857142855
57.55050000000001,0.3125
60.0,0.3125


==> results/vrptw_cabs-knapsack.csv <==
Time,Percentage
0.0,0.0
0.2836666666666667,0.008928571428571428
0.29916666666666664,0.017857142857142856
0.4005,0.026785714285714284
0.47700000000000004,0.03571428571428571
0.5186666666666667,0.044642857142857144
1.1426666666666667,0.05357142857142857
1.3235,0.0625
2.1513333333333335,0.07142857142857142
2.1741666666666664,0.08035714285714286
2.5761666666666665,0.08928571428571429
3.4821666666666666,0.09821428571428571
4.8308333333333335,0.10714285714285714
6.483666666666666,0.11607142857142858
6.6081666666666665,0.125
7.793666666666667,0.13392857142857142
9.0525,0.14285714285714285
9.250166666666667,0.15178571428571427
11.808666666666666,0.16071428571428573
15.0405,0.16964285714285715
15.2195,0.17857142857142858
16.248,0.1875
23.46966666666667,0.19642857142857142
25.053333333333335,0.20535714285714285
27.75433333333333,0.21428571428571427
28.985500000000002,0.22321428571428573
35.95516666666666,0.23214285714285715
46.57566666666666,0.24107142857142858
53.413333333333334,0.25
53.533833333333334,0.25892857142857145
60.0,0.25892857142857145


==> results/vrptw_cp.csv <==
Time,Percentage
0.0,0.0
0.9225,0.008928571428571428
1.1446666666666667,0.017857142857142856
1.1626666666666667,0.026785714285714284
1.9641666666666666,0.03571428571428571
2.2525,0.044642857142857144
2.3983333333333334,0.05357142857142857
17.528666666666666,0.0625
32.5445,0.07142857142857142
33.867666666666665,0.08035714285714286
36.06583333333333,0.08928571428571429
40.48766666666667,0.09821428571428571
60.0,0.09821428571428571


==> results/vrptw_gcg-threeindex.csv <==
Time,Percentage
0.0,0.0
0.3318333333333333,0.008928571428571428
3.3198333333333334,0.017857142857142856
9.403166666666667,0.026785714285714284
19.272333333333332,0.03571428571428571
60.0,0.03571428571428571


==> results/vrptw_gcg-twoindex.csv <==
Time,Percentage
0.0,0.0
0.006833333333333333,0.008928571428571428
0.050499999999999996,0.017857142857142856
60.0,0.017857142857142856


==> results/vrptw_gurobi-twoindex.csv <==
Time,Percentage
0.0,0.0
0.001,0.008928571428571428
0.0013333333333333333,0.017857142857142856
0.0015,0.026785714285714284
0.0016666666666666668,0.044642857142857144
0.0038333333333333336,0.05357142857142857
0.004166666666666667,0.0625
0.005833333333333333,0.07142857142857142
0.006666666666666667,0.08035714285714286
0.007166666666666667,0.08928571428571429
0.008666666666666666,0.09821428571428571
0.01,0.10714285714285714
0.010166666666666666,0.11607142857142858
0.01983333333333333,0.125
0.02033333333333333,0.13392857142857142
0.022000000000000002,0.14285714285714285
0.02266666666666667,0.15178571428571427
0.0245,0.16071428571428573
0.0275,0.16964285714285715
0.0515,0.17857142857142858
0.091,0.1875
0.0955,0.19642857142857142
0.16366666666666668,0.20535714285714285
0.18633333333333332,0.21428571428571427
0.2678333333333333,0.22321428571428573
0.274,0.23214285714285715
0.5429999999999999,0.24107142857142858
0.6839999999999999,0.25
0.7911666666666667,0.25892857142857145
1.6208333333333333,0.26785714285714285
3.1191666666666666,0.2767857142857143
5.406666666666666,0.2857142857142857
6.614166666666667,0.29464285714285715
8.478833333333334,0.30357142857142855
8.943166666666666,0.3125
9.716333333333333,0.32142857142857145
18.89,0.33035714285714285
36.3335,0.3392857142857143
56.80133333333333,0.3482142857142857
60.0,0.3482142857142857


==> results/vrptw_labeling-knapsack-disable-filter.csv <==
Time,Percentage
0.0,0.0
0.4723333333333333,0.008928571428571428
27.928333333333335,0.017857142857142856
29.112666666666666,0.026785714285714284
30.127166666666668,0.03571428571428571
60.0,0.03571428571428571


==> results/vrptw_labeling-knapsack-disable-set-resource.csv <==
Time,Percentage
0.0,0.0
0.08033333333333334,0.008928571428571428
0.09216666666666667,0.017857142857142856
0.15883333333333333,0.026785714285714284
0.24133333333333334,0.03571428571428571
0.251,0.044642857142857144
0.26083333333333336,0.05357142857142857
0.3491666666666667,0.0625
0.36533333333333334,0.07142857142857142
0.4548333333333333,0.08035714285714286
0.6851666666666667,0.08928571428571429
1.0875,0.09821428571428571
1.1645,0.10714285714285714
1.8425,0.11607142857142858
1.9973333333333334,0.125
2.1266666666666665,0.13392857142857142
3.1426666666666665,0.14285714285714285
3.834,0.15178571428571427
5.380166666666667,0.16071428571428573
5.622166666666667,0.16964285714285715
5.975333333333333,0.17857142857142858
7.469333333333334,0.1875
10.096666666666666,0.19642857142857142
13.871,0.20535714285714285
16.285333333333334,0.21428571428571427
18.357333333333333,0.22321428571428573
22.16166666666667,0.23214285714285715
22.835166666666666,0.24107142857142858
26.616333333333333,0.25
28.955,0.25892857142857145
56.883833333333335,0.26785714285714285
60.0,0.26785714285714285


==> results/vrptw_labeling-knapsack.csv <==
Time,Percentage
0.0,0.0
0.03916666666666667,0.008928571428571428
0.056666666666666664,0.017857142857142856
0.057833333333333334,0.026785714285714284
0.078,0.03571428571428571
0.09683333333333333,0.044642857142857144
0.09933333333333333,0.05357142857142857
0.11816666666666667,0.0625
0.18266666666666667,0.07142857142857142
0.18333333333333332,0.08035714285714286
0.19716666666666666,0.08928571428571429
0.21033333333333332,0.09821428571428571
0.21633333333333335,0.10714285714285714
0.2718333333333333,0.11607142857142858
0.30866666666666664,0.125
0.3751666666666667,0.13392857142857142
0.3876666666666667,0.14285714285714285
0.43683333333333335,0.15178571428571427
0.5295,0.16071428571428573
0.5843333333333334,0.16964285714285715
0.608,0.17857142857142858
0.6873333333333334,0.1875
0.8018333333333333,0.19642857142857142
0.9796666666666667,0.20535714285714285
1.4080000000000001,0.21428571428571427
1.5333333333333334,0.22321428571428573
1.7951666666666666,0.23214285714285715
1.9948333333333332,0.24107142857142858
2.355166666666667,0.25
3.6611666666666665,0.25892857142857145
5.646333333333333,0.26785714285714285
6.4285,0.2767857142857143
6.666666666666667,0.2857142857142857
8.645999999999999,0.29464285714285715
9.527,0.30357142857142855
11.202499999999999,0.3125
11.417666666666666,0.32142857142857145
15.703,0.33035714285714285
17.220000000000002,0.3392857142857143
25.972166666666666,0.3482142857142857
30.283,0.35714285714285715
33.25516666666667,0.36607142857142855
58.041000000000004,0.375
60.0,0.375


==> results/vrptw_labeling-none.csv <==
Time,Percentage
0.0,0.0
0.03983333333333334,0.008928571428571428
0.052333333333333336,0.017857142857142856
0.055,0.026785714285714284
0.06933333333333333,0.03571428571428571
0.09316666666666666,0.044642857142857144
0.10250000000000001,0.05357142857142857
0.11666666666666667,0.0625
0.16516666666666666,0.07142857142857142
0.16699999999999998,0.08035714285714286
0.19349999999999998,0.08928571428571429
0.2045,0.09821428571428571
0.26416666666666666,0.10714285714285714
0.2808333333333334,0.11607142857142858
0.31799999999999995,0.125
0.358,0.13392857142857142
0.39416666666666667,0.14285714285714285
0.4625,0.15178571428571427
0.5496666666666666,0.16071428571428573
0.583,0.16964285714285715
0.6551666666666667,0.17857142857142858
0.682,0.1875
0.8109999999999999,0.19642857142857142
0.9618333333333333,0.20535714285714285
1.5228333333333335,0.21428571428571427
1.6736666666666666,0.22321428571428573
2.0055,0.23214285714285715
2.091666666666667,0.24107142857142858
2.3108333333333335,0.25
3.6398333333333333,0.25892857142857145
5.7316666666666665,0.26785714285714285
6.447,0.2767857142857143
8.595,0.2857142857142857
10.712333333333333,0.29464285714285715
12.132666666666667,0.30357142857142855
15.065499999999998,0.3125
19.584,0.32142857142857145
19.5865,0.33035714285714285
26.168333333333333,0.3392857142857143
30.536333333333335,0.3482142857142857
53.219500000000004,0.35714285714285715
60.0,0.35714285714285715


==> results/vrptw_labeling-profit.csv <==
Time,Percentage
0.0,0.0
0.03816666666666667,0.008928571428571428
0.05316666666666667,0.017857142857142856
0.0545,0.026785714285714284
0.07233333333333333,0.03571428571428571
0.093,0.044642857142857144
0.09783333333333334,0.05357142857142857
0.11349999999999999,0.0625
0.16283333333333333,0.07142857142857142
0.16516666666666666,0.08035714285714286
0.18983333333333335,0.08928571428571429
0.19499999999999998,0.09821428571428571
0.21083333333333334,0.10714285714285714
0.25933333333333336,0.11607142857142858
0.30533333333333335,0.125
0.35533333333333333,0.13392857142857142
0.3865,0.14285714285714285
0.44133333333333336,0.15178571428571427
0.5208333333333334,0.16071428571428573
0.5753333333333334,0.16964285714285715
0.603,0.17857142857142858
0.6745,0.1875
0.7916666666666666,0.19642857142857142
0.9298333333333333,0.20535714285714285
1.4023333333333334,0.21428571428571427
1.5198333333333334,0.22321428571428573
1.6783333333333335,0.23214285714285715
2.04,0.24107142857142858
2.308666666666667,0.25
3.5963333333333334,0.25892857142857145
5.645333333333334,0.26785714285714285
6.276166666666667,0.2767857142857143
6.3998333333333335,0.2857142857142857
8.564,0.29464285714285715
9.019333333333332,0.30357142857142855
10.643166666666668,0.3125
11.367333333333333,0.32142857142857145
16.054166666666667,0.33035714285714285
17.133333333333333,0.3392857142857143
25.723333333333336,0.3482142857142857
30.150666666666666,0.35714285714285715
32.90983333333333,0.36607142857142855
58.00216666666667,0.375
60.0,0.375


==> results/vrptw_mip.csv <==
Time,Percentage
0.0,0.0
0.2555,0.008928571428571428
0.2718333333333333,0.017857142857142856
0.32866666666666666,0.026785714285714284
0.39633333333333337,0.03571428571428571
1.0695000000000001,0.044642857142857144
1.1806666666666668,0.05357142857142857
2.4848333333333334,0.0625
2.492833333333333,0.07142857142857142
2.9829999999999997,0.08035714285714286
3.946166666666667,0.08928571428571429
36.18066666666667,0.09821428571428571
60.0,0.09821428571428571


==> results/vrptw_vrpse.csv <==
Time,Percentage
0.0,0.0
0.0031666666666666666,0.008928571428571428
0.0035,0.017857142857142856
0.005333333333333333,0.026785714285714284
0.007166666666666667,0.03571428571428571
0.013166666666666667,0.044642857142857144
0.02033333333333333,0.05357142857142857
0.021333333333333333,0.0625
0.027666666666666666,0.07142857142857142
0.028166666666666666,0.08035714285714286
0.029166666666666667,0.08928571428571429
0.029333333333333333,0.09821428571428571
0.030500000000000003,0.10714285714285714
0.031000000000000003,0.11607142857142858
0.03216666666666666,0.125
0.03283333333333333,0.13392857142857142
0.035666666666666666,0.14285714285714285
0.036000000000000004,0.15178571428571427
0.03833333333333333,0.16071428571428573
0.042,0.16964285714285715
0.0475,0.17857142857142858
0.05333333333333334,0.1875
0.05466666666666666,0.19642857142857142
0.05483333333333333,0.20535714285714285
0.058333333333333334,0.21428571428571427
0.058499999999999996,0.22321428571428573
0.06083333333333333,0.23214285714285715
0.06583333333333334,0.24107142857142858
0.06716666666666667,0.25
0.06833333333333333,0.25892857142857145
0.07083333333333333,0.26785714285714285
0.07233333333333333,0.2767857142857143
0.079,0.29464285714285715
0.07916666666666666,0.30357142857142855
0.08549999999999999,0.3125
0.08683333333333333,0.32142857142857145
0.093,0.33035714285714285
0.0945,0.3392857142857143
0.09533333333333333,0.3482142857142857
0.09949999999999999,0.35714285714285715
0.10333333333333333,0.36607142857142855
0.11433333333333334,0.375
0.1195,0.38392857142857145
0.13399999999999998,0.39285714285714285
0.15366666666666667,0.4017857142857143
0.15866666666666665,0.4107142857142857
0.16466666666666668,0.41964285714285715
0.1655,0.42857142857142855
0.166,0.4375
0.17083333333333334,0.44642857142857145
0.18533333333333332,0.45535714285714285
0.19183333333333333,0.4642857142857143
0.19616666666666666,0.4732142857142857
0.2036666666666667,0.48214285714285715
0.24183333333333332,0.49107142857142855
0.24683333333333335,0.5
0.28650000000000003,0.5089285714285714
0.30683333333333335,0.5178571428571429
0.321,0.5267857142857143
0.3265,0.5357142857142857
0.32883333333333337,0.5446428571428571
0.3335,0.5535714285714286
0.38533333333333336,0.5625
0.5025,0.5714285714285714
0.5963333333333334,0.5803571428571429
0.6371666666666667,0.5892857142857143
0.644,0.5982142857142857
0.6575000000000001,0.6071428571428571
0.6910000000000001,0.6160714285714286
0.7106666666666667,0.625
0.7536666666666666,0.6339285714285714
0.7645,0.6428571428571429
0.8109999999999999,0.6517857142857143
0.8155,0.6607142857142857
0.827,0.6696428571428571
0.8876666666666666,0.6785714285714286
0.9316666666666666,0.6875
1.4816666666666667,0.6964285714285714
1.5378333333333332,0.7053571428571429
1.5395,0.7142857142857143
1.5478333333333334,0.7232142857142857
1.7228333333333334,0.7321428571428571
1.8168333333333335,0.7410714285714286
1.9596666666666667,0.75
2.137,0.7589285714285714
2.155666666666667,0.7678571428571429
2.246,0.7767857142857143
2.2855,0.7857142857142857
2.9658333333333333,0.7946428571428571
3.5075,0.8035714285714286
3.6393333333333335,0.8125
4.389333333333334,0.8214285714285714
4.462666666666666,0.8303571428571429
4.779833333333333,0.8392857142857143
5.081166666666666,0.8482142857142857
5.336833333333333,0.8571428571428571
8.711166666666665,0.8660714285714286
9.200999999999999,0.875
9.978666666666667,0.8839285714285714
10.547666666666666,0.8928571428571429
10.950166666666666,0.9017857142857143
23.221666666666668,0.9107142857142857
26.198666666666668,0.9196428571428571
33.928666666666665,0.9285714285714286
40.81916666666667,0.9375
40.852666666666664,0.9464285714285714
60.0,0.9464285714285714

